Location-Driven Programmable Wireless Environments through Light-emitting RIS (LeRIS)

As 6G wireless networks seek to enable robust and dynamic programmable wireless environments (PWEs), reconfigurable intelligent surfaces (RISs) have emerged as a cornerstone for controlling electromagnetic wave propagation. However, realizing the potential of RISs for demanding PWE applications depends on precise and real-time user localization, especially in scenarios with random receiver orientations and inherent hardware imperfections. To address this challenge, we propose a novel optical localization framework that integrates conventional ceiling-mounted LEDs with light-emitting reconfigurable intelligent surfaces (LeRISs). By leveraging the spatial diversity offered by the LeRIS architecture, the framework introduces robust signal paths that improve localization accuracy and reduce errors under varying orientations. To this end, we derive a system of equations for received signal strength-based localization that accounts for random receiver orientations and imposes spatial constraints on LED placement, ensuring unique and reliable solutions. Finally, our simulation results demonstrate that the proposed framework achieves precise beam control and high spectral efficiency even for RISs with large number of reflecting elements, establishing our solution as scalable and adaptive for PWEs that require real-time accuracy and flexibility.

==> Fig1/m1.dat <==
1.0000000e+01   1.4294200e+01
2.0000000e+01   7.8650149e+00
3.0000000e+01   5.6305930e+00
4.0000000e+01   4.4952828e+00
5.0000000e+01   3.8081728e+00
6.0000000e+01   3.3087328e+00
7.0000000e+01   2.9056728e+00
8.0000000e+01   2.6051728e+00
9.0000000e+01   2.5041728e+00
1.0000000e+02   2.4203852e+00
1.1000000e+02   2.3208152e+00
1.2000000e+02   2.2302352e+00
1.3000000e+02   2.1407552e+00
1.4000000e+02   2.0503852e+00
1.5000000e+02   1.9737125e+00
2.0000000e+02   1.7196029e+00
   

==> Fig1/m1ler.dat <==
10   11.750
20   6.300
30   4.100
40   3.200
50   2.700
60   2.300
70   2.000
80   1.700
90   1.450
100   1.300
110   1.220
120   1.180
130   1.160
140   1.140
150   1.130
160   1.120
170   1.115
180   1.110
190   1.105
200   1.100


==> Fig1/m2.dat <==
1.0000000e+01   1.0539908e+01
2.0000000e+01   5.6745570e+00
3.0000000e+01   3.9880278e+00
4.0000000e+01   3.1319616e+00
5.0000000e+01   2.6141353e+00
6.0000000e+01   2.2561353e+00
7.0000000e+01   1.9141321e+00
8.0000000e+01   1.7182353e+00
9.0000000e+01   1.6347253e+00
1.0000000e+02   1.5489000e+00
1.1000000e+02   1.4789000e+00
1.2000000e+02   1.3967000e+00
1.3000000e+02   1.3221000e+00
1.4000000e+02   1.2633000e+00
1.5000000e+02   1.2176103e+00



==> Fig1/m2ler.dat <==
10   7.450
20   5.050
30   3.450
40   2.650
50   2.050
60   1.450
70   1.150
80   0.950
90   0.850
100   0.800
110   0.770
120   0.750
130   0.730
140   0.720
150   0.710
160   0.705
170   0.702
180   0.701
190   0.700
200   0.700


==> Fig1/m5.dat <==
10.0000000   19.5000000
20.0000000   11.0727500
30.0000000   8.0308888
40.0000000   6.3495005
50.0000000   5.2429601
60.0000000   4.6429601
70.0000000   4.1296010
80.0000000   3.7293010
90.0000000   3.5296110
100.0000000  3.3703852
110.0000000  3.2305652
120.0000000  3.0903452
130.0000000  2.9303232
140.0000000  2.8503492
150.0000000  2.7537125
  

==> Fig1/m5ler.dat <==
10   15.100
20   9.500
30   6.600
40   5.200
50   4.300
60   3.700
70   3.300
80   2.900
90   2.600
100   2.300
110   2.100
120   2.000
130   1.920
140   1.880
150   1.850
160   1.830
170   1.810
180   1.800
190   1.795
200   1.790


==> Fig2/m2leris.dat <==
0 0.654
10 0.821
20 1.032
30 1.345
40 3.200
45 4.800
50 3.217
60 1.345
70 1.032
80 0.821
90 0.654

==> Fig2/m2leris2_1.dat <==
0 0.654
10 0.821
20 1.032
30 1.345
40 3.200
45 4.800
50 5.8823
60 8.6993
70 12.500
80 19.800
90 28.500

==> Fig2/ph1.dat <==
0 1.072
10 1.156
20 1.324
30 1.645
40 2.358
45 3.684
50 4.214
60 5.987
70 8.743
80 12.368
90 19.256  

==> Fig2/phi2.dat <==
0 1.072
10 1.156
20 1.324
30 1.645
40 2.358
45 3.684
50 2.374  
60 1.658 
70 1.339   
80 1.170 
90 1.089   

==> Fig2b/corrected_fine_leris_led_probability_data.dat <==
x y z
2.5 0.0 0.338
2.5 0.1 0.349
2.5 0.2 0.358
2.5 0.3 0.362
2.5 0.4 0.36
2.5 0.5 0.351
2.5 0.6 0.339
2.5 0.7 0.325
2.5 0.8 0.313
2.5 0.9 0.305
2.5 1.0 0.302
2.5 1.1 0.305
2.5 1.2 0.311
2.5 1.3 0.319
2.5 1.4 0.326
2.5 1.5 0.329
2.5 1.6 0.326
2.5 1.7 0.318
2.5 1.8 0.306
2.5 1.9 0.292
2.5 2.0 0.277
2.5 2.1 0.266
2.5 2.2 0.258
2.5 2.3 0.255
2.5 2.4 0.256
2.5 2.5 0.26
2.5 2.6 0.264
2.5 2.7 0.266
2.5 2.8 0.264
2.5 2.9 0.257
2.5 3.0 0.247
2.5 3.1 0.234
2.5 3.2 0.22
2.5 3.3 0.207
2.5 3.4 0.197
2.5 3.5 0.191
2.5 3.6 0.188
2.5 3.7 0.188
2.5 3.8 0.188
2.5 3.9 0.188
2.5 4.0 0.186
2.5 4.1 0.18
2.5 4.2 0.172
2.5 4.3 0.162
2.5 4.4 0.15
2.5 4.5 0.138
2.5 4.6 0.128
2.5 4.7 0.121
2.5 4.8 0.115
2.5 4.9 0.111
2.5 5.0 0.108
2.6 0.0 0.357
2.6 0.1 0.367
2.6 0.2 0.371
2.6 0.3 0.368
2.6 0.4 0.36
2.6 0.5 0.348
2.6 0.6 0.334
2.6 0.7 0.322
2.6 0.8 0.314
2.6 0.9 0.311
2.6 1.0 0.314
2.6 1.1 0.321
2.6 1.2 0.329
2.6 1.3 0.336
2.6 1.4 0.339
2.6 1.5 0.337
2.6 1.6 0.329
2.6 1.7 0.317
2.6 1.8 0.302
2.6 1.9 0.287
2.6 2.0 0.275
2.6 2.1 0.268
2.6 2.2 0.265
2.6 2.3 0.266
2.6 2.4 0.27
2.6 2.5 0.275
2.6 2.6 0.277
2.6 2.7 0.275
2.6 2.8 0.268
2.6 2.9 0.258
2.6 3.0 0.244
2.6 3.1 0.23
2.6 3.2 0.217
2.6 3.3 0.207
2.6 3.4 0.201
2.6 3.5 0.198
2.6 3.6 0.198
2.6 3.7 0.199
2.6 3.8 0.199
2.6 3.9 0.197
2.6 4.0 0.191
2.6 4.1 0.183
2.6 4.2 0.172
2.6 4.3 0.16
2.6 4.4 0.148
2.6 4.5 0.138
2.6 4.6 0.13
2.6 4.7 0.124
2.6 4.8 0.121
2.6 4.9 0.118
2.6 5.0 0.116
2.7 0.0 0.375
2.7 0.1 0.379
2.7 0.2 0.377
2.7 0.3 0.369
2.7 0.4 0.357
2.7 0.5 0.343
2.7 0.6 0.331
2.7 0.7 0.323
2.7 0.8 0.32
2.7 0.9 0.323
2.7 1.0 0.331
2.7 1.1 0.339
2.7 1.2 0.347
2.7 1.3 0.35
2.7 1.4 0.348
2.7 1.5 0.34
2.7 1.6 0.328
2.7 1.7 0.312
2.7 1.8 0.297
2.7 1.9 0.285
2.7 2.0 0.277
2.7 2.1 0.275
2.7 2.2 0.276
2.7 2.3 0.281
2.7 2.4 0.285
2.7 2.5 0.288
2.7 2.6 0.286
2.7 2.7 0.28
2.7 2.8 0.269
2.7 2.9 0.255
2.7 3.0 0.24
2.7 3.1 0.227
2.7 3.2 0.217
2.7 3.3 0.21
2.7 3.4 0.208
2.7 3.5 0.208
2.7 3.6 0.209
2.7 3.7 0.209
2.7 3.8 0.208
2.7 3.9 0.202
2.7 4.0 0.194
2.7 4.1 0.183
2.7 4.2 0.17
2.7 4.3 0.158
2.7 4.4 0.147
2.7 4.5 0.139
2.7 4.6 0.134
2.7 4.7 0.13
2.7 4.8 0.128
2.7 4.9 0.126
2.7 5.0 0.122
2.8 0.0 0.387
2.8 0.1 0.386
2.8 0.2 0.378
2.8 0.3 0.365
2.8 0.4 0.352
2.8 0.5 0.339
2.8 0.6 0.331
2.8 0.7 0.329
2.8 0.8 0.332
2.8 0.9 0.34
2.8 1.0 0.349
2.8 1.1 0.357
2.8 1.2 0.361
2.8 1.3 0.359
2.8 1.4 0.351
2.8 1.5 0.338
2.8 1.6 0.323
2.8 1.7 0.307
2.8 1.8 0.295
2.8 1.9 0.287
2.8 2.0 0.285
2.8 2.1 0.287
2.8 2.2 0.291
2.8 2.3 0.296
2.8 2.4 0.299
2.8 2.5 0.297
2.8 2.6 0.291
2.8 2.7 0.28
2.8 2.8 0.266
2.8 2.9 0.251
2.8 3.0 0.237
2.8 3.1 0.226
2.8 3.2 0.22
2.8 3.3 0.217
2.8 3.4 0.218
2.8 3.5 0.219
2.8 3.6 0.22
2.8 3.7 0.218
2.8 3.8 0.213
2.8 3.9 0.205
2.8 4.0 0.193
2.8 4.1 0.18
2.8 4.2 0.168
2.8 4.3 0.157
2.8 4.4 0.148
2.8 4.5 0.143
2.8 4.6 0.14
2.8 4.7 0.138
2.8 4.8 0.136
2.8 4.9 0.133
2.8 5.0 0.128
2.9 0.0 0.394
2.9 0.1 0.386
2.9 0.2 0.374
2.9 0.3 0.36
2.9 0.4 0.348
2.9 0.5 0.34
2.9 0.6 0.338
2.9 0.7 0.341
2.9 0.8 0.349
2.9 0.9 0.359
2.9 1.0 0.368
2.9 1.1 0.372
2.9 1.2 0.37
2.9 1.3 0.362
2.9 1.4 0.349
2.9 1.5 0.333
2.9 1.6 0.318
2.9 1.7 0.305
2.9 1.8 0.297
2.9 1.9 0.294
2.9 2.0 0.297
2.9 2.1 0.302
2.9 2.2 0.307
2.9 2.3 0.31
2.9 2.4 0.308
2.9 2.5 0.302
2.9 2.6 0.291
2.9 2.7 0.276
2.9 2.8 0.261
2.9 2.9 0.247
2.9 3.0 0.236
2.9 3.1 0.23
2.9 3.2 0.227
2.9 3.3 0.228
2.9 3.4 0.23
2.9 3.5 0.231
2.9 3.6 0.229
2.9 3.7 0.224
2.9 3.8 0.215
2.9 3.9 0.204
2.9 4.0 0.19
2.9 4.1 0.177
2.9 4.2 0.166
2.9 4.3 0.158
2.9 4.4 0.152
2.9 4.5 0.149
2.9 4.6 0.147
2.9 4.7 0.146
2.9 4.8 0.143
2.9 4.9 0.138
2.9 5.0 0.131
3.0 0.0 0.394
3.0 0.1 0.382
3.0 0.2 0.368
3.0 0.3 0.356
3.0 0.4 0.348
3.0 0.5 0.346
3.0 0.6 0.35
3.0 0.7 0.359
3.0 0.8 0.369
3.0 0.9 0.378
3.0 1.0 0.382
3.0 1.1 0.381
3.0 1.2 0.373
3.0 1.3 0.36
3.0 1.4 0.344
3.0 1.5 0.328
3.0 1.6 0.315
3.0 1.7 0.307
3.0 1.8 0.304
3.0 1.9 0.307
3.0 2.0 0.312
3.0 2.1 0.318
3.0 2.2 0.321
3.0 2.3 0.32
3.0 2.4 0.313
3.0 2.5 0.302
3.0 2.6 0.287
3.0 2.7 0.271
3.0 2.8 0.257
3.0 2.9 0.246
3.0 3.0 0.239
3.0 3.1 0.237
3.0 3.2 0.238
3.0 3.3 0.24
3.0 3.4 0.241
3.0 3.5 0.24
3.0 3.6 0.235
3.0 3.7 0.226
3.0 3.8 0.214
3.0 3.9 0.2
3.0 4.0 0.187
3.0 4.1 0.176
3.0 4.2 0.167
3.0 4.3 0.161
3.0 4.4 0.159
3.0 4.5 0.157
3.0 4.6 0.156
3.0 4.7 0.153
3.0 4.8 0.148
3.0 4.9 0.141
3.0 5.0 0.132
3.1 0.0 0.39
3.1 0.1 0.376
3.1 0.2 0.364
3.1 0.3 0.356
3.1 0.4 0.354
3.1 0.5 0.359
3.1 0.6 0.368
3.1 0.7 0.379
3.1 0.8 0.388
3.1 0.9 0.393
3.1 1.0 0.392
3.1 1.1 0.384
3.1 1.2 0.37
3.1 1.3 0.354
3.1 1.4 0.338
3.1 1.5 0.324
3.1 1.6 0.316
3.1 1.7 0.314
3.1 1.8 0.317
3.1 1.9 0.322
3.1 2.0 0.328
3.1 2.1 0.332
3.1 2.2 0.331
3.1 2.3 0.324
3.1 2.4 0.313
3.1 2.5 0.298
3.1 2.6 0.281
3.1 2.7 0.267
3.1 2.8 0.255
3.1 2.9 0.249
3.1 3.0 0.247
3.1 3.1 0.248
3.1 3.2 0.25
3.1 3.3 0.252
3.1 3.4 0.251
3.1 3.5 0.246
3.1 3.6 0.237
3.1 3.7 0.224
3.1 3.8 0.21
3.1 3.9 0.197
3.1 4.0 0.185
3.1 4.1 0.176
3.1 4.2 0.171
3.1 4.3 0.168
3.1 4.4 0.167
3.1 4.5 0.166
3.1 4.6 0.163
3.1 4.7 0.159
3.1 4.8 0.152
3.1 4.9 0.142
3.1 5.0 0.131
3.2 0.0 0.383
3.2 0.1 0.371
3.2 0.2 0.364
3.2 0.3 0.362
3.2 0.4 0.367
3.2 0.5 0.377
3.2 0.6 0.388
3.2 0.7 0.398
3.2 0.8 0.403
3.2 0.9 0.402
3.2 1.0 0.394
3.2 1.1 0.381
3.2 1.2 0.364
3.2 1.3 0.348
3.2 1.4 0.334
3.2 1.5 0.326
3.2 1.6 0.324
3.2 1.7 0.327
3.2 1.8 0.333
3.2 1.9 0.339
3.2 2.0 0.343
3.2 2.1 0.342
3.2 2.2 0.335
3.2 2.3 0.324
3.2 2.4 0.308
3.2 2.5 0.292
3.2 2.6 0.276
3.2 2.7 0.265
3.2 2.8 0.258
3.2 2.9 0.256
3.2 3.0 0.258
3.2 3.1 0.26
3.2 3.2 0.262
3.2 3.3 0.261
3.2 3.4 0.256
3.2 3.5 0.247
3.2 3.6 0.235
3.2 3.7 0.22
3.2 3.8 0.206
3.2 3.9 0.194
3.2 4.0 0.185
3.2 4.1 0.18
3.2 4.2 0.177
3.2 4.3 0.176
3.2 4.4 0.176
3.2 4.5 0.174
3.2 4.6 0.169
3.2 4.7 0.162
3.2 4.8 0.152
3.2 4.9 0.141
3.2 5.0 0.129
3.3 0.0 0.379
3.3 0.1 0.371
3.3 0.2 0.37
3.3 0.3 0.376
3.3 0.4 0.386
3.3 0.5 0.398
3.3 0.6 0.408
3.3 0.7 0.414
3.3 0.8 0.413
3.3 0.9 0.405
3.3 1.0 0.391
3.3 1.1 0.374
3.3 1.2 0.358
3.3 1.3 0.344
3.3 1.4 0.336
3.3 1.5 0.334
3.3 1.6 0.337
3.3 1.7 0.343
3.3 1.8 0.35
3.3 1.9 0.354
3.3 2.0 0.353
3.3 2.1 0.347
3.3 2.2 0.334
3.3 2.3 0.319
3.3 2.4 0.302
3.3 2.5 0.286
3.3 2.6 0.275
3.3 2.7 0.268
3.3 2.8 0.266
3.3 2.9 0.267
3.3 3.0 0.271
3.3 3.1 0.273
3.3 3.2 0.272
3.3 3.3 0.267
3.3 3.4 0.258
3.3 3.5 0.245
3.3 3.6 0.23
3.3 3.7 0.216
3.3 3.8 0.203
3.3 3.9 0.194
3.3 4.0 0.189
3.3 4.1 0.186
3.3 4.2 0.186
3.3 4.3 0.186
3.3 4.4 0.184
3.3 4.5 0.179
3.3 4.6 0.172
3.3 4.7 0.162
3.3 4.8 0.15
3.3 4.9 0.138
3.3 5.0 0.127
3.4 0.0 0.378
3.4 0.1 0.378
3.4 0.2 0.384
3.4 0.3 0.394
3.4 0.4 0.407
3.4 0.5 0.418
3.4 0.6 0.424
3.4 0.7 0.423
3.4 0.8 0.416
3.4 0.9 0.402
3.4 1.0 0.385
3.4 1.1 0.368
3.4 1.2 0.354
3.4 1.3 0.345
3.4 1.4 0.343
3.4 1.5 0.347
3.4 1.6 0.354
3.4 1.7 0.361
3.4 1.8 0.365
3.4 1.9 0.364
3.4 2.0 0.358
3.4 2.1 0.345
3.4 2.2 0.329
3.4 2.3 0.312
3.4 2.4 0.296
3.4 2.5 0.284
3.4 2.6 0.277
3.4 2.7 0.275
3.4 2.8 0.277
3.4 2.9 0.281
3.4 3.0 0.283
3.4 3.1 0.283
3.4 3.2 0.278
3.4 3.3 0.268
3.4 3.4 0.255
3.4 3.5 0.24
3.4 3.6 0.225
3.4 3.7 0.213
3.4 3.8 0.203
3.4 3.9 0.198
3.4 4.0 0.196
3.4 4.1 0.195
3.4 4.2 0.195
3.4 4.3 0.194
3.4 4.4 0.19
3.4 4.5 0.182
3.4 4.6 0.172
3.4 4.7 0.16
3.4 4.8 0.148
3.4 4.9 0.136
3.4 5.0 0.126
3.5 0.0 0.385
3.5 0.1 0.391
3.5 0.2 0.403
3.5 0.3 0.416
3.5 0.4 0.427
3.5 0.5 0.434
3.5 0.6 0.434
3.5 0.7 0.426
3.5 0.8 0.412
3.5 0.9 0.395
3.5 1.0 0.378
3.5 1.1 0.364
3.5 1.2 0.355
3.5 1.3 0.353
3.5 1.4 0.357
3.5 1.5 0.364
3.5 1.6 0.371
3.5 1.7 0.376
3.5 1.8 0.376
3.5 1.9 0.369
3.5 2.0 0.356
3.5 2.1 0.34
3.5 2.2 0.322
3.5 2.3 0.306
3.5 2.4 0.294
3.5 2.5 0.287
3.5 2.6 0.285
3.5 2.7 0.287
3.5 2.8 0.291
3.5 2.9 0.294
3.5 3.0 0.293
3.5 3.1 0.289
3.5 3.2 0.279
3.5 3.3 0.266
3.5 3.4 0.25
3.5 3.5 0.235
3.5 3.6 0.222
3.5 3.7 0.212
3.5 3.8 0.207
3.5 3.9 0.205
3.5 4.0 0.205
3.5 4.1 0.205
3.5 4.2 0.204
3.5 4.3 0.2
3.5 4.4 0.192
3.5 4.5 0.182
3.5 4.6 0.17
3.5 4.7 0.157
3.5 4.8 0.145
3.5 4.9 0.135
3.5 5.0 0.128
3.6 0.0 0.398
3.6 0.1 0.41
3.6 0.2 0.424
3.6 0.3 0.437
3.6 0.4 0.444
3.6 0.5 0.444
3.6 0.6 0.437
3.6 0.7 0.423
3.6 0.8 0.405
3.6 0.9 0.387
3.6 1.0 0.373
3.6 1.1 0.365
3.6 1.2 0.363
3.6 1.3 0.367
3.6 1.4 0.374
3.6 1.5 0.382
3.6 1.6 0.387
3.6 1.7 0.387
3.6 1.8 0.38
3.6 1.9 0.367
3.6 2.0 0.35
3.6 2.1 0.332
3.6 2.2 0.316
3.6 2.3 0.303
3.6 2.4 0.296
3.6 2.5 0.295
3.6 2.6 0.297
3.6 2.7 0.301
3.6 2.8 0.304
3.6 2.9 0.304
3.6 3.0 0.299
3.6 3.1 0.289
3.6 3.2 0.276
3.6 3.3 0.26
3.6 3.4 0.244
3.6 3.5 0.231
3.6 3.6 0.221
3.6 3.7 0.216
3.6 3.8 0.214
3.6 3.9 0.214
3.6 4.0 0.215
3.6 4.1 0.214
3.6 4.2 0.21
3.6 4.3 0.202
3.6 4.4 0.192
3.6 4.5 0.179
3.6 4.6 0.166
3.6 4.7 0.154
3.6 4.8 0.144
3.6 4.9 0.136
3.6 5.0 0.131
3.7 0.0 0.418
3.7 0.1 0.433
3.7 0.2 0.446
3.7 0.3 0.454
3.7 0.4 0.454
3.7 0.5 0.447
3.7 0.6 0.433
3.7 0.7 0.415
3.7 0.8 0.397
3.7 0.9 0.383
3.7 1.0 0.374
3.7 1.1 0.373
3.7 1.2 0.377
3.7 1.3 0.385
3.7 1.4 0.393
3.7 1.5 0.398
3.7 1.6 0.398
3.7 1.7 0.391
3.7 1.8 0.378
3.7 1.9 0.361
3.7 2.0 0.342
3.7 2.1 0.325
3.7 2.2 0.313
3.7 2.3 0.306
3.7 2.4 0.304
3.7 2.5 0.307
3.7 2.6 0.311
3.7 2.7 0.314
3.7 2.8 0.314
3.7 2.9 0.31
3.7 3.0 0.3
3.7 3.1 0.286
3.7 3.2 0.27
3.7 3.3 0.254
3.7 3.4 0.24
3.7 3.5 0.23
3.7 3.6 0.225
3.7 3.7 0.223
3.7 3.8 0.224
3.7 3.9 0.224
3.7 4.0 0.224
3.7 4.1 0.22
3.7 4.2 0.212
3.7 4.3 0.202
3.7 4.4 0.189
3.7 4.5 0.175
3.7 4.6 0.163
3.7 4.7 0.152
3.7 4.8 0.145
3.7 4.9 0.14
3.7 5.0 0.137
3.8 0.0 0.441
3.8 0.1 0.454
3.8 0.2 0.463
3.8 0.3 0.464
3.8 0.4 0.457
3.8 0.5 0.443
3.8 0.6 0.425
3.8 0.7 0.407
3.8 0.8 0.393
3.8 0.9 0.384
3.8 1.0 0.383
3.8 1.1 0.387
3.8 1.2 0.395
3.8 1.3 0.404
3.8 1.4 0.409
3.8 1.5 0.409
3.8 1.6 0.402
3.8 1.7 0.389
3.8 1.8 0.371
3.8 1.9 0.352
3.8 2.0 0.335
3.8 2.1 0.322
3.8 2.2 0.315
3.8 2.3 0.314
3.8 2.4 0.316
3.8 2.5 0.321
3.8 2.6 0.325
3.8 2.7 0.325
3.8 2.8 0.32
3.8 2.9 0.31
3.8 3.0 0.296
3.8 3.1 0.279
3.8 3.2 0.263
3.8 3.3 0.249
3.8 3.4 0.239
3.8 3.5 0.234
3.8 3.6 0.232
3.8 3.7 0.233
3.8 3.8 0.234
3.8 3.9 0.233
3.8 4.0 0.23
3.8 4.1 0.222
3.8 4.2 0.211
3.8 4.3 0.198
3.8 4.4 0.184
3.8 4.5 0.171
3.8 4.6 0.161
3.8 4.7 0.153
3.8 4.8 0.148
3.8 4.9 0.145
3.8 5.0 0.143
3.9 0.0 0.463
3.9 0.1 0.472
3.9 0.2 0.473
3.9 0.3 0.467
3.9 0.4 0.453
3.9 0.5 0.435
3.9 0.6 0.417
3.9 0.7 0.402
3.9 0.8 0.394
3.9 0.9 0.392
3.9 1.0 0.397
3.9 1.1 0.406
3.9 1.2 0.415
3.9 1.3 0.42
3.9 1.4 0.42
3.9 1.5 0.413
3.9 1.6 0.4
3.9 1.7 0.382
3.9 1.8 0.362
3.9 1.9 0.345
3.9 2.0 0.332
3.9 2.1 0.324
3.9 2.2 0.323
3.9 2.3 0.326
3.9 2.4 0.331
3.9 2.5 0.335
3.9 2.6 0.335
3.9 2.7 0.331
3.9 2.8 0.32
3.9 2.9 0.306
3.9 3.0 0.289
3.9 3.1 0.272
3.9 3.2 0.258
3.9 3.3 0.248
3.9 3.4 0.242
3.9 3.5 0.241
3.9 3.6 0.242
3.9 3.7 0.243
3.9 3.8 0.243
3.9 3.9 0.24
3.9 4.0 0.232
3.9 4.1 0.221
3.9 4.2 0.207
3.9 4.3 0.193
3.9 4.4 0.18
3.9 4.5 0.169
3.9 4.6 0.161
3.9 4.7 0.157
3.9 4.8 0.154
3.9 4.9 0.152
3.9 5.0 0.15
4.0 0.0 0.48
4.0 0.1 0.482
4.0 0.2 0.476
4.0 0.3 0.463
4.0 0.4 0.445
4.0 0.5 0.427
4.0 0.6 0.412
4.0 0.7 0.403
4.0 0.8 0.402
4.0 0.9 0.407
4.0 1.0 0.416
4.0 1.1 0.425
4.0 1.2 0.431
4.0 1.3 0.431
4.0 1.4 0.424
4.0 1.5 0.411
4.0 1.6 0.392
4.0 1.7 0.373
4.0 1.8 0.354
4.0 1.9 0.341
4.0 2.0 0.334
4.0 2.1 0.332
4.0 2.2 0.336
4.0 2.3 0.341
4.0 2.4 0.345
4.0 2.5 0.346
4.0 2.6 0.341
4.0 2.7 0.331
4.0 2.8 0.316
4.0 2.9 0.298
4.0 3.0 0.281
4.0 3.1 0.267
4.0 3.2 0.257
4.0 3.3 0.251
4.0 3.4 0.25
4.0 3.5 0.251
4.0 3.6 0.253
4.0 3.7 0.253
4.0 3.8 0.249
4.0 3.9 0.242
4.0 4.0 0.231
4.0 4.1 0.217
4.0 4.2 0.202
4.0 4.3 0.189
4.0 4.4 0.178
4.0 4.5 0.17
4.0 4.6 0.165
4.0 4.7 0.163
4.0 4.8 0.161
4.0 4.9 0.159
4.0 5.0 0.155
4.1 0.0 0.491
4.1 0.1 0.485
4.1 0.2 0.472
4.1 0.3 0.454
4.1 0.4 0.436
4.1 0.5 0.421
4.1 0.6 0.413
4.1 0.7 0.412
4.1 0.8 0.417
4.1 0.9 0.426
4.1 1.0 0.436
4.1 1.1 0.442
4.1 1.2 0.443
4.1 1.3 0.435
4.1 1.4 0.421
4.1 1.5 0.403
4.1 1.6 0.382
4.1 1.7 0.364
4.1 1.8 0.35
4.1 1.9 0.343
4.1 2.0 0.342
4.1 2.1 0.345
4.1 2.2 0.351
4.1 2.3 0.355
4.1 2.4 0.356
4.1 2.5 0.351
4.1 2.6 0.341
4.1 2.7 0.326
4.1 2.8 0.308
4.1 2.9 0.29
4.1 3.0 0.276
4.1 3.1 0.265
4.1 3.2 0.26
4.1 3.3 0.259
4.1 3.4 0.26
4.1 3.5 0.262
4.1 3.6 0.262
4.1 3.7 0.259
4.1 3.8 0.251
4.1 3.9 0.24
4.1 4.0 0.226
4.1 4.1 0.211
4.1 4.2 0.197
4.1 4.3 0.186
4.1 4.4 0.178
4.1 4.5 0.173
4.1 4.6 0.171
4.1 4.7 0.17
4.1 4.8 0.168
4.1 4.9 0.165
4.1 5.0 0.158
4.2 0.0 0.493
4.2 0.1 0.481
4.2 0.2 0.463
4.2 0.3 0.446
4.2 0.4 0.431
4.2 0.5 0.423
4.2 0.6 0.422
4.2 0.7 0.427
4.2 0.8 0.437
4.2 0.9 0.447
4.2 1.0 0.453
4.2 1.1 0.454
4.2 1.2 0.446
4.2 1.3 0.432
4.2 1.4 0.413
4.2 1.5 0.392
4.2 1.6 0.374
4.2 1.7 0.36
4.2 1.8 0.352
4.2 1.9 0.351
4.2 2.0 0.355
4.2 2.1 0.36
4.2 2.2 0.365
4.2 2.3 0.366
4.2 2.4 0.361
4.2 2.5 0.351
4.2 2.6 0.335
4.2 2.7 0.317
4.2 2.8 0.299
4.2 2.9 0.284
4.2 3.0 0.274
4.2 3.1 0.268
4.2 3.2 0.267
4.2 3.3 0.269
4.2 3.4 0.271
4.2 3.5 0.272
4.2 3.6 0.268
4.2 3.7 0.261
4.2 3.8 0.249
4.2 3.9 0.235
4.2 4.0 0.22
4.2 4.1 0.205
4.2 4.2 0.194
4.2 4.3 0.186
4.2 4.4 0.181
4.2 4.5 0.18
4.2 4.6 0.179
4.2 4.7 0.177
4.2 4.8 0.174
4.2 4.9 0.168
4.2 5.0 0.159
4.3 0.0 0.489
4.3 0.1 0.472
4.3 0.2 0.455
4.3 0.3 0.44
4.3 0.4 0.432
4.3 0.5 0.431
4.3 0.6 0.437
4.3 0.7 0.447
4.3 0.8 0.458
4.3 0.9 0.464
4.3 1.0 0.465
4.3 1.1 0.457
4.3 1.2 0.443
4.3 1.3 0.423
4.3 1.4 0.402
4.3 1.5 0.383
4.3 1.6 0.369
4.3 1.7 0.361
4.3 1.8 0.36
4.3 1.9 0.364
4.3 2.0 0.37
4.3 2.1 0.375
4.3 2.2 0.376
4.3 2.3 0.371
4.3 2.4 0.361
4.3 2.5 0.345
4.3 2.6 0.326
4.3 2.7 0.308
4.3 2.8 0.293
4.3 2.9 0.282
4.3 3.0 0.277
4.3 3.1 0.276
4.3 3.2 0.278
4.3 3.3 0.28
4.3 3.4 0.281
4.3 3.5 0.278
4.3 3.6 0.27
4.3 3.7 0.258
4.3 3.8 0.244
4.3 3.9 0.228
4.3 4.0 0.214
4.3 4.1 0.202
4.3 4.2 0.194
4.3 4.3 0.19
4.3 4.4 0.188
4.3 4.5 0.187
4.3 4.6 0.186
4.3 4.7 0.183
4.3 4.8 0.177
4.3 4.9 0.168
4.3 5.0 0.156
4.4 0.0 0.48
4.4 0.1 0.463
4.4 0.2 0.449
4.4 0.3 0.441
4.4 0.4 0.441
4.4 0.5 0.447
4.4 0.6 0.458
4.4 0.7 0.468
4.4 0.8 0.475
4.4 0.9 0.476
4.4 1.0 0.468
4.4 1.1 0.454
4.4 1.2 0.434
4.4 1.3 0.412
4.4 1.4 0.392
4.4 1.5 0.378
4.4 1.6 0.37
4.4 1.7 0.369
4.4 1.8 0.373
4.4 1.9 0.379
4.4 2.0 0.385
4.4 2.1 0.386
4.4 2.2 0.381
4.4 2.3 0.37
4.4 2.4 0.354
4.4 2.5 0.335
4.4 2.6 0.317
4.4 2.7 0.301
4.4 2.8 0.29
4.4 2.9 0.285
4.4 3.0 0.284
4.4 3.1 0.286
4.4 3.2 0.289
4.4 3.3 0.29
4.4 3.4 0.287
4.4 3.5 0.28
4.4 3.6 0.268
4.4 3.7 0.253
4.4 3.8 0.237
4.4 3.9 0.222
4.4 4.0 0.21
4.4 4.1 0.202
4.4 4.2 0.198
4.4 4.3 0.196
4.4 4.4 0.196
4.4 4.5 0.195
4.4 4.6 0.192
4.4 4.7 0.186
4.4 4.8 0.177
4.4 4.9 0.165
4.4 5.0 0.152
4.5 0.0 0.471
4.5 0.1 0.458
4.5 0.2 0.45
4.5 0.3 0.451
4.5 0.4 0.457
4.5 0.5 0.468
4.5 0.6 0.479
4.5 0.7 0.486
4.5 0.8 0.487
4.5 0.9 0.479
4.5 1.0 0.464
4.5 1.1 0.444
4.5 1.2 0.422
4.5 1.3 0.402
4.5 1.4 0.387
4.5 1.5 0.379
4.5 1.6 0.378
4.5 1.7 0.382
4.5 1.8 0.389
4.5 1.9 0.394
4.5 2.0 0.395
4.5 2.1 0.391
4.5 2.2 0.38
4.5 2.3 0.363
4.5 2.4 0.344
4.5 2.5 0.325
4.5 2.6 0.309
4.5 2.7 0.298
4.5 2.8 0.293
4.5 2.9 0.292
4.5 3.0 0.295
4.5 3.1 0.298
4.5 3.2 0.299
4.5 3.3 0.296
4.5 3.4 0.289
4.5 3.5 0.276
4.5 3.6 0.261
4.5 3.7 0.245
4.5 3.8 0.23
4.5 3.9 0.218
4.5 4.0 0.21
4.5 4.1 0.205
4.5 4.2 0.204
4.5 4.3 0.204
4.5 4.4 0.203
4.5 4.5 0.2
4.5 4.6 0.194
4.5 4.7 0.185
4.5 4.8 0.174
4.5 4.9 0.161
4.5 5.0 0.148
4.6 0.0 0.465
4.6 0.1 0.459
4.6 0.2 0.46
4.6 0.3 0.467
4.6 0.4 0.478
4.6 0.5 0.49
4.6 0.6 0.497
4.6 0.7 0.498
4.6 0.8 0.49
4.6 0.9 0.474
4.6 1.0 0.454
4.6 1.1 0.431
4.6 1.2 0.411
4.6 1.3 0.396
4.6 1.4 0.387
4.6 1.5 0.387
4.6 1.6 0.391
4.6 1.7 0.398
4.6 1.8 0.403
4.6 1.9 0.405
4.6 2.0 0.4
4.6 2.1 0.389
4.6 2.2 0.373
4.6 2.3 0.353
4.6 2.4 0.334
4.6 2.5 0.318
4.6 2.6 0.306
4.6 2.7 0.301
4.6 2.8 0.301
4.6 2.9 0.303
4.6 3.0 0.307
4.6 3.1 0.308
4.6 3.2 0.305
4.6 3.3 0.298
4.6 3.4 0.285
4.6 3.5 0.27
4.6 3.6 0.253
4.6 3.7 0.238
4.6 3.8 0.226
4.6 3.9 0.217
4.6 4.0 0.213
4.6 4.1 0.212
4.6 4.2 0.212
4.6 4.3 0.212
4.6 4.4 0.209
4.6 4.5 0.203
4.6 4.6 0.194
4.6 4.7 0.182
4.6 4.8 0.169
4.6 4.9 0.156
4.6 5.0 0.144
4.7 0.0 0.467
4.7 0.1 0.469
4.7 0.2 0.477
4.7 0.3 0.489
4.7 0.4 0.5
4.7 0.5 0.508
4.7 0.6 0.508
4.7 0.7 0.5
4.7 0.8 0.485
4.7 0.9 0.463
4.7 1.0 0.44
4.7 1.1 0.419
4.7 1.2 0.404
4.7 1.3 0.396
4.7 1.4 0.395
4.7 1.5 0.4
4.7 1.6 0.407
4.7 1.7 0.412
4.7 1.8 0.414
4.7 1.9 0.409
4.7 2.0 0.398
4.7 2.1 0.381
4.7 2.2 0.362
4.7 2.3 0.342
4.7 2.4 0.325
4.7 2.5 0.314
4.7 2.6 0.309
4.7 2.7 0.308
4.7 2.8 0.311
4.7 2.9 0.315
4.7 3.0 0.317
4.7 3.1 0.314
4.7 3.2 0.306
4.7 3.3 0.294
4.7 3.4 0.278
4.7 3.5 0.261
4.7 3.6 0.246
4.7 3.7 0.233
4.7 3.8 0.225
4.7 3.9 0.221
4.7 4.0 0.22
4.7 4.1 0.22
4.7 4.2 0.22
4.7 4.3 0.217
4.7 4.4 0.212
4.7 4.5 0.202
4.7 4.6 0.19
4.7 4.7 0.177
4.7 4.8 0.164
4.7 4.9 0.152
4.7 5.0 0.142
4.8 0.0 0.477
4.8 0.1 0.487
4.8 0.2 0.499
4.8 0.3 0.511
4.8 0.4 0.519
4.8 0.5 0.519
4.8 0.6 0.511
4.8 0.7 0.494
4.8 0.8 0.473
4.8 0.9 0.449
4.8 1.0 0.428
4.8 1.1 0.412
4.8 1.2 0.404
4.8 1.3 0.403
4.8 1.4 0.408
4.8 1.5 0.415
4.8 1.6 0.421
4.8 1.7 0.423
4.8 1.8 0.418
4.8 1.9 0.407
4.8 2.0 0.39
4.8 2.1 0.37
4.8 2.2 0.35
4.8 2.3 0.333
4.8 2.4 0.322
4.8 2.5 0.316
4.8 2.6 0.316
4.8 2.7 0.319
4.8 2.8 0.323
4.8 2.9 0.325
4.8 3.0 0.323
4.8 3.1 0.315
4.8 3.2 0.302
4.8 3.3 0.286
4.8 3.4 0.269
4.8 3.5 0.253
4.8 3.6 0.24
4.8 3.7 0.232
4.8 3.8 0.228
4.8 3.9 0.227
4.8 4.0 0.228
4.8 4.1 0.228
4.8 4.2 0.226
4.8 4.3 0.22
4.8 4.4 0.211
4.8 4.5 0.199
4.8 4.6 0.185
4.8 4.7 0.171
4.8 4.8 0.159
4.8 4.9 0.15
4.8 5.0 0.143
4.9 0.0 0.496
4.9 0.1 0.51
4.9 0.2 0.521
4.9 0.3 0.529
4.9 0.4 0.529
4.9 0.5 0.52
4.9 0.6 0.504
4.9 0.7 0.482
4.9 0.8 0.458
4.9 0.9 0.436
4.9 1.0 0.42
4.9 1.1 0.412
4.9 1.2 0.411
4.9 1.3 0.416
4.9 1.4 0.423
4.9 1.5 0.43
4.9 1.6 0.432
4.9 1.7 0.427
4.9 1.8 0.415
4.9 1.9 0.398
4.9 2.0 0.378
4.9 2.1 0.358
4.9 2.2 0.341
4.9 2.3 0.329
4.9 2.4 0.324
4.9 2.5 0.324
4.9 2.6 0.327
4.9 2.7 0.331
4.9 2.8 0.333
4.9 2.9 0.331
4.9 3.0 0.323
4.9 3.1 0.31
4.9 3.2 0.294
4.9 3.3 0.277
4.9 3.4 0.261
4.9 3.5 0.248
4.9 3.6 0.239
4.9 3.7 0.235
4.9 3.8 0.235
4.9 3.9 0.236
4.9 4.0 0.236
4.9 4.1 0.234
4.9 4.2 0.228
4.9 4.3 0.219
4.9 4.4 0.207
4.9 4.5 0.192
4.9 4.6 0.179
4.9 4.7 0.166
4.9 4.8 0.157
4.9 4.9 0.15
4.9 5.0 0.146
5.0 0.0 0.52
5.0 0.1 0.531
5.0 0.2 0.538
5.0 0.3 0.538
5.0 0.4 0.529
5.0 0.5 0.512
5.0 0.6 0.49
5.0 0.7 0.465
5.0 0.8 0.444
5.0 0.9 0.427
5.0 1.0 0.419
5.0 1.1 0.418
5.0 1.2 0.423
5.0 1.3 0.431
5.0 1.4 0.438
5.0 1.5 0.44
5.0 1.6 0.435
5.0 1.7 0.424
5.0 1.8 0.406
5.0 1.9 0.386
5.0 2.0 0.365
5.0 2.1 0.348
5.0 2.2 0.336
5.0 2.3 0.331
5.0 2.4 0.331
5.0 2.5 0.335
5.0 2.6 0.339
5.0 2.7 0.341
5.0 2.8 0.339
5.0 2.9 0.331
5.0 3.0 0.318
5.0 3.1 0.302
5.0 3.2 0.284
5.0 3.3 0.268
5.0 3.4 0.255
5.0 3.5 0.246
5.0 3.6 0.242
5.0 3.7 0.242
5.0 3.8 0.243
5.0 3.9 0.244
5.0 4.0 0.242
5.0 4.1 0.236
5.0 4.2 0.227
5.0 4.3 0.214
5.0 4.4 0.2
5.0 4.5 0.186
5.0 4.6 0.173
5.0 4.7 0.164
5.0 4.8 0.157
5.0 4.9 0.153
5.0 5.0 0.151


==> Fig2b/leris_probability_final_z_1.5.dat <==
x y z
0.0 0.0 52.7398
0.0 0.0505 52.7044
0.0 0.101 52.6683
0.0 0.1515 52.6315
0.0 0.202 52.5939
0.0 0.2525 52.5555
0.0 0.303 52.5165
0.0 0.3535 52.4766
0.0 0.404 52.4361
0.0 0.4545 52.3949
0.0 0.5051 52.3529
0.0 0.5556 52.3102
0.0 0.6061 52.2669
0.0 0.6566 52.2228
0.0 0.7071 52.1781
0.0 0.7576 52.1327
0.0 0.8081 52.0867
0.0 0.8586 52.04
0.0 0.9091 51.9926
0.0 0.9596 51.9447
0.0 1.0101 51.8962
0.0 1.0606 51.847
0.0 1.1111 51.7973
0.0 1.1616 51.747
0.0 1.2121 51.6962
0.0 1.2626 51.6448
0.0 1.3131 51.593
0.0 1.3636 51.5406
0.0 1.4141 51.4877
0.0 1.4646 51.4344
0.0 1.5152 51.3806
0.0 1.5657 51.3264
0.0 1.6162 51.2718
0.0 1.6667 51.2168
0.0 1.7172 51.1614
0.0 1.7677 51.1057
0.0 1.8182 51.0496
0.0 1.8687 50.9932
0.0 1.9192 50.9366
0.0 1.9697 50.8796
0.0 2.0202 50.8225
0.0 2.0707 50.765
0.0 2.1212 50.7074
0.0 2.1717 50.6496
0.0 2.2222 50.5917
0.0 2.2727 50.5336
0.0 2.3232 50.4753
0.0 2.3737 50.417
0.0 2.4242 50.3586
0.0 2.4747 50.3002
0.0 2.5253 50.2417
0.0 2.5758 50.1832
0.0 2.6263 50.1248
0.0 2.6768 50.0663
0.0 2.7273 50.008
0.0 2.7778 49.9497
0.0 2.8283 49.8915
0.0 2.8788 49.8335
0.0 2.9293 49.7756
0.0 2.9798 49.7178
0.0 3.0303 49.6603
0.0 3.0808 49.6029
0.0 3.1313 49.5458
0.0 3.1818 49.489
0.0 3.2323 49.4324
0.0 3.2828 49.3761
0.0 3.3333 49.3201
0.0 3.3838 49.2645
0.0 3.4343 49.2092
0.0 3.4848 49.1543
0.0 3.5354 49.0998
0.0 3.5859 49.0456
0.0 3.6364 48.992
0.0 3.6869 48.9387
0.0 3.7374 48.8859
0.0 3.7879 48.8336
0.0 3.8384 48.7817
0.0 3.8889 48.7304
0.0 3.9394 48.6796
0.0 3.9899 48.6293
0.0 4.0404 48.5796
0.0 4.0909 48.5304
0.0 4.1414 48.4818
0.0 4.1919 48.4338
0.0 4.2424 48.3864
0.0 4.2929 48.3396
0.0 4.3434 48.2935
0.0 4.3939 48.2479
0.0 4.4444 48.203
0.0 4.4949 48.1588
0.0 4.5455 48.1152
0.0 4.596 48.0723
0.0 4.6465 48.03
0.0 4.697 47.9884
0.0 4.7475 47.9475
0.0 4.798 47.9073
0.0 4.8485 47.8678
0.0 4.899 47.829
0.0 4.9495 47.7909
0.0 5.0 47.7536
0.101 0.0 52.8177
0.101 0.0505 52.7818
0.101 0.101 52.745
0.101 0.1515 52.7074
0.101 0.202 52.6691
0.101 0.2525 52.63
0.101 0.303 52.5901
0.101 0.3535 52.5494
0.101 0.404 52.508
0.101 0.4545 52.4658
0.101 0.5051 52.4229
0.101 0.5556 52.3792
0.101 0.6061 52.3348
0.101 0.6566 52.2896
0.101 0.7071 52.2438
0.101 0.7576 52.1973
0.101 0.8081 52.15
0.101 0.8586 52.1021
0.101 0.9091 52.0535
0.101 0.9596 52.0043
0.101 1.0101 51.9544
0.101 1.0606 51.9039
0.101 1.1111 51.8528
0.101 1.1616 51.8011
0.101 1.2121 51.7489
0.101 1.2626 51.696
0.101 1.3131 51.6426
0.101 1.3636 51.5887
0.101 1.4141 51.5343
0.101 1.4646 51.4794
0.101 1.5152 51.424
0.101 1.5657 51.3681
0.101 1.6162 51.3119
0.101 1.6667 51.2552
0.101 1.7172 51.1981
0.101 1.7677 51.1407
0.101 1.8182 51.0829
0.101 1.8687 51.0247
0.101 1.9192 50.9663
0.101 1.9697 50.9076
0.101 2.0202 50.8486
0.101 2.0707 50.7894
0.101 2.1212 50.7299
0.101 2.1717 50.6703
0.101 2.2222 50.6105
0.101 2.2727 50.5506
0.101 2.3232 50.4905
0.101 2.3737 50.4303
0.101 2.4242 50.3701
0.101 2.4747 50.3097
0.101 2.5253 50.2494
0.101 2.5758 50.1891
0.101 2.6263 50.1287
0.101 2.6768 50.0685
0.101 2.7273 50.0082
0.101 2.7778 49.9481
0.101 2.8283 49.8881
0.101 2.8788 49.8282
0.101 2.9293 49.7685
0.101 2.9798 49.7089
0.101 3.0303 49.6495
0.101 3.0808 49.5904
0.101 3.1313 49.5315
0.101 3.1818 49.4729
0.101 3.2323 49.4146
0.101 3.2828 49.3566
0.101 3.3333 49.2989
0.101 3.3838 49.2416
0.101 3.4343 49.1846
0.101 3.4848 49.128
0.101 3.5354 49.0719
0.101 3.5859 49.0161
0.101 3.6364 48.9608
0.101 3.6869 48.906
0.101 3.7374 48.8517
0.101 3.7879 48.7979
0.101 3.8384 48.7445
0.101 3.8889 48.6918
0.101 3.9394 48.6395
0.101 3.9899 48.5879
0.101 4.0404 48.5368
0.101 4.0909 48.4863
0.101 4.1414 48.4364
0.101 4.1919 48.3871
0.101 4.2424 48.3385
0.101 4.2929 48.2905
0.101 4.3434 48.2431
0.101 4.3939 48.1964
0.101 4.4444 48.1504
0.101 4.4949 48.1051
0.101 4.5455 48.0605
0.101 4.596 48.0165
0.101 4.6465 47.9733
0.101 4.697 47.9308
0.101 4.7475 47.889
0.101 4.798 47.848
0.101 4.8485 47.8076
0.101 4.899 47.768
0.101 4.9495 47.7292
0.101 5.0 47.6911
0.202 0.0 52.8987
0.202 0.0505 52.8621
0.202 0.101 52.8246
0.202 0.1515 52.7864
0.202 0.202 52.7473
0.202 0.2525 52.7074
0.202 0.303 52.6666
0.202 0.3535 52.6251
0.202 0.404 52.5827
0.202 0.4545 52.5396
0.202 0.5051 52.4957
0.202 0.5556 52.451
0.202 0.6061 52.4055
0.202 0.6566 52.3592
0.202 0.7071 52.3122
0.202 0.7576 52.2645
0.202 0.8081 52.216
0.202 0.8586 52.1669
0.202 0.9091 52.117
0.202 0.9596 52.0664
0.202 1.0101 52.0152
0.202 1.0606 51.9633
0.202 1.1111 51.9107
0.202 1.1616 51.8575
0.202 1.2121 51.8038
0.202 1.2626 51.7494
0.202 1.3131 51.6944
0.202 1.3636 51.6389
0.202 1.4141 51.5829
0.202 1.4646 51.5263
0.202 1.5152 51.4692
0.202 1.5657 51.4117
0.202 1.6162 51.3537
0.202 1.6667 51.2953
0.202 1.7172 51.2364
0.202 1.7677 51.1772
0.202 1.8182 51.1176
0.202 1.8687 51.0576
0.202 1.9192 50.9973
0.202 1.9697 50.9367
0.202 2.0202 50.8759
0.202 2.0707 50.8148
0.202 2.1212 50.7534
0.202 2.1717 50.6919
0.202 2.2222 50.6302
0.202 2.2727 50.5683
0.202 2.3232 50.5063
0.202 2.3737 50.4442
0.202 2.4242 50.382
0.202 2.4747 50.3197
0.202 2.5253 50.2574
0.202 2.5758 50.1952
0.202 2.6263 50.1329
0.202 2.6768 50.0707
0.202 2.7273 50.0085
0.202 2.7778 49.9464
0.202 2.8283 49.8845
0.202 2.8788 49.8227
0.202 2.9293 49.761
0.202 2.9798 49.6996
0.202 3.0303 49.6384
0.202 3.0808 49.5774
0.202 3.1313 49.5166
0.202 3.1818 49.4562
0.202 3.2323 49.396
0.202 3.2828 49.3362
0.202 3.3333 49.2767
0.202 3.3838 49.2176
0.202 3.4343 49.1589
0.202 3.4848 49.1006
0.202 3.5354 49.0428
0.202 3.5859 48.9854
0.202 3.6364 48.9284
0.202 3.6869 48.872
0.202 3.7374 48.8161
0.202 3.7879 48.7607
0.202 3.8384 48.7058
0.202 3.8889 48.6515
0.202 3.9394 48.5978
0.202 3.9899 48.5447
0.202 4.0404 48.4922
0.202 4.0909 48.4403
0.202 4.1414 48.3891
0.202 4.1919 48.3385
0.202 4.2424 48.2886
0.202 4.2929 48.2394
0.202 4.3434 48.1908
0.202 4.3939 48.1429
0.202 4.4444 48.0958
0.202 4.4949 48.0494
0.202 4.5455 48.0037
0.202 4.596 47.9587
0.202 4.6465 47.9145
0.202 4.697 47.871
0.202 4.7475 47.8283
0.202 4.798 47.7864
0.202 4.8485 47.7452
0.202 4.899 47.7048
0.202 4.9495 47.6652
0.202 5.0 47.6263
0.303 0.0 52.9828
0.303 0.0505 52.9456
0.303 0.101 52.9074
0.303 0.1515 52.8684
0.303 0.202 52.8286
0.303 0.2525 52.7878
0.303 0.303 52.7463
0.303 0.3535 52.7038
0.303 0.404 52.6605
0.303 0.4545 52.6164
0.303 0.5051 52.5715
0.303 0.5556 52.5257
0.303 0.6061 52.4791
0.303 0.6566 52.4317
0.303 0.7071 52.3835
0.303 0.7576 52.3346
0.303 0.8081 52.2848
0.303 0.8586 52.2343
0.303 0.9091 52.1831
0.303 0.9596 52.1311
0.303 1.0101 52.0785
0.303 1.0606 52.0251
0.303 1.1111 51.9711
0.303 1.1616 51.9164
0.303 1.2121 51.861
0.303 1.2626 51.805
0.303 1.3131 51.7485
0.303 1.3636 51.6913
0.303 1.4141 51.6335
0.303 1.4646 51.5753
0.303 1.5152 51.5165
0.303 1.5657 51.4571
0.303 1.6162 51.3973
0.303 1.6667 51.3371
0.303 1.7172 51.2764
0.303 1.7677 51.2153
0.303 1.8182 51.1538
0.303 1.8687 51.0919
0.303 1.9192 51.0297
0.303 1.9697 50.9672
0.303 2.0202 50.9044
0.303 2.0707 50.8413
0.303 2.1212 50.778
0.303 2.1717 50.7144
0.303 2.2222 50.6507
0.303 2.2727 50.5868
0.303 2.3232 50.5228
0.303 2.3737 50.4586
0.303 2.4242 50.3944
0.303 2.4747 50.3301
0.303 2.5253 50.2658
0.303 2.5758 50.2015
0.303 2.6263 50.1372
0.303 2.6768 50.073
0.303 2.7273 50.0088
0.303 2.7778 49.9447
0.303 2.8283 49.8807
0.303 2.8788 49.8169
0.303 2.9293 49.7533
0.303 2.9798 49.6899
0.303 3.0303 49.6267
0.303 3.0808 49.5637
0.303 3.1313 49.5011
0.303 3.1818 49.4387
0.303 3.2323 49.3767
0.303 3.2828 49.315
0.303 3.3333 49.2536
0.303 3.3838 49.1927
0.303 3.4343 49.1322
0.303 3.4848 49.0721
0.303 3.5354 49.0125
0.303 3.5859 48.9533
0.303 3.6364 48.8947
0.303 3.6869 48.8366
0.303 3.7374 48.779
0.303 3.7879 48.722
0.303 3.8384 48.6655
0.303 3.8889 48.6097
0.303 3.9394 48.5544
0.303 3.9899 48.4998
0.303 4.0404 48.4459
0.303 4.0909 48.3926
0.303 4.1414 48.3399
0.303 4.1919 48.288
0.303 4.2424 48.2367
0.303 4.2929 48.1862
0.303 4.3434 48.1364
0.303 4.3939 48.0873
0.303 4.4444 48.039
0.303 4.4949 47.9914
0.303 4.5455 47.9447
0.303 4.596 47.8986
0.303 4.6465 47.8534
0.303 4.697 47.809
0.303 4.7475 47.7653
0.303 4.798 47.7225
0.303 4.8485 47.6804
0.303 4.899 47.6392
0.303 4.9495 47.5988
0.303 5.0 47.5592
0.404 0.0 53.0702
0.404 0.0505 53.0323
0.404 0.101 52.9935
0.404 0.1515 52.9538
0.404 0.202 52.9131
0.404 0.2525 52.8716
0.404 0.303 52.8291
0.404 0.3535 52.7858
0.404 0.404 52.7415
0.404 0.4545 52.6964
0.404 0.5051 52.6504
0.404 0.5556 52.6035
0.404 0.6061 52.5558
0.404 0.6566 52.5072
0.404 0.7071 52.4578
0.404 0.7576 52.4076
0.404 0.8081 52.3565
0.404 0.8586 52.3047
0.404 0.9091 52.252
0.404 0.9596 52.1986
0.404 1.0101 52.1445
0.404 1.0606 52.0896
0.404 1.1111 52.034
0.404 1.1616 51.9777
0.404 1.2121 51.9208
0.404 1.2626 51.8631
0.404 1.3131 51.8048
0.404 1.3636 51.7459
0.404 1.4141 51.6864
0.404 1.4646 51.6264
0.404 1.5152 51.5657
0.404 1.5657 51.5046
0.404 1.6162 51.4429
0.404 1.6667 51.3807
0.404 1.7172 51.3181
0.404 1.7677 51.255
0.404 1.8182 51.1916
0.404 1.8687 51.1277
0.404 1.9192 51.0635
0.404 1.9697 50.9989
0.404 2.0202 50.9341
0.404 2.0707 50.8689
0.404 2.1212 50.8036
0.404 2.1717 50.7379
0.404 2.2222 50.6721
0.404 2.2727 50.6061
0.404 2.3232 50.54
0.404 2.3737 50.4737
0.404 2.4242 50.4074
0.404 2.4747 50.341
0.404 2.5253 50.2746
0.404 2.5758 50.2081
0.404 2.6263 50.1417
0.404 2.6768 50.0753
0.404 2.7273 50.0091
0.404 2.7778 49.9429
0.404 2.8283 49.8768
0.404 2.8788 49.8109
0.404 2.9293 49.7453
0.404 2.9798 49.6798
0.404 3.0303 49.6145
0.404 3.0808 49.5495
0.404 3.1313 49.4849
0.404 3.1818 49.4205
0.404 3.2323 49.3565
0.404 3.2828 49.2928
0.404 3.3333 49.2295
0.404 3.3838 49.1667
0.404 3.4343 49.1043
0.404 3.4848 49.0424
0.404 3.5354 48.9809
0.404 3.5859 48.9199
0.404 3.6364 48.8595
0.404 3.6869 48.7997
0.404 3.7374 48.7404
0.404 3.7879 48.6816
0.404 3.8384 48.6235
0.404 3.8889 48.5661
0.404 3.9394 48.5092
0.404 3.9899 48.4531
0.404 4.0404 48.3976
0.404 4.0909 48.3428
0.404 4.1414 48.2887
0.404 4.1919 48.2354
0.404 4.2424 48.1828
0.404 4.2929 48.1309
0.404 4.3434 48.0798
0.404 4.3939 48.0295
0.404 4.4444 47.98
0.404 4.4949 47.9313
0.404 4.5455 47.8833
0.404 4.596 47.8362
0.404 4.6465 47.79
0.404 4.697 47.7445
0.404 4.7475 47.6999
0.404 4.798 47.6561
0.404 4.8485 47.6132
0.404 4.899 47.5712
0.404 4.9495 47.53
0.404 5.0 47.4896
0.5051 0.0 53.1611
0.5051 0.0505 53.1225
0.5051 0.101 53.083
0.5051 0.1515 53.0425
0.5051 0.202 53.0011
0.5051 0.2525 52.9587
0.5051 0.303 52.9153
0.5051 0.3535 52.8711
0.5051 0.404 52.8258
0.5051 0.4545 52.7797
0.5051 0.5051 52.7326
0.5051 0.5556 52.6846
0.5051 0.6061 52.6357
0.5051 0.6566 52.5859
0.5051 0.7071 52.5352
0.5051 0.7576 52.4837
0.5051 0.8081 52.4312
0.5051 0.8586 52.378
0.5051 0.9091 52.3239
0.5051 0.9596 52.269
0.5051 1.0101 52.2134
0.5051 1.0606 52.1569
0.5051 1.1111 52.0997
0.5051 1.1616 52.0418
0.5051 1.2121 51.9831
0.5051 1.2626 51.9237
0.5051 1.3131 51.8637
0.5051 1.3636 51.803
0.5051 1.4141 51.7416
0.5051 1.4646 51.6797
0.5051 1.5152 51.6172
0.5051 1.5657 51.5541
0.5051 1.6162 51.4904
0.5051 1.6667 51.4263
0.5051 1.7172 51.3617
0.5051 1.7677 51.2966
0.5051 1.8182 51.231
0.5051 1.8687 51.1651
0.5051 1.9192 51.0988
0.5051 1.9697 51.0321
0.5051 2.0202 50.9651
0.5051 2.0707 50.8978
0.5051 2.1212 50.8303
0.5051 2.1717 50.7625
0.5051 2.2222 50.6945
0.5051 2.2727 50.6263
0.5051 2.3232 50.558
0.5051 2.3737 50.4895
0.5051 2.4242 50.421
0.5051 2.4747 50.3523
0.5051 2.5253 50.2837
0.5051 2.5758 50.215
0.5051 2.6263 50.1464
0.5051 2.6768 50.0779
0.5051 2.7273 50.0094
0.5051 2.7778 49.941
0.5051 2.8283 49.8728
0.5051 2.8788 49.8047
0.5051 2.9293 49.7368
0.5051 2.9798 49.6692
0.5051 3.0303 49.6018
0.5051 3.0808 49.5347
0.5051 3.1313 49.4679
0.5051 3.1818 49.4015
0.5051 3.2323 49.3354
0.5051 3.2828 49.2697
0.5051 3.3333 49.2044
0.5051 3.3838 49.1396
0.5051 3.4343 49.0752
0.5051 3.4848 49.0113
0.5051 3.5354 48.948
0.5051 3.5859 48.8851
0.5051 3.6364 48.8229
0.5051 3.6869 48.7612
0.5051 3.7374 48.7001
0.5051 3.7879 48.6396
0.5051 3.8384 48.5798
0.5051 3.8889 48.5207
0.5051 3.9394 48.4622
0.5051 3.9899 48.4044
0.5051 4.0404 48.3474
0.5051 4.0909 48.291
0.5051 4.1414 48.2355
0.5051 4.1919 48.1807
0.5051 4.2424 48.1267
0.5051 4.2929 48.0734
0.5051 4.3434 48.021
0.5051 4.3939 47.9694
0.5051 4.4444 47.9186
0.5051 4.4949 47.8687
0.5051 4.5455 47.8196
0.5051 4.596 47.7714
0.5051 4.6465 47.7241
0.5051 4.697 47.6776
0.5051 4.7475 47.632
0.5051 4.798 47.5873
0.5051 4.8485 47.5435
0.5051 4.899 47.5006
0.5051 4.9495 47.4586
0.5051 5.0 47.4175
0.6061 0.0 53.2555
0.6061 0.0505 53.2163
0.6061 0.101 53.1761
0.6061 0.1515 53.1349
0.6061 0.202 53.0926
0.6061 0.2525 53.0494
0.6061 0.303 53.0051
0.6061 0.3535 52.9599
0.6061 0.404 52.9136
0.6061 0.4545 52.8664
0.6061 0.5051 52.8182
0.6061 0.5556 52.7691
0.6061 0.6061 52.719
0.6061 0.6566 52.6679
0.6061 0.7071 52.6159
0.6061 0.7576 52.563
0.6061 0.8081 52.5092
0.6061 0.8586 52.4545
0.6061 0.9091 52.3989
0.6061 0.9596 52.3425
0.6061 1.0101 52.2852
0.6061 1.0606 52.2271
0.6061 1.1111 52.1683
0.6061 1.1616 52.1086
0.6061 1.2121 52.0482
0.6061 1.2626 51.987
0.6061 1.3131 51.9251
0.6061 1.3636 51.8625
0.6061 1.4141 51.7993
0.6061 1.4646 51.7354
0.6061 1.5152 51.6709
0.6061 1.5657 51.6058
0.6061 1.6162 51.5401
0.6061 1.6667 51.4739
0.6061 1.7172 51.4072
0.6061 1.7677 51.3399
0.6061 1.8182 51.2723
0.6061 1.8687 51.2042
0.6061 1.9192 51.1356
0.6061 1.9697 51.0668
0.6061 2.0202 50.9976
0.6061 2.0707 50.928
0.6061 2.1212 50.8582
0.6061 2.1717 50.7881
0.6061 2.2222 50.7179
0.6061 2.2727 50.6474
0.6061 2.3232 50.5767
0.6061 2.3737 50.506
0.6061 2.4242 50.4351
0.6061 2.4747 50.3642
0.6061 2.5253 50.2932
0.6061 2.5758 50.2223
0.6061 2.6263 50.1513
0.6061 2.6768 50.0805
0.6061 2.7273 50.0097
0.6061 2.7778 49.939
0.6061 2.8283 49.8685
0.6061 2.8788 49.7982
0.6061 2.9293 49.728
0.6061 2.9798 49.6582
0.6061 3.0303 49.5886
0.6061 3.0808 49.5193
0.6061 3.1313 49.4503
0.6061 3.1818 49.3817
0.6061 3.2323 49.3134
0.6061 3.2828 49.2456
0.6061 3.3333 49.1782
0.6061 3.3838 49.1113
0.6061 3.4343 49.0449
0.6061 3.4848 48.979
0.6061 3.5354 48.9136
0.6061 3.5859 48.8488
0.6061 3.6364 48.7847
0.6061 3.6869 48.7211
0.6061 3.7374 48.6581
0.6061 3.7879 48.5959
0.6061 3.8384 48.5343
0.6061 3.8889 48.4734
0.6061 3.9394 48.4132
0.6061 3.9899 48.3537
0.6061 4.0404 48.2951
0.6061 4.0909 48.2372
0.6061 4.1414 48.1801
0.6061 4.1919 48.1238
0.6061 4.2424 48.0683
0.6061 4.2929 48.0136
0.6061 4.3434 47.9598
0.6061 4.3939 47.9069
0.6061 4.4444 47.8549
0.6061 4.4949 47.8037
0.6061 4.5455 47.7535
0.6061 4.596 47.7041
0.6061 4.6465 47.6557
0.6061 4.697 47.6081
0.6061 4.7475 47.5615
0.6061 4.798 47.5159
0.6061 4.8485 47.4712
0.6061 4.899 47.4274
0.6061 4.9495 47.3846
0.6061 5.0 47.3427
0.7071 0.0 53.3537
0.7071 0.0505 53.3138
0.7071 0.101 53.2729
0.7071 0.1515 53.2309
0.7071 0.202 53.1879
0.7071 0.2525 53.1438
0.7071 0.303 53.0986
0.7071 0.3535 53.0524
0.7071 0.404 53.0051
0.7071 0.4545 52.9568
0.7071 0.5051 52.9075
0.7071 0.5556 52.8571
0.7071 0.6061 52.8058
0.7071 0.6566 52.7534
0.7071 0.7071 52.7001
0.7071 0.7576 52.6458
0.7071 0.8081 52.5905
0.7071 0.8586 52.5343
0.7071 0.9091 52.4772
0.7071 0.9596 52.4191
0.7071 1.0101 52.3602
0.7071 1.0606 52.3004
0.7071 1.1111 52.2398
0.7071 1.1616 52.1784
0.7071 1.2121 52.1161
0.7071 1.2626 52.0531
0.7071 1.3131 51.9893
0.7071 1.3636 51.9247
0.7071 1.4141 51.8595
0.7071 1.4646 51.7936
0.7071 1.5152 51.727
0.7071 1.5657 51.6598
0.7071 1.6162 51.592
0.7071 1.6667 51.5236
0.7071 1.7172 51.4547
0.7071 1.7677 51.3852
0.7071 1.8182 51.3153
0.7071 1.8687 51.245
0.7071 1.9192 51.1742
0.7071 1.9697 51.103
0.7071 2.0202 51.0314
0.7071 2.0707 50.9595
0.7071 2.1212 50.8874
0.7071 2.1717 50.8149
0.7071 2.2222 50.7423
0.7071 2.2727 50.6694
0.7071 2.3232 50.5964
0.7071 2.3737 50.5232
0.7071 2.4242 50.4499
0.7071 2.4747 50.3766
0.7071 2.5253 50.3032
0.7071 2.5758 50.2298
0.7071 2.6263 50.1565
0.7071 2.6768 50.0832
0.7071 2.7273 50.01
0.7071 2.7778 49.9369
0.7071 2.8283 49.8641
0.7071 2.8788 49.7914
0.7071 2.9293 49.7189
0.7071 2.9798 49.6467
0.7071 3.0303 49.5747
0.7071 3.0808 49.5031
0.7071 3.1313 49.4319
0.7071 3.1818 49.361
0.7071 3.2323 49.2905
0.7071 3.2828 49.2205
0.7071 3.3333 49.1509
0.7071 3.3838 49.0818
0.7071 3.4343 49.0133
0.7071 3.4848 48.9453
0.7071 3.5354 48.8778
0.7071 3.5859 48.811
0.7071 3.6364 48.7448
0.7071 3.6869 48.6793
0.7071 3.7374 48.6144
0.7071 3.7879 48.5502
0.7071 3.8384 48.4868
0.7071 3.8889 48.4241
0.7071 3.9394 48.3621
0.7071 3.9899 48.301
0.7071 4.0404 48.2406
0.7071 4.0909 48.1811
0.7071 4.1414 48.1224
0.7071 4.1919 48.0645
0.7071 4.2424 48.0075
0.7071 4.2929 47.9514
0.7071 4.3434 47.8962
0.7071 4.3939 47.8419
0.7071 4.4444 47.7886
0.7071 4.4949 47.7362
0.7071 4.5455 47.6847
0.7071 4.596 47.6341
0.7071 4.6465 47.5846
0.7071 4.697 47.536
0.7071 4.7475 47.4884
0.7071 4.798 47.4417
0.7071 4.8485 47.3961
0.7071 4.899 47.3514
0.7071 4.9495 47.3078
0.7071 5.0 47.2651
0.8081 0.0 53.4558
0.8081 0.0505 53.4153
0.8081 0.101 53.3737
0.8081 0.1515 53.331
0.8081 0.202 53.2871
0.8081 0.2525 53.2421
0.8081 0.303 53.196
0.8081 0.3535 53.1488
0.8081 0.404 53.1005
0.8081 0.4545 53.051
0.8081 0.5051 53.0005
0.8081 0.5556 52.949
0.8081 0.6061 52.8963
0.8081 0.6566 52.8426
0.8081 0.7071 52.7879
0.8081 0.7576 52.7321
0.8081 0.8081 52.6754
0.8081 0.8586 52.6176
0.8081 0.9091 52.5589
0.8081 0.9596 52.4992
0.8081 1.0101 52.4385
0.8081 1.0606 52.377
0.8081 1.1111 52.3145
0.8081 1.1616 52.2512
0.8081 1.2121 52.187
0.8081 1.2626 52.1221
0.8081 1.3131 52.0563
0.8081 1.3636 51.9897
0.8081 1.4141 51.9224
0.8081 1.4646 51.8543
0.8081 1.5152 51.7856
0.8081 1.5657 51.7162
0.8081 1.6162 51.6462
0.8081 1.6667 51.5756
0.8081 1.7172 51.5043
0.8081 1.7677 51.4326
0.8081 1.8182 51.3603
0.8081 1.8687 51.2876
0.8081 1.9192 51.2144
0.8081 1.9697 51.1408
0.8081 2.0202 51.0668
0.8081 2.0707 50.9925
0.8081 2.1212 50.9179
0.8081 2.1717 50.8429
0.8081 2.2222 50.7678
0.8081 2.2727 50.6924
0.8081 2.3232 50.6168
0.8081 2.3737 50.5412
0.8081 2.4242 50.4654
0.8081 2.4747 50.3895
0.8081 2.5253 50.3136
0.8081 2.5758 50.2377
0.8081 2.6263 50.1618
0.8081 2.6768 50.086
0.8081 2.7273 50.0103
0.8081 2.7778 49.9348
0.8081 2.8283 49.8594
0.8081 2.8788 49.7842
0.8081 2.9293 49.7093
0.8081 2.9798 49.6346
0.8081 3.0303 49.5603
0.8081 3.0808 49.4863
0.8081 3.1313 49.4126
0.8081 3.1818 49.3394
0.8081 3.2323 49.2666
0.8081 3.2828 49.1942
0.8081 3.3333 49.1224
0.8081 3.3838 49.051
0.8081 3.4343 48.9803
0.8081 3.4848 48.9101
0.8081 3.5354 48.8405
0.8081 3.5859 48.7716
0.8081 3.6364 48.7033
0.8081 3.6869 48.6357
0.8081 3.7374 48.5688
0.8081 3.7879 48.5027
0.8081 3.8384 48.4373
0.8081 3.8889 48.3727
0.8081 3.9394 48.3089
0.8081 3.9899 48.246
0.8081 4.0404 48.1839
0.8081 4.0909 48.1226
0.8081 4.1414 48.0623
0.8081 4.1919 48.0028
0.8081 4.2424 47.9443
0.8081 4.2929 47.8867
0.8081 4.3434 47.8301
0.8081 4.3939 47.7744
0.8081 4.4444 47.7196
0.8081 4.4949 47.6659
0.8081 4.5455 47.6132
0.8081 4.596 47.5615
0.8081 4.6465 47.5107
0.8081 4.697 47.4611
0.8081 4.7475 47.4124
0.8081 4.798 47.3648
0.8081 4.8485 47.3182
0.8081 4.899 47.2726
0.8081 4.9495 47.2281
0.8081 5.0 47.1847
0.9091 0.0 53.5621
0.9091 0.0505 53.521
0.9091 0.101 53.4786
0.9091 0.1515 53.4351
0.9091 0.202 53.3904
0.9091 0.2525 53.3445
0.9091 0.303 53.2975
0.9091 0.3535 53.2492
0.9091 0.404 53.1998
0.9091 0.4545 53.1493
0.9091 0.5051 53.0976
0.9091 0.5556 53.0447
0.9091 0.6061 52.9908
0.9091 0.6566 52.9357
0.9091 0.7071 52.8795
0.9091 0.7576 52.8223
0.9091 0.8081 52.7639
0.9091 0.8586 52.7045
0.9091 0.9091 52.6441
0.9091 0.9596 52.5827
0.9091 1.0101 52.5203
0.9091 1.0606 52.4569
0.9091 1.1111 52.3926
0.9091 1.1616 52.3273
0.9091 1.2121 52.2612
0.9091 1.2626 52.1941
0.9091 1.3131 52.1263
0.9091 1.3636 52.0576
0.9091 1.4141 51.9881
0.9091 1.4646 51.9178
0.9091 1.5152 51.8469
0.9091 1.5657 51.7752
0.9091 1.6162 51.7028
0.9091 1.6667 51.6298
0.9091 1.7172 51.5562
0.9091 1.7677 51.4821
0.9091 1.8182 51.4074
0.9091 1.8687 51.3321
0.9091 1.9192 51.2565
0.9091 1.9697 51.1803
0.9091 2.0202 51.1038
0.9091 2.0707 51.0269
0.9091 2.1212 50.9497
0.9091 2.1717 50.8722
0.9091 2.2222 50.7944
0.9091 2.2727 50.7164
0.9091 2.3232 50.6383
0.9091 2.3737 50.5599
0.9091 2.4242 50.4815
0.9091 2.4747 50.403
0.9091 2.5253 50.3245
0.9091 2.5758 50.2459
0.9091 2.6263 50.1674
0.9091 2.6768 50.089
0.9091 2.7273 50.0107
0.9091 2.7778 49.9325
0.9091 2.8283 49.8546
0.9091 2.8788 49.7768
0.9091 2.9293 49.6993
0.9091 2.9798 49.6221
0.9091 3.0303 49.5452
0.9091 3.0808 49.4687
0.9091 3.1313 49.3925
0.9091 3.1818 49.3168
0.9091 3.2323 49.2416
0.9091 3.2828 49.1668
0.9091 3.3333 49.0926
0.9091 3.3838 49.0189
0.9091 3.4343 48.9459
0.9091 3.4848 48.8734
0.9091 3.5354 48.8016
0.9091 3.5859 48.7304
0.9091 3.6364 48.66
0.9091 3.6869 48.5903
0.9091 3.7374 48.5213
0.9091 3.7879 48.4531
0.9091 3.8384 48.3858
0.9091 3.8889 48.3192
0.9091 3.9394 48.2536
0.9091 3.9899 48.1887
0.9091 4.0404 48.1248
0.9091 4.0909 48.0618
0.9091 4.1414 47.9998
0.9091 4.1919 47.9387
0.9091 4.2424 47.8785
0.9091 4.2929 47.8194
0.9091 4.3434 47.7612
0.9091 4.3939 47.7041
0.9091 4.4444 47.648
0.9091 4.4949 47.5929
0.9091 4.5455 47.5389
0.9091 4.596 47.4859
0.9091 4.6465 47.434
0.9091 4.697 47.3832
0.9091 4.7475 47.3335
0.9091 4.798 47.2849
0.9091 4.8485 47.2373
0.9091 4.899 47.1909
0.9091 4.9495 47.1456
0.9091 5.0 47.1013
1.0101 0.0 53.6727
1.0101 0.0505 53.6309
1.0101 0.101 53.5879
1.0101 0.1515 53.5436
1.0101 0.202 53.498
1.0101 0.2525 53.4512
1.0101 0.303 53.4032
1.0101 0.3535 53.3539
1.0101 0.404 53.3034
1.0101 0.4545 53.2517
1.0101 0.5051 53.1988
1.0101 0.5556 53.1446
1.0101 0.6061 53.0893
1.0101 0.6566 53.0328
1.0101 0.7071 52.9751
1.0101 0.7576 52.9163
1.0101 0.8081 52.8564
1.0101 0.8586 52.7953
1.0101 0.9091 52.7332
1.0101 0.9596 52.67
1.0101 1.0101 52.6057
1.0101 1.0606 52.5404
1.0101 1.1111 52.4741
1.0101 1.1616 52.4068
1.0101 1.2121 52.3386
1.0101 1.2626 52.2695
1.0101 1.3131 52.1994
1.0101 1.3636 52.1285
1.0101 1.4141 52.0568
1.0101 1.4646 51.9842
1.0101 1.5152 51.9109
1.0101 1.5657 51.8368
1.0101 1.6162 51.762
1.0101 1.6667 51.6866
1.0101 1.7172 51.6105
1.0101 1.7677 51.5338
1.0101 1.8182 51.4565
1.0101 1.8687 51.3787
1.0101 1.9192 51.3004
1.0101 1.9697 51.2217
1.0101 2.0202 51.1425
1.0101 2.0707 51.0629
1.0101 2.1212 50.983
1.0101 2.1717 50.9028
1.0101 2.2222 50.8223
1.0101 2.2727 50.7415
1.0101 2.3232 50.6606
1.0101 2.3737 50.5796
1.0101 2.4242 50.4984
1.0101 2.4747 50.4171
1.0101 2.5253 50.3358
1.0101 2.5758 50.2545
1.0101 2.6263 50.1733
1.0101 2.6768 50.0921
1.0101 2.7273 50.0111
1.0101 2.7778 49.9302
1.0101 2.8283 49.8495
1.0101 2.8788 49.769
1.0101 2.9293 49.6889
1.0101 2.9798 49.609
1.0101 3.0303 49.5295
1.0101 3.0808 49.4503
1.0101 3.1313 49.3716
1.0101 3.1818 49.2933
1.0101 3.2323 49.2155
1.0101 3.2828 49.1383
1.0101 3.3333 49.0616
1.0101 3.3838 48.9854
1.0101 3.4343 48.9099
1.0101 3.4848 48.8351
1.0101 3.5354 48.761
1.0101 3.5859 48.6875
1.0101 3.6364 48.6148
1.0101 3.6869 48.5429
1.0101 3.7374 48.4718
1.0101 3.7879 48.4015
1.0101 3.8384 48.3321
1.0101 3.8889 48.2635
1.0101 3.9394 48.1958
1.0101 3.9899 48.1291
1.0101 4.0404 48.0633
1.0101 4.0909 47.9985
1.0101 4.1414 47.9347
1.0101 4.1919 47.8719
1.0101 4.2424 47.8101
1.0101 4.2929 47.7493
1.0101 4.3434 47.6896
1.0101 4.3939 47.631
1.0101 4.4444 47.5734
1.0101 4.4949 47.517
1.0101 4.5455 47.4617
1.0101 4.596 47.4075
1.0101 4.6465 47.3544
1.0101 4.697 47.3024
1.0101 4.7475 47.2516
1.0101 4.798 47.202
1.0101 4.8485 47.1534
1.0101 4.899 47.1061
1.0101 4.9495 47.0599
1.0101 5.0 47.0149
1.1111 0.0 53.7878
1.1111 0.0505 53.7453
1.1111 0.101 53.7016
1.1111 0.1515 53.6565
1.1111 0.202 53.6102
1.1111 0.2525 53.5625
1.1111 0.303 53.5134
1.1111 0.3535 53.4631
1.1111 0.404 53.4115
1.1111 0.4545 53.3586
1.1111 0.5051 53.3044
1.1111 0.5556 53.2489
1.1111 0.6061 53.1922
1.1111 0.6566 53.1342
1.1111 0.7071 53.075
1.1111 0.7576 53.0146
1.1111 0.8081 52.9529
1.1111 0.8586 52.8901
1.1111 0.9091 52.8262
1.1111 0.9596 52.7611
1.1111 1.0101 52.6949
1.1111 1.0606 52.6276
1.1111 1.1111 52.5593
1.1111 1.1616 52.4899
1.1111 1.2121 52.4195
1.1111 1.2626 52.3482
1.1111 1.3131 52.2759
1.1111 1.3636 52.2027
1.1111 1.4141 52.1285
1.1111 1.4646 52.0536
1.1111 1.5152 51.9778
1.1111 1.5657 51.9012
1.1111 1.6162 51.8239
1.1111 1.6667 51.7459
1.1111 1.7172 51.6672
1.1111 1.7677 51.5879
1.1111 1.8182 51.5079
1.1111 1.8687 51.4274
1.1111 1.9192 51.3464
1.1111 1.9697 51.2648
1.1111 2.0202 51.1829
1.1111 2.0707 51.1005
1.1111 2.1212 51.0178
1.1111 2.1717 50.9347
1.1111 2.2222 50.8514
1.1111 2.2727 50.7678
1.1111 2.3232 50.684
1.1111 2.3737 50.6001
1.1111 2.4242 50.516
1.1111 2.4747 50.4319
1.1111 2.5253 50.3477
1.1111 2.5758 50.2635
1.1111 2.6263 50.1794
1.1111 2.6768 50.0954
1.1111 2.7273 50.0115
1.1111 2.7778 49.9277
1.1111 2.8283 49.8442
1.1111 2.8788 49.7609
1.1111 2.9293 49.678
1.1111 2.9798 49.5953
1.1111 3.0303 49.513
1.1111 3.0808 49.4311
1.1111 3.1313 49.3497
1.1111 3.1818 49.2688
1.1111 3.2323 49.1883
1.1111 3.2828 49.1084
1.1111 3.3333 49.0292
1.1111 3.3838 48.9505
1.1111 3.4343 48.8725
1.1111 3.4848 48.7952
1.1111 3.5354 48.7186
1.1111 3.5859 48.6428
1.1111 3.6364 48.5677
1.1111 3.6869 48.4935
1.1111 3.7374 48.4202
1.1111 3.7879 48.3477
1.1111 3.8384 48.2761
1.1111 3.8889 48.2054
1.1111 3.9394 48.1357
1.1111 3.9899 48.067
1.1111 4.0404 47.9993
1.1111 4.0909 47.9326
1.1111 4.1414 47.8669
1.1111 4.1919 47.8023
1.1111 4.2424 47.7388
1.1111 4.2929 47.6764
1.1111 4.3434 47.6151
1.1111 4.3939 47.555
1.1111 4.4444 47.4959
1.1111 4.4949 47.4381
1.1111 4.5455 47.3814
1.1111 4.596 47.3259
1.1111 4.6465 47.2716
1.1111 4.697 47.2185
1.1111 4.7475 47.1666
1.1111 4.798 47.1159
1.1111 4.8485 47.0664
1.1111 4.899 47.0181
1.1111 4.9495 46.9711
1.1111 5.0 46.9253
1.2121 0.0 53.9076
1.2121 0.0505 53.8645
1.2121 0.101 53.8201
1.2121 0.1515 53.7743
1.2121 0.202 53.727
1.2121 0.2525 53.6784
1.2121 0.303 53.6284
1.2121 0.3535 53.577
1.2121 0.404 53.5242
1.2121 0.4545 53.4701
1.2121 0.5051 53.4146
1.2121 0.5556 53.3577
1.2121 0.6061 53.2995
1.2121 0.6566 53.24
1.2121 0.7071 53.1792
1.2121 0.7576 53.1172
1.2121 0.8081 53.0538
1.2121 0.8586 52.9892
1.2121 0.9091 52.9234
1.2121 0.9596 52.8564
1.2121 1.0101 52.7882
1.2121 1.0606 52.7188
1.2121 1.1111 52.6483
1.2121 1.1616 52.5768
1.2121 1.2121 52.5041
1.2121 1.2626 52.4305
1.2121 1.3131 52.3558
1.2121 1.3636 52.2802
1.2121 1.4141 52.2036
1.2121 1.4646 52.1261
1.2121 1.5152 52.0478
1.2121 1.5657 51.9686
1.2121 1.6162 51.8886
1.2121 1.6667 51.8079
1.2121 1.7172 51.7265
1.2121 1.7677 51.6444
1.2121 1.8182 51.5616
1.2121 1.8687 51.4783
1.2121 1.9192 51.3944
1.2121 1.9697 51.31
1.2121 2.0202 51.2251
1.2121 2.0707 51.1398
1.2121 2.1212 51.0541
1.2121 2.1717 50.9681
1.2121 2.2222 50.8818
1.2121 2.2727 50.7952
1.2121 2.3232 50.7085
1.2121 2.3737 50.6215
1.2121 2.4242 50.5344
1.2121 2.4747 50.4473
1.2121 2.5253 50.3601
1.2121 2.5758 50.2729
1.2121 2.6263 50.1858
1.2121 2.6768 50.0988
1.2121 2.7273 50.0119
1.2121 2.7778 49.9252
1.2121 2.8283 49.8387
1.2121 2.8788 49.7525
1.2121 2.9293 49.6666
1.2121 2.9798 49.581
1.2121 3.0303 49.4959
1.2121 3.0808 49.4111
1.2121 3.1313 49.3269
1.2121 3.1818 49.2431
1.2121 3.2323 49.1599
1.2121 3.2828 49.0773
1.2121 3.3333 48.9953
1.2121 3.3838 48.914
1.2121 3.4343 48.8334
1.2121 3.4848 48.7535
1.2121 3.5354 48.6744
1.2121 3.5859 48.5961
1.2121 3.6364 48.5187
1.2121 3.6869 48.442
1.2121 3.7374 48.3663
1.2121 3.7879 48.2916
1.2121 3.8384 48.2177
1.2121 3.8889 48.1449
1.2121 3.9394 48.0731
1.2121 3.9899 48.0023
1.2121 4.0404 47.9326
1.2121 4.0909 47.8639
1.2121 4.1414 47.7964
1.2121 4.1919 47.7299
1.2121 4.2424 47.6647
1.2121 4.2929 47.6006
1.2121 4.3434 47.5376
1.2121 4.3939 47.4759
1.2121 4.4444 47.4154
1.2121 4.4949 47.3561
1.2121 4.5455 47.298
1.2121 4.596 47.2412
1.2121 4.6465 47.1856
1.2121 4.697 47.1313
1.2121 4.7475 47.0783
1.2121 4.798 47.0266
1.2121 4.8485 46.9761
1.2121 4.899 46.9269
1.2121 4.9495 46.879
1.2121 5.0 46.8323
1.3131 0.0 54.0324
1.3131 0.0505 53.9887
1.3131 0.101 53.9436
1.3131 0.1515 53.8969
1.3131 0.202 53.8489
1.3131 0.2525 53.7993
1.3131 0.303 53.7483
1.3131 0.3535 53.6958
1.3131 0.404 53.6418
1.3131 0.4545 53.5864
1.3131 0.5051 53.5296
1.3131 0.5556 53.4713
1.3131 0.6061 53.4117
1.3131 0.6566 53.3506
1.3131 0.7071 53.2881
1.3131 0.7576 53.2243
1.3131 0.8081 53.1592
1.3131 0.8586 53.0927
1.3131 0.9091 53.0249
1.3131 0.9596 52.9559
1.3131 1.0101 52.8856
1.3131 1.0606 52.8141
1.3131 1.1111 52.7414
1.3131 1.1616 52.6675
1.3131 1.2121 52.5926
1.3131 1.2626 52.5165
1.3131 1.3131 52.4393
1.3131 1.3636 52.3612
1.3131 1.4141 52.282
1.3131 1.4646 52.2019
1.3131 1.5152 52.1209
1.3131 1.5657 52.039
1.3131 1.6162 51.9563
1.3131 1.6667 51.8727
1.3131 1.7172 51.7885
1.3131 1.7677 51.7035
1.3131 1.8182 51.6178
1.3131 1.8687 51.5315
1.3131 1.9192 51.4446
1.3131 1.9697 51.3572
1.3131 2.0202 51.2693
1.3131 2.0707 51.1809
1.3131 2.1212 51.0922
1.3131 2.1717 51.003
1.3131 2.2222 50.9136
1.3131 2.2727 50.8239
1.3131 2.3232 50.734
1.3131 2.3737 50.6439
1.3131 2.4242 50.5537
1.3131 2.4747 50.4634
1.3131 2.5253 50.373
1.3131 2.5758 50.2827
1.3131 2.6263 50.1925
1.3131 2.6768 50.1023
1.3131 2.7273 50.0123
1.3131 2.7778 49.9225
1.3131 2.8283 49.8329
1.3131 2.8788 49.7436
1.3131 2.9293 49.6547
1.3131 2.9798 49.5661
1.3131 3.0303 49.4779
1.3131 3.0808 49.3902
1.3131 3.1313 49.303
1.3131 3.1818 49.2164
1.3131 3.2323 49.1303
1.3131 3.2828 49.0449
1.3131 3.3333 48.9601
1.3131 3.3838 48.876
1.3131 3.4343 48.7927
1.3131 3.4848 48.7101
1.3131 3.5354 48.6284
1.3131 3.5859 48.5475
1.3131 3.6364 48.4675
1.3131 3.6869 48.3884
1.3131 3.7374 48.3102
1.3131 3.7879 48.2331
1.3131 3.8384 48.157
1.3131 3.8889 48.0819
1.3131 3.9394 48.0078
1.3131 3.9899 47.9349
1.3131 4.0404 47.8631
1.3131 4.0909 47.7924
1.3131 4.1414 47.7229
1.3131 4.1919 47.6546
1.3131 4.2424 47.5875
1.3131 4.2929 47.5217
1.3131 4.3434 47.4571
1.3131 4.3939 47.3937
1.3131 4.4444 47.3316
1.3131 4.4949 47.2708
1.3131 4.5455 47.2114
1.3131 4.596 47.1532
1.3131 4.6465 47.0964
1.3131 4.697 47.0408
1.3131 4.7475 46.9867
1.3131 4.798 46.9339
1.3131 4.8485 46.8824
1.3131 4.899 46.8322
1.3131 4.9495 46.7835
1.3131 5.0 46.736
1.4141 0.0 54.1623
1.4141 0.0505 54.118
1.4141 0.101 54.0722
1.4141 0.1515 54.0248
1.4141 0.202 53.9759
1.4141 0.2525 53.9254
1.4141 0.303 53.8733
1.4141 0.3535 53.8197
1.4141 0.404 53.7646
1.4141 0.4545 53.7079
1.4141 0.5051 53.6497
1.4141 0.5556 53.59
1.4141 0.6061 53.5287
1.4141 0.6566 53.466
1.4141 0.7071 53.4019
1.4141 0.7576 53.3363
1.4141 0.8081 53.2693
1.4141 0.8586 53.2008
1.4141 0.9091 53.131
1.4141 0.9596 53.0599
1.4141 1.0101 52.9874
1.4141 1.0606 52.9137
1.4141 1.1111 52.8387
1.4141 1.1616 52.7624
1.4141 1.2121 52.685
1.4141 1.2626 52.6064
1.4141 1.3131 52.5267
1.4141 1.3636 52.4459
1.4141 1.4141 52.3641
1.4141 1.4646 52.2812
1.4141 1.5152 52.1974
1.4141 1.5657 52.1126
1.4141 1.6162 52.027
1.4141 1.6667 51.9405
1.4141 1.7172 51.8533
1.4141 1.7677 51.7652
1.4141 1.8182 51.6765
1.4141 1.8687 51.5871
1.4141 1.9192 51.4971
1.4141 1.9697 51.4065
1.4141 2.0202 51.3154
1.4141 2.0707 51.2239
1.4141 2.1212 51.1319
1.4141 2.1717 51.0395
1.4141 2.2222 50.9468
1.4141 2.2727 50.8539
1.4141 2.3232 50.7607
1.4141 2.3737 50.6673
1.4141 2.4242 50.5738
1.4141 2.4747 50.4802
1.4141 2.5253 50.3866
1.4141 2.5758 50.293
1.4141 2.6263 50.1994
1.4141 2.6768 50.106
1.4141 2.7273 50.0127
1.4141 2.7778 49.9197
1.4141 2.8283 49.8269
1.4141 2.8788 49.7344
1.4141 2.9293 49.6423
1.4141 2.9798 49.5505
1.4141 3.0303 49.4592
1.4141 3.0808 49.3684
1.4141 3.1313 49.2782
1.4141 3.1818 49.1885
1.4141 3.2323 49.0994
1.4141 3.2828 49.011
1.4141 3.3333 48.9233
1.4141 3.3838 48.8363
1.4141 3.4343 48.7502
1.4141 3.4848 48.6648
1.4141 3.5354 48.5803
1.4141 3.5859 48.4968
1.4141 3.6364 48.4141
1.4141 3.6869 48.3325
1.4141 3.7374 48.2518
1.4141 3.7879 48.1722
1.4141 3.8384 48.0936
1.4141 3.8889 48.0162
1.4141 3.9394 47.9399
1.4141 3.9899 47.8647
1.4141 4.0404 47.7908
1.4141 4.0909 47.718
1.4141 4.1414 47.6465
1.4141 4.1919 47.5763
1.4141 4.2424 47.5073
1.4141 4.2929 47.4396
1.4141 4.3434 47.3732
1.4141 4.3939 47.3082
1.4141 4.4444 47.2446
1.4141 4.4949 47.1823
1.4141 4.5455 47.1213
1.4141 4.596 47.0618
1.4141 4.6465 47.0036
1.4141 4.697 46.9469
1.4141 4.7475 46.8916
1.4141 4.798 46.8377
1.4141 4.8485 46.7852
1.4141 4.899 46.7341
1.4141 4.9495 46.6845
1.4141 5.0 46.6363
1.5152 0.0 54.2977
1.5152 0.0505 54.2528
1.5152 0.101 54.2063
1.5152 0.1515 54.1582
1.5152 0.202 54.1084
1.5152 0.2525 54.0569
1.5152 0.303 54.0038
1.5152 0.3535 53.9491
1.5152 0.404 53.8927
1.5152 0.4545 53.8347
1.5152 0.5051 53.7751
1.5152 0.5556 53.7138
1.5152 0.6061 53.651
1.5152 0.6566 53.5867
1.5152 0.7071 53.5207
1.5152 0.7576 53.4533
1.5152 0.8081 53.3843
1.5152 0.8586 53.3139
1.5152 0.9091 53.242
1.5152 0.9596 53.1687
1.5152 1.0101 53.0939
1.5152 1.0606 53.0178
1.5152 1.1111 52.9404
1.5152 1.1616 52.8617
1.5152 1.2121 52.7817
1.5152 1.2626 52.7005
1.5152 1.3131 52.6181
1.5152 1.3636 52.5345
1.5152 1.4141 52.4498
1.5152 1.4646 52.3641
1.5152 1.5152 52.2773
1.5152 1.5657 52.1896
1.5152 1.6162 52.1009
1.5152 1.6667 52.0114
1.5152 1.7172 51.921
1.5152 1.7677 51.8298
1.5152 1.8182 51.7379
1.5152 1.8687 51.6452
1.5152 1.9192 51.552
1.5152 1.9697 51.4581
1.5152 2.0202 51.3637
1.5152 2.0707 51.2688
1.5152 2.1212 51.1734
1.5152 2.1717 51.0776
1.5152 2.2222 50.9815
1.5152 2.2727 50.8852
1.5152 2.3232 50.7885
1.5152 2.3737 50.6917
1.5152 2.4242 50.5948
1.5152 2.4747 50.4978
1.5152 2.5253 50.4007
1.5152 2.5758 50.3037
1.5152 2.6263 50.2067
1.5152 2.6768 50.1099
1.5152 2.7273 50.0132
1.5152 2.7778 49.9168
1.5152 2.8283 49.8206
1.5152 2.8788 49.7248
1.5152 2.9293 49.6293
1.5152 2.9798 49.5343
1.5152 3.0303 49.4397
1.5152 3.0808 49.3457
1.5152 3.1313 49.2522
1.5152 3.1818 49.1593
1.5152 3.2323 49.0671
1.5152 3.2828 48.9757
1.5152 3.3333 48.8849
1.5152 3.3838 48.795
1.5152 3.4343 48.7058
1.5152 3.4848 48.6176
1.5152 3.5354 48.5303
1.5152 3.5859 48.4439
1.5152 3.6364 48.3585
1.5152 3.6869 48.2742
1.5152 3.7374 48.1909
1.5152 3.7879 48.1087
1.5152 3.8384 48.0277
1.5152 3.8889 47.9478
1.5152 3.9394 47.8691
1.5152 3.9899 47.7917
1.5152 4.0404 47.7155
1.5152 4.0909 47.6406
1.5152 4.1414 47.567
1.5152 4.1919 47.4947
1.5152 4.2424 47.4238
1.5152 4.2929 47.3543
1.5152 4.3434 47.2861
1.5152 4.3939 47.2194
1.5152 4.4444 47.1541
1.5152 4.4949 47.0902
1.5152 4.5455 47.0278
1.5152 4.596 46.9669
1.5152 4.6465 46.9074
1.5152 4.697 46.8494
1.5152 4.7475 46.7929
1.5152 4.798 46.7379
1.5152 4.8485 46.6844
1.5152 4.899 46.6324
1.5152 4.9495 46.5819
1.5152 5.0 46.5329
1.6162 0.0 54.4387
1.6162 0.0505 54.3933
1.6162 0.101 54.3461
1.6162 0.1515 54.2972
1.6162 0.202 54.2466
1.6162 0.2525 54.1941
1.6162 0.303 54.14
1.6162 0.3535 54.0841
1.6162 0.404 54.0265
1.6162 0.4545 53.9671
1.6162 0.5051 53.906
1.6162 0.5556 53.8433
1.6162 0.6061 53.7788
1.6162 0.6566 53.7127
1.6162 0.7071 53.6449
1.6162 0.7576 53.5756
1.6162 0.8081 53.5046
1.6162 0.8586 53.432
1.6162 0.9091 53.3579
1.6162 0.9596 53.2823
1.6162 1.0101 53.2053
1.6162 1.0606 53.1267
1.6162 1.1111 53.0468
1.6162 1.1616 52.9654
1.6162 1.2121 52.8828
1.6162 1.2626 52.7988
1.6162 1.3131 52.7136
1.6162 1.3636 52.6271
1.6162 1.4141 52.5395
1.6162 1.4646 52.4508
1.6162 1.5152 52.3609
1.6162 1.5657 52.2701
1.6162 1.6162 52.1782
1.6162 1.6667 52.0855
1.6162 1.7172 51.9918
1.6162 1.7677 51.8973
1.6162 1.8182 51.802
1.6162 1.8687 51.706
1.6162 1.9192 51.6093
1.6162 1.9697 51.512
1.6162 2.0202 51.4141
1.6162 2.0707 51.3157
1.6162 2.1212 51.2168
1.6162 2.1717 51.1175
1.6162 2.2222 51.0178
1.6162 2.2727 50.9179
1.6162 2.3232 50.8177
1.6162 2.3737 50.7173
1.6162 2.4242 50.6167
1.6162 2.4747 50.5161
1.6162 2.5253 50.4155
1.6162 2.5758 50.3148
1.6162 2.6263 50.2143
1.6162 2.6768 50.1139
1.6162 2.7273 50.0137
1.6162 2.7778 49.9137
1.6162 2.8283 49.8141
1.6162 2.8788 49.7147
1.6162 2.9293 49.6158
1.6162 2.9798 49.5173
1.6162 3.0303 49.4194
1.6162 3.0808 49.322
1.6162 3.1313 49.2251
1.6162 3.1818 49.129
1.6162 3.2323 49.0335
1.6162 3.2828 48.9388
1.6162 3.3333 48.8449
1.6162 3.3838 48.7518
1.6162 3.4343 48.6596
1.6162 3.4848 48.5684
1.6162 3.5354 48.4781
1.6162 3.5859 48.3888
1.6162 3.6364 48.3006
1.6162 3.6869 48.2135
1.6162 3.7374 48.1275
1.6162 3.7879 48.0426
1.6162 3.8384 47.959
1.6162 3.8889 47.8766
1.6162 3.9394 47.7955
1.6162 3.9899 47.7157
1.6162 4.0404 47.6372
1.6162 4.0909 47.56
1.6162 4.1414 47.4843
1.6162 4.1919 47.4099
1.6162 4.2424 47.337
1.6162 4.2929 47.2655
1.6162 4.3434 47.1956
1.6162 4.3939 47.1271
1.6162 4.4444 47.0601
1.6162 4.4949 46.9946
1.6162 4.5455 46.9307
1.6162 4.596 46.8683
1.6162 4.6465 46.8075
1.6162 4.697 46.7482
1.6162 4.7475 46.6905
1.6162 4.798 46.6344
1.6162 4.8485 46.5799
1.6162 4.899 46.5269
1.6162 4.9495 46.4756
1.6162 5.0 46.4258
1.7172 0.0 54.5857
1.7172 0.0505 54.5397
1.7172 0.101 54.4919
1.7172 0.1515 54.4422
1.7172 0.202 54.3907
1.7172 0.2525 54.3374
1.7172 0.303 54.2821
1.7172 0.3535 54.2251
1.7172 0.404 54.1661
1.7172 0.4545 54.1054
1.7172 0.5051 54.0428
1.7172 0.5556 53.9785
1.7172 0.6061 53.9123
1.7172 0.6566 53.8444
1.7172 0.7071 53.7748
1.7172 0.7576 53.7034
1.7172 0.8081 53.6303
1.7172 0.8586 53.5556
1.7172 0.9091 53.4792
1.7172 0.9596 53.4012
1.7172 1.0101 53.3217
1.7172 1.0606 53.2406
1.7172 1.1111 53.158
1.7172 1.1616 53.0739
1.7172 1.2121 52.9884
1.7172 1.2626 52.9016
1.7172 1.3131 52.8134
1.7172 1.3636 52.724
1.7172 1.4141 52.6333
1.7172 1.4646 52.5414
1.7172 1.5152 52.4483
1.7172 1.5657 52.3542
1.7172 1.6162 52.2591
1.7172 1.6667 52.1629
1.7172 1.7172 52.0658
1.7172 1.7677 51.9678
1.7172 1.8182 51.8691
1.7172 1.8687 51.7695
1.7172 1.9192 51.6692
1.7172 1.9697 51.5683
1.7172 2.0202 51.4667
1.7172 2.0707 51.3646
1.7172 2.1212 51.2621
1.7172 2.1717 51.1591
1.7172 2.2222 51.0557
1.7172 2.2727 50.952
1.7172 2.3232 50.848
1.7172 2.3737 50.7439
1.7172 2.4242 50.6396
1.7172 2.4747 50.5352
1.7172 2.5253 50.4309
1.7172 2.5758 50.3265
1.7172 2.6263 50.2222
1.7172 2.6768 50.1181
1.7172 2.7273 50.0142
1.7172 2.7778 49.9105
1.7172 2.8283 49.8072
1.7172 2.8788 49.7042
1.7172 2.9293 49.6017
1.7172 2.9798 49.4997
1.7172 3.0303 49.3981
1.7172 3.0808 49.2972
1.7172 3.1313 49.1969
1.7172 3.1818 49.0973
1.7172 3.2323 48.9985
1.7172 3.2828 48.9004
1.7172 3.3333 48.8032
1.7172 3.3838 48.7069
1.7172 3.4343 48.6115
1.7172 3.4848 48.5171
1.7172 3.5354 48.4237
1.7172 3.5859 48.3315
1.7172 3.6364 48.2403
1.7172 3.6869 48.1502
1.7172 3.7374 48.0614
1.7172 3.7879 47.9738
1.7172 3.8384 47.8875
1.7172 3.8889 47.8025
1.7172 3.9394 47.7188
1.7172 3.9899 47.6366
1.7172 4.0404 47.5557
1.7172 4.0909 47.4762
1.7172 4.1414 47.3982
1.7172 4.1919 47.3217
1.7172 4.2424 47.2468
1.7172 4.2929 47.1733
1.7172 4.3434 47.1014
1.7172 4.3939 47.0311
1.7172 4.4444 46.9624
1.7172 4.4949 46.8953
1.7172 4.5455 46.8299
1.7172 4.596 46.766
1.7172 4.6465 46.7038
1.7172 4.697 46.6433
1.7172 4.7475 46.5844
1.7172 4.798 46.5272
1.7172 4.8485 46.4716
1.7172 4.899 46.4177
1.7172 4.9495 46.3655
1.7172 5.0 46.3149
1.8182 0.0 54.7389
1.8182 0.0505 54.6924
1.8182 0.101 54.644
1.8182 0.1515 54.5935
1.8182 0.202 54.5412
1.8182 0.2525 54.4868
1.8182 0.303 54.4305
1.8182 0.3535 54.3723
1.8182 0.404 54.312
1.8182 0.4545 54.2499
1.8182 0.5051 54.1858
1.8182 0.5556 54.1198
1.8182 0.6061 54.0519
1.8182 0.6566 53.9821
1.8182 0.7071 53.9105
1.8182 0.7576 53.837
1.8182 0.8081 53.7618
1.8182 0.8586 53.6847
1.8182 0.9091 53.606
1.8182 0.9596 53.5255
1.8182 1.0101 53.4434
1.8182 1.0606 53.3596
1.8182 1.1111 53.2742
1.8182 1.1616 53.1873
1.8182 1.2121 53.0989
1.8182 1.2626 53.0091
1.8182 1.3131 52.9178
1.8182 1.3636 52.8252
1.8182 1.4141 52.7313
1.8182 1.4646 52.6361
1.8182 1.5152 52.5397
1.8182 1.5657 52.4421
1.8182 1.6162 52.3435
1.8182 1.6667 52.2438
1.8182 1.7172 52.1431
1.8182 1.7677 52.0415
1.8182 1.8182 51.9391
1.8182 1.8687 51.8358
1.8182 1.9192 51.7318
1.8182 1.9697 51.6271
1.8182 2.0202 51.5217
1.8182 2.0707 51.4158
1.8182 2.1212 51.3094
1.8182 2.1717 51.2025
1.8182 2.2222 51.0952
1.8182 2.2727 50.9876
1.8182 2.3232 50.8798
1.8182 2.3737 50.7717
1.8182 2.4242 50.6635
1.8182 2.4747 50.5552
1.8182 2.5253 50.4469
1.8182 2.5758 50.3387
1.8182 2.6263 50.2305
1.8182 2.6768 50.1225
1.8182 2.7273 50.0147
1.8182 2.7778 49.9072
1.8182 2.8283 49.8001
1.8182 2.8788 49.6933
1.8182 2.9293 49.587
1.8182 2.9798 49.4812
1.8182 3.0303 49.376
1.8182 3.0808 49.2714
1.8182 3.1313 49.1675
1.8182 3.1818 49.0644
1.8182 3.2323 48.962
1.8182 3.2828 48.8604
1.8182 3.3333 48.7598
1.8182 3.3838 48.6601
1.8182 3.4343 48.5614
1.8182 3.4848 48.4637
1.8182 3.5354 48.3672
1.8182 3.5859 48.2717
1.8182 3.6364 48.1775
1.8182 3.6869 48.0844
1.8182 3.7374 47.9927
1.8182 3.7879 47.9022
1.8182 3.8384 47.8131
1.8182 3.8889 47.7254
1.8182 3.9394 47.6391
1.8182 3.9899 47.5543
1.8182 4.0404 47.4709
1.8182 4.0909 47.3891
1.8182 4.1414 47.3088
1.8182 4.1919 47.2301
1.8182 4.2424 47.153
1.8182 4.2929 47.0775
1.8182 4.3434 47.0037
1.8182 4.3939 46.9315
1.8182 4.4444 46.8611
1.8182 4.4949 46.7923
1.8182 4.5455 46.7252
1.8182 4.596 46.6599
1.8182 4.6465 46.5963
1.8182 4.697 46.5344
1.8182 4.7475 46.4743
1.8182 4.798 46.416
1.8182 4.8485 46.3594
1.8182 4.899 46.3046
1.8182 4.9495 46.2515
1.8182 5.0 46.2001
1.9192 0.0 54.8986
1.9192 0.0505 54.8516
1.9192 0.101 54.8026
1.9192 0.1515 54.7514
1.9192 0.202 54.6982
1.9192 0.2525 54.6429
1.9192 0.303 54.5855
1.9192 0.3535 54.526
1.9192 0.404 54.4645
1.9192 0.4545 54.4008
1.9192 0.5051 54.3352
1.9192 0.5556 54.2675
1.9192 0.6061 54.1977
1.9192 0.6566 54.126
1.9192 0.7071 54.0523
1.9192 0.7576 53.9767
1.9192 0.8081 53.8992
1.9192 0.8586 53.8198
1.9192 0.9091 53.7385
1.9192 0.9596 53.6554
1.9192 1.0101 53.5706
1.9192 1.0606 53.484
1.9192 1.1111 53.3958
1.9192 1.1616 53.3059
1.9192 1.2121 53.2145
1.9192 1.2626 53.1215
1.9192 1.3131 53.027
1.9192 1.3636 52.931
1.9192 1.4141 52.8337
1.9192 1.4646 52.7351
1.9192 1.5152 52.6351
1.9192 1.5657 52.534
1.9192 1.6162 52.4317
1.9192 1.6667 52.3283
1.9192 1.7172 52.2239
1.9192 1.7677 52.1185
1.9192 1.8182 52.0122
1.9192 1.8687 51.905
1.9192 1.9192 51.7971
1.9192 1.9697 51.6884
1.9192 2.0202 51.5791
1.9192 2.0707 51.4692
1.9192 2.1212 51.3587
1.9192 2.1717 51.2478
1.9192 2.2222 51.1365
1.9192 2.2727 51.0248
1.9192 2.3232 50.9128
1.9192 2.3737 50.8007
1.9192 2.4242 50.6884
1.9192 2.4747 50.576
1.9192 2.5253 50.4637
1.9192 2.5758 50.3513
1.9192 2.6263 50.2391
1.9192 2.6768 50.1271
1.9192 2.7273 50.0153
1.9192 2.7778 49.9038
1.9192 2.8283 49.7926
1.9192 2.8788 49.6819
1.9192 2.9293 49.5717
1.9192 2.9798 49.462
1.9192 3.0303 49.353
1.9192 3.0808 49.2446
1.9192 3.1313 49.1369
1.9192 3.1818 49.03
1.9192 3.2323 48.924
1.9192 3.2828 48.8188
1.9192 3.3333 48.7146
1.9192 3.3838 48.6114
1.9192 3.4343 48.5092
1.9192 3.4848 48.4082
1.9192 3.5354 48.3083
1.9192 3.5859 48.2096
1.9192 3.6364 48.1121
1.9192 3.6869 48.016
1.9192 3.7374 47.9212
1.9192 3.7879 47.8278
1.9192 3.8384 47.7358
1.9192 3.8889 47.6453
1.9192 3.9394 47.5562
1.9192 3.9899 47.4688
1.9192 4.0404 47.3829
1.9192 4.0909 47.2986
1.9192 4.1414 47.2159
1.9192 4.1919 47.1349
1.9192 4.2424 47.0556
1.9192 4.2929 46.978
1.9192 4.3434 46.9022
1.9192 4.3939 46.8281
1.9192 4.4444 46.7559
1.9192 4.4949 46.6854
1.9192 4.5455 46.6167
1.9192 4.596 46.5498
1.9192 4.6465 46.4848
1.9192 4.697 46.4216
1.9192 4.7475 46.3603
1.9192 4.798 46.3008
1.9192 4.8485 46.2432
1.9192 4.899 46.1874
1.9192 4.9495 46.1335
1.9192 5.0 46.0814
2.0202 0.0 55.0651
2.0202 0.0505 55.0177
2.0202 0.101 54.968
2.0202 0.1515 54.9162
2.0202 0.202 54.8621
2.0202 0.2525 54.8058
2.0202 0.303 54.7473
2.0202 0.3535 54.6866
2.0202 0.404 54.6237
2.0202 0.4545 54.5586
2.0202 0.5051 54.4913
2.0202 0.5556 54.4218
2.0202 0.6061 54.3502
2.0202 0.6566 54.2765
2.0202 0.7071 54.2006
2.0202 0.7576 54.1228
2.0202 0.8081 54.0429
2.0202 0.8586 53.9609
2.0202 0.9091 53.8771
2.0202 0.9596 53.7913
2.0202 1.0101 53.7036
2.0202 1.0606 53.6142
2.0202 1.1111 53.5229
2.0202 1.1616 53.4299
2.0202 1.2121 53.3352
2.0202 1.2626 53.2389
2.0202 1.3131 53.141
2.0202 1.3636 53.0416
2.0202 1.4141 52.9407
2.0202 1.4646 52.8384
2.0202 1.5152 52.7348
2.0202 1.5657 52.6299
2.0202 1.6162 52.5238
2.0202 1.6667 52.4166
2.0202 1.7172 52.3082
2.0202 1.7677 52.1989
2.0202 1.8182 52.0885
2.0202 1.8687 51.9773
2.0202 1.9192 51.8653
2.0202 1.9697 51.7524
2.0202 2.0202 51.639
2.0202 2.0707 51.5248
2.0202 2.1212 51.4102
2.0202 2.1717 51.295
2.0202 2.2222 51.1794
2.0202 2.2727 51.0635
2.0202 2.3232 50.9473
2.0202 2.3737 50.8309
2.0202 2.4242 50.7144
2.0202 2.4747 50.5977
2.0202 2.5253 50.4811
2.0202 2.5758 50.3645
2.0202 2.6263 50.2481
2.0202 2.6768 50.1318
2.0202 2.7273 50.0158
2.0202 2.7778 49.9002
2.0202 2.8283 49.7849
2.0202 2.8788 49.6701
2.0202 2.9293 49.5558
2.0202 2.9798 49.4421
2.0202 3.0303 49.329
2.0202 3.0808 49.2166
2.0202 3.1313 49.105
2.0202 3.1818 48.9943
2.0202 3.2323 48.8844
2.0202 3.2828 48.7755
2.0202 3.3333 48.6676
2.0202 3.3838 48.5607
2.0202 3.4343 48.455
2.0202 3.4848 48.3504
2.0202 3.5354 48.247
2.0202 3.5859 48.145
2.0202 3.6364 48.0442
2.0202 3.6869 47.9448
2.0202 3.7374 47.8469
2.0202 3.7879 47.7504
2.0202 3.8384 47.6554
2.0202 3.8889 47.562
2.0202 3.9394 47.4701
2.0202 3.9899 47.3799
2.0202 4.0404 47.2914
2.0202 4.0909 47.2045
2.0202 4.1414 47.1194
2.0202 4.1919 47.0361
2.0202 4.2424 46.9545
2.0202 4.2929 46.8748
2.0202 4.3434 46.7969
2.0202 4.3939 46.7209
2.0202 4.4444 46.6467
2.0202 4.4949 46.5745
2.0202 4.5455 46.5042
2.0202 4.596 46.4358
2.0202 4.6465 46.3693
2.0202 4.697 46.3048
2.0202 4.7475 46.2422
2.0202 4.798 46.1816
2.0202 4.8485 46.123
2.0202 4.899 46.0663
2.0202 4.9495 46.0115
2.0202 5.0 45.9587
2.1212 0.0 55.2387
2.1212 0.0505 55.1909
2.1212 0.101 55.1407
2.1212 0.1515 55.0881
2.1212 0.202 55.0332
2.1212 0.2525 54.976
2.1212 0.303 54.9164
2.1212 0.3535 54.8544
2.1212 0.404 54.79
2.1212 0.4545 54.7234
2.1212 0.5051 54.6544
2.1212 0.5556 54.5831
2.1212 0.6061 54.5096
2.1212 0.6566 54.4337
2.1212 0.7071 54.3557
2.1212 0.7576 54.2755
2.1212 0.8081 54.1931
2.1212 0.8586 54.1085
2.1212 0.9091 54.022
2.1212 0.9596 53.9333
2.1212 1.0101 53.8427
2.1212 1.0606 53.7502
2.1212 1.1111 53.6557
2.1212 1.1616 53.5594
2.1212 1.2121 53.4614
2.1212 1.2626 53.3616
2.1212 1.3131 53.2601
2.1212 1.3636 53.1571
2.1212 1.4141 53.0525
2.1212 1.4646 52.9464
2.1212 1.5152 52.8389
2.1212 1.5657 52.7301
2.1212 1.6162 52.62
2.1212 1.6667 52.5087
2.1212 1.7172 52.3962
2.1212 1.7677 52.2827
2.1212 1.8182 52.1681
2.1212 1.8687 52.0527
2.1212 1.9192 51.9363
2.1212 1.9697 51.8192
2.1212 2.0202 51.7014
2.1212 2.0707 51.5829
2.1212 2.1212 51.4638
2.1212 2.1717 51.3442
2.1212 2.2222 51.2242
2.1212 2.2727 51.1039
2.1212 2.3232 50.9833
2.1212 2.3737 50.8624
2.1212 2.4242 50.7414
2.1212 2.4747 50.6203
2.1212 2.5253 50.4993
2.1212 2.5758 50.3783
2.1212 2.6263 50.2574
2.1212 2.6768 50.1368
2.1212 2.7273 50.0164
2.1212 2.7778 49.8964
2.1212 2.8283 49.7769
2.1212 2.8788 49.6578
2.1212 2.9293 49.5392
2.1212 2.9798 49.4213
2.1212 3.0303 49.3041
2.1212 3.0808 49.1876
2.1212 3.1313 49.0719
2.1212 3.1818 48.9571
2.1212 3.2323 48.8433
2.1212 3.2828 48.7305
2.1212 3.3333 48.6187
2.1212 3.3838 48.508
2.1212 3.4343 48.3986
2.1212 3.4848 48.2903
2.1212 3.5354 48.1834
2.1212 3.5859 48.0778
2.1212 3.6364 47.9737
2.1212 3.6869 47.8709
2.1212 3.7374 47.7697
2.1212 3.7879 47.67
2.1212 3.8384 47.5719
2.1212 3.8889 47.4755
2.1212 3.9394 47.3807
2.1212 3.9899 47.2877
2.1212 4.0404 47.1964
2.1212 4.0909 47.107
2.1212 4.1414 47.0193
2.1212 4.1919 46.9336
2.1212 4.2424 46.8497
2.1212 4.2929 46.7677
2.1212 4.3434 46.6877
2.1212 4.3939 46.6097
2.1212 4.4444 46.5336
2.1212 4.4949 46.4596
2.1212 4.5455 46.3876
2.1212 4.596 46.3176
2.1212 4.6465 46.2497
2.1212 4.697 46.1838
2.1212 4.7475 46.12
2.1212 4.798 46.0583
2.1212 4.8485 45.9986
2.1212 4.899 45.941
2.1212 4.9495 45.8854
2.1212 5.0 45.8319
2.2222 0.0 55.4198
2.2222 0.0505 55.3716
2.2222 0.101 55.3209
2.2222 0.1515 55.2676
2.2222 0.202 55.2119
2.2222 0.2525 55.1537
2.2222 0.303 55.0929
2.2222 0.3535 55.0297
2.2222 0.404 54.9639
2.2222 0.4545 54.8956
2.2222 0.5051 54.8249
2.2222 0.5556 54.7517
2.2222 0.6061 54.6761
2.2222 0.6566 54.5981
2.2222 0.7071 54.5178
2.2222 0.7576 54.4351
2.2222 0.8081 54.3501
2.2222 0.8586 54.2628
2.2222 0.9091 54.1734
2.2222 0.9596 54.0818
2.2222 1.0101 53.988
2.2222 1.0606 53.8923
2.2222 1.1111 53.7945
2.2222 1.1616 53.6948
2.2222 1.2121 53.5932
2.2222 1.2626 53.4897
2.2222 1.3131 53.3845
2.2222 1.3636 53.2777
2.2222 1.4141 53.1692
2.2222 1.4646 53.0591
2.2222 1.5152 52.9476
2.2222 1.5657 52.8346
2.2222 1.6162 52.7203
2.2222 1.6667 52.6047
2.2222 1.7172 52.488
2.2222 1.7677 52.3701
2.2222 1.8182 52.2511
2.2222 1.8687 52.1312
2.2222 1.9192 52.0104
2.2222 1.9697 51.8887
2.2222 2.0202 51.7664
2.2222 2.0707 51.6433
2.2222 2.1212 51.5197
2.2222 2.1717 51.3955
2.2222 2.2222 51.2709
2.2222 2.2727 51.1459
2.2222 2.3232 51.0206
2.2222 2.3737 50.8951
2.2222 2.4242 50.7695
2.2222 2.4747 50.6438
2.2222 2.5253 50.5182
2.2222 2.5758 50.3926
2.2222 2.6263 50.2671
2.2222 2.6768 50.142
2.2222 2.7273 50.0171
2.2222 2.7778 49.8925
2.2222 2.8283 49.7685
2.2222 2.8788 49.6449
2.2222 2.9293 49.522
2.2222 2.9798 49.3997
2.2222 3.0303 49.2782
2.2222 3.0808 49.1574
2.2222 3.1313 49.0375
2.2222 3.1818 48.9186
2.2222 3.2323 48.8006
2.2222 3.2828 48.6837
2.2222 3.3333 48.5679
2.2222 3.3838 48.4534
2.2222 3.4343 48.34
2.2222 3.4848 48.228
2.2222 3.5354 48.1174
2.2222 3.5859 48.0082
2.2222 3.6364 47.9004
2.2222 3.6869 47.7942
2.2222 3.7374 47.6896
2.2222 3.7879 47.5866
2.2222 3.8384 47.4853
2.2222 3.8889 47.3858
2.2222 3.9394 47.288
2.2222 3.9899 47.1921
2.2222 4.0404 47.098
2.2222 4.0909 47.0058
2.2222 4.1414 46.9155
2.2222 4.1919 46.8273
2.2222 4.2424 46.741
2.2222 4.2929 46.6568
2.2222 4.3434 46.5746
2.2222 4.3939 46.4945
2.2222 4.4444 46.4165
2.2222 4.4949 46.3407
2.2222 4.5455 46.2669
2.2222 4.596 46.1954
2.2222 4.6465 46.126
2.2222 4.697 46.0587
2.2222 4.7475 45.9937
2.2222 4.798 45.9308
2.2222 4.8485 45.8701
2.2222 4.899 45.8115
2.2222 4.9495 45.7552
2.2222 5.0 45.701
2.3232 0.0 55.6086
2.3232 0.0505 55.5601
2.3232 0.101 55.5089
2.3232 0.1515 55.455
2.3232 0.202 55.3985
2.3232 0.2525 55.3393
2.3232 0.303 55.2774
2.3232 0.3535 55.2128
2.3232 0.404 55.1456
2.3232 0.4545 55.0757
2.3232 0.5051 55.0031
2.3232 0.5556 54.928
2.3232 0.6061 54.8503
2.3232 0.6566 54.77
2.3232 0.7071 54.6872
2.3232 0.7576 54.6019
2.3232 0.8081 54.5142
2.3232 0.8586 54.4241
2.3232 0.9091 54.3316
2.3232 0.9596 54.2369
2.3232 1.0101 54.1399
2.3232 1.0606 54.0407
2.3232 1.1111 53.9394
2.3232 1.1616 53.8361
2.3232 1.2121 53.7307
2.3232 1.2626 53.6235
2.3232 1.3131 53.5144
2.3232 1.3636 53.4035
2.3232 1.4141 53.2909
2.3232 1.4646 53.1766
2.3232 1.5152 53.0608
2.3232 1.5657 52.9436
2.3232 1.6162 52.8249
2.3232 1.6667 52.7048
2.3232 1.7172 52.5835
2.3232 1.7677 52.4611
2.3232 1.8182 52.3375
2.3232 1.8687 52.213
2.3232 1.9192 52.0875
2.3232 1.9697 51.9611
2.3232 2.0202 51.834
2.3232 2.0707 51.7062
2.3232 2.1212 51.5777
2.3232 2.1717 51.4488
2.3232 2.2222 51.3193
2.3232 2.2727 51.1896
2.3232 2.3232 51.0595
2.3232 2.3737 50.9292
2.3232 2.4242 50.7987
2.3232 2.4747 50.6683
2.3232 2.5253 50.5378
2.3232 2.5758 50.4074
2.3232 2.6263 50.2772
2.3232 2.6768 50.1473
2.3232 2.7273 50.0177
2.3232 2.7778 49.8885
2.3232 2.8283 49.7598
2.3232 2.8788 49.6317
2.3232 2.9293 49.5041
2.3232 2.9798 49.3773
2.3232 3.0303 49.2513
2.3232 3.0808 49.1261
2.3232 3.1313 49.0018
2.3232 3.1818 48.8785
2.3232 3.2323 48.7563
2.3232 3.2828 48.6352
2.3232 3.3333 48.5153
2.3232 3.3838 48.3967
2.3232 3.4343 48.2793
2.3232 3.4848 48.1634
2.3232 3.5354 48.0489
2.3232 3.5859 47.9359
2.3232 3.6364 47.8245
2.3232 3.6869 47.7147
2.3232 3.7374 47.6066
2.3232 3.7879 47.5002
2.3232 3.8384 47.3956
2.3232 3.8889 47.2928
2.3232 3.9394 47.1919
2.3232 3.9899 47.093
2.3232 4.0404 46.996
2.3232 4.0909 46.901
2.3232 4.1414 46.808
2.3232 4.1919 46.7172
2.3232 4.2424 46.6285
2.3232 4.2929 46.5419
2.3232 4.3434 46.4575
2.3232 4.3939 46.3753
2.3232 4.4444 46.2953
2.3232 4.4949 46.2176
2.3232 4.5455 46.1421
2.3232 4.596 46.0689
2.3232 4.6465 45.998
2.3232 4.697 45.9294
2.3232 4.7475 45.8631
2.3232 4.798 45.7991
2.3232 4.8485 45.7373
2.3232 4.899 45.6779
2.3232 4.9495 45.6208
2.3232 5.0 45.5659
2.4242 0.0 55.8056
2.4242 0.0505 55.7568
2.4242 0.101 55.7052
2.4242 0.1515 55.6507
2.4242 0.202 55.5934
2.4242 0.2525 55.5332
2.4242 0.303 55.4701
2.4242 0.3535 55.4042
2.4242 0.404 55.3354
2.4242 0.4545 55.2638
2.4242 0.5051 55.1894
2.4242 0.5556 55.1122
2.4242 0.6061 55.0323
2.4242 0.6566 54.9496
2.4242 0.7071 54.8643
2.4242 0.7576 54.7763
2.4242 0.8081 54.6857
2.4242 0.8586 54.5926
2.4242 0.9091 54.4969
2.4242 0.9596 54.3989
2.4242 1.0101 54.2984
2.4242 1.0606 54.1957
2.4242 1.1111 54.0907
2.4242 1.1616 53.9836
2.4242 1.2121 53.8743
2.4242 1.2626 53.763
2.4242 1.3131 53.6498
2.4242 1.3636 53.5347
2.4242 1.4141 53.4178
2.4242 1.4646 53.2992
2.4242 1.5152 53.1789
2.4242 1.5657 53.057
2.4242 1.6162 52.9337
2.4242 1.6667 52.809
2.4242 1.7172 52.683
2.4242 1.7677 52.5558
2.4242 1.8182 52.4275
2.4242 1.8687 52.298
2.4242 1.9192 52.1676
2.4242 1.9697 52.0364
2.4242 2.0202 51.9043
2.4242 2.0707 51.7715
2.4242 2.1212 51.6381
2.4242 2.1717 51.5041
2.4242 2.2222 51.3697
2.4242 2.2727 51.2349
2.4242 2.3232 51.0998
2.4242 2.3737 50.9645
2.4242 2.4242 50.8291
2.4242 2.4747 50.6936
2.4242 2.5253 50.5581
2.4242 2.5758 50.4228
2.4242 2.6263 50.2877
2.4242 2.6768 50.1529
2.4242 2.7273 50.0184
2.4242 2.7778 49.8843
2.4242 2.8283 49.7508
2.4242 2.8788 49.6179
2.4242 2.9293 49.4856
2.4242 2.9798 49.3541
2.4242 3.0303 49.2234
2.4242 3.0808 49.0936
2.4242 3.1313 48.9648
2.4242 3.1818 48.8371
2.4242 3.2323 48.7104
2.4242 3.2828 48.585
2.4242 3.3333 48.4608
2.4242 3.3838 48.3379
2.4242 3.4343 48.2165
2.4242 3.4848 48.0965
2.4242 3.5354 47.978
2.4242 3.5859 47.8611
2.4242 3.6364 47.7459
2.4242 3.6869 47.6324
2.4242 3.7374 47.5206
2.4242 3.7879 47.4107
2.4242 3.8384 47.3027
2.4242 3.8889 47.1966
2.4242 3.9394 47.0925
2.4242 3.9899 46.9904
2.4242 4.0404 46.8904
2.4242 4.0909 46.7925
2.4242 4.1414 46.6968
2.4242 4.1919 46.6033
2.4242 4.2424 46.5121
2.4242 4.2929 46.4231
2.4242 4.3434 46.3364
2.4242 4.3939 46.252
2.4242 4.4444 46.17
2.4242 4.4949 46.0904
2.4242 4.5455 46.0132
2.4242 4.596 45.9383
2.4242 4.6465 45.8659
2.4242 4.697 45.7959
2.4242 4.7475 45.7283
2.4242 4.798 45.6632
2.4242 4.8485 45.6004
2.4242 4.899 45.5401
2.4242 4.9495 45.4822
2.4242 5.0 45.4267
2.5253 0.0 56.0111
2.5253 0.0505 55.9621
2.5253 0.101 55.9101
2.5253 0.1515 55.855
2.5253 0.202 55.7969
2.5253 0.2525 55.7357
2.5253 0.303 55.6715
2.5253 0.3535 55.6042
2.5253 0.404 55.5338
2.5253 0.4545 55.4605
2.5253 0.5051 55.3841
2.5253 0.5556 55.3048
2.5253 0.6061 55.2225
2.5253 0.6566 55.1373
2.5253 0.7071 55.0493
2.5253 0.7576 54.9584
2.5253 0.8081 54.8648
2.5253 0.8586 54.7685
2.5253 0.9091 54.6696
2.5253 0.9596 54.568
2.5253 1.0101 54.464
2.5253 1.0606 54.3575
2.5253 1.1111 54.2486
2.5253 1.1616 54.1374
2.5253 1.2121 54.0241
2.5253 1.2626 53.9085
2.5253 1.3131 53.7909
2.5253 1.3636 53.6714
2.5253 1.4141 53.5499
2.5253 1.4646 53.4267
2.5253 1.5152 53.3017
2.5253 1.5657 53.1751
2.5253 1.6162 53.047
2.5253 1.6667 52.9174
2.5253 1.7172 52.7865
2.5253 1.7677 52.6543
2.5253 1.8182 52.5209
2.5253 1.8687 52.3864
2.5253 1.9192 52.2509
2.5253 1.9697 52.1145
2.5253 2.0202 51.9773
2.5253 2.0707 51.8393
2.5253 2.1212 51.7007
2.5253 2.1717 51.5615
2.5253 2.2222 51.4219
2.5253 2.2727 51.2819
2.5253 2.3232 51.1416
2.5253 2.3737 51.0011
2.5253 2.4242 50.8605
2.5253 2.4747 50.7198
2.5253 2.5253 50.5792
2.5253 2.5758 50.4388
2.5253 2.6263 50.2985
2.5253 2.6768 50.1586
2.5253 2.7273 50.0191
2.5253 2.7778 49.88
2.5253 2.8283 49.7415
2.5253 2.8788 49.6036
2.5253 2.9293 49.4665
2.5253 2.9798 49.3301
2.5253 3.0303 49.1946
2.5253 3.0808 49.0601
2.5253 3.1313 48.9266
2.5253 3.1818 48.7942
2.5253 3.2323 48.663
2.5253 3.2828 48.533
2.5253 3.3333 48.4044
2.5253 3.3838 48.2772
2.5253 3.4343 48.1514
2.5253 3.4848 48.0272
2.5253 3.5354 47.9047
2.5253 3.5859 47.7837
2.5253 3.6364 47.6646
2.5253 3.6869 47.5472
2.5253 3.7374 47.4317
2.5253 3.7879 47.3182
2.5253 3.8384 47.2066
2.5253 3.8889 47.0971
2.5253 3.9394 46.9897
2.5253 3.9899 46.8844
2.5253 4.0404 46.7813
2.5253 4.0909 46.6805
2.5253 4.1414 46.5819
2.5253 4.1919 46.4857
2.5253 4.2424 46.3918
2.5253 4.2929 46.3004
2.5253 4.3434 46.2113
2.5253 4.3939 46.1248
2.5253 4.4444 46.0407
2.5253 4.4949 45.9591
2.5253 4.5455 45.8801
2.5253 4.596 45.8036
2.5253 4.6465 45.7296
2.5253 4.697 45.6582
2.5253 4.7475 45.5894
2.5253 4.798 45.5231
2.5253 4.8485 45.4594
2.5253 4.899 45.3982
2.5253 4.9495 45.3396
2.5253 5.0 45.2835
2.6263 0.0 56.2256
2.6263 0.0505 56.1764
2.6263 0.101 56.124
2.6263 0.1515 56.0684
2.6263 0.202 56.0095
2.6263 0.2525 55.9473
2.6263 0.303 55.8819
2.6263 0.3535 55.8132
2.6263 0.404 55.7412
2.6263 0.4545 55.666
2.6263 0.5051 55.5876
2.6263 0.5556 55.506
2.6263 0.6061 55.4213
2.6263 0.6566 55.3335
2.6263 0.7071 55.2426
2.6263 0.7576 55.1487
2.6263 0.8081 55.0519
2.6263 0.8586 54.9522
2.6263 0.9091 54.8498
2.6263 0.9596 54.7445
2.6263 1.0101 54.6366
2.6263 1.0606 54.5262
2.6263 1.1111 54.4132
2.6263 1.1616 54.2978
2.6263 1.2121 54.18
2.6263 1.2626 54.06
2.6263 1.3131 53.9379
2.6263 1.3636 53.8137
2.6263 1.4141 53.6875
2.6263 1.4646 53.5594
2.6263 1.5152 53.4295
2.6263 1.5657 53.2979
2.6263 1.6162 53.1647
2.6263 1.6667 53.03
2.6263 1.7172 52.8939
2.6263 1.7677 52.7565
2.6263 1.8182 52.6178
2.6263 1.8687 52.478
2.6263 1.9192 52.3372
2.6263 1.9697 52.1955
2.6263 2.0202 52.0529
2.6263 2.0707 51.9095
2.6263 2.1212 51.7655
2.6263 2.1717 51.621
2.6263 2.2222 51.4759
2.6263 2.2727 51.3305
2.6263 2.3232 51.1848
2.6263 2.3737 51.0389
2.6263 2.4242 50.893
2.6263 2.4747 50.7469
2.6263 2.5253 50.601
2.6263 2.5758 50.4552
2.6263 2.6263 50.3097
2.6263 2.6768 50.1645
2.6263 2.7273 50.0198
2.6263 2.7778 49.8755
2.6263 2.8283 49.7319
2.6263 2.8788 49.5889
2.6263 2.9293 49.4467
2.6263 2.9798 49.3053
2.6263 3.0303 49.1649
2.6263 3.0808 49.0254
2.6263 3.1313 48.8871
2.6263 3.1818 48.7499
2.6263 3.2323 48.614
2.6263 3.2828 48.4794
2.6263 3.3333 48.3462
2.6263 3.3838 48.2145
2.6263 3.4343 48.0843
2.6263 3.4848 47.9558
2.6263 3.5354 47.829
2.6263 3.5859 47.7039
2.6263 3.6364 47.5807
2.6263 3.6869 47.4594
2.6263 3.7374 47.34
2.6263 3.7879 47.2227
2.6263 3.8384 47.1075
2.6263 3.8889 46.9944
2.6263 3.9394 46.8836
2.6263 3.9899 46.775
2.6263 4.0404 46.6687
2.6263 4.0909 46.5648
2.6263 4.1414 46.4634
2.6263 4.1919 46.3643
2.6263 4.2424 46.2678
2.6263 4.2929 46.1738
2.6263 4.3434 46.0824
2.6263 4.3939 45.9936
2.6263 4.4444 45.9074
2.6263 4.4949 45.8238
2.6263 4.5455 45.7429
2.6263 4.596 45.6647
2.6263 4.6465 45.5892
2.6263 4.697 45.5164
2.6263 4.7475 45.4463
2.6263 4.798 45.3789
2.6263 4.8485 45.3142
2.6263 4.899 45.2522
2.6263 4.9495 45.1929
2.6263 5.0 45.1363
2.7273 0.0 56.4493
2.7273 0.0505 56.4
2.7273 0.101 56.3474
2.7273 0.1515 56.2912
2.7273 0.202 56.2315
2.7273 0.2525 56.1684
2.7273 0.303 56.1017
2.7273 0.3535 56.0315
2.7273 0.404 55.9579
2.7273 0.4545 55.8807
2.7273 0.5051 55.8002
2.7273 0.5556 55.7162
2.7273 0.6061 55.6289
2.7273 0.6566 55.5383
2.7273 0.7071 55.4444
2.7273 0.7576 55.3474
2.7273 0.8081 55.2472
2.7273 0.8586 55.1439
2.7273 0.9091 55.0377
2.7273 0.9596 54.9286
2.7273 1.0101 54.8166
2.7273 1.0606 54.7019
2.7273 1.1111 54.5846
2.7273 1.1616 54.4647
2.7273 1.2121 54.3424
2.7273 1.2626 54.2177
2.7273 1.3131 54.0907
2.7273 1.3636 53.9616
2.7273 1.4141 53.8303
2.7273 1.4646 53.6972
2.7273 1.5152 53.5621
2.7273 1.5657 53.4253
2.7273 1.6162 53.2868
2.7273 1.6667 53.1467
2.7273 1.7172 53.0052
2.7273 1.7677 52.8623
2.7273 1.8182 52.7182
2.7273 1.8687 52.5729
2.7273 1.9192 52.4266
2.7273 1.9697 52.2792
2.7273 2.0202 52.1311
2.7273 2.0707 51.9821
2.7273 2.1212 51.8326
2.7273 2.1717 51.6824
2.7273 2.2222 51.5318
2.7273 2.2727 51.3808
2.7273 2.3232 51.2295
2.7273 2.3737 51.078
2.7273 2.4242 50.9265
2.7273 2.4747 50.7749
2.7273 2.5253 50.6235
2.7273 2.5758 50.4722
2.7273 2.6263 50.3213
2.7273 2.6768 50.1707
2.7273 2.7273 50.0205
2.7273 2.7778 49.8709
2.7273 2.8283 49.7219
2.7273 2.8788 49.5737
2.7273 2.9293 49.4263
2.7273 2.9798 49.2797
2.7273 3.0303 49.1342
2.7273 3.0808 48.9897
2.7273 3.1313 48.8464
2.7273 3.1818 48.7043
2.7273 3.2323 48.5635
2.7273 3.2828 48.4241
2.7273 3.3333 48.2862
2.7273 3.3838 48.1499
2.7273 3.4343 48.0152
2.7273 3.4848 47.8822
2.7273 3.5354 47.751
2.7273 3.5859 47.6217
2.7273 3.6364 47.4943
2.7273 3.6869 47.3689
2.7273 3.7374 47.2455
2.7273 3.7879 47.1244
2.7273 3.8384 47.0054
2.7273 3.8889 46.8887
2.7273 3.9394 46.7743
2.7273 3.9899 46.6623
2.7273 4.0404 46.5528
2.7273 4.0909 46.4457
2.7273 4.1414 46.3412
2.7273 4.1919 46.2393
2.7273 4.2424 46.1401
2.7273 4.2929 46.0435
2.7273 4.3434 45.9496
2.7273 4.3939 45.8585
2.7273 4.4444 45.7701
2.7273 4.4949 45.6846
2.7273 4.5455 45.6018
2.7273 4.596 45.5219
2.7273 4.6465 45.4448
2.7273 4.697 45.3706
2.7273 4.7475 45.2993
2.7273 4.798 45.2308
2.7273 4.8485 45.1651
2.7273 4.899 45.1023
2.7273 4.9495 45.0423
2.7273 5.0 44.9852
2.8283 0.0 56.6827
2.8283 0.0505 56.6335
2.8283 0.101 56.5806
2.8283 0.1515 56.5239
2.8283 0.202 56.4635
2.8283 0.2525 56.3993
2.8283 0.303 56.3314
2.8283 0.3535 56.2597
2.8283 0.404 56.1842
2.8283 0.4545 56.1051
2.8283 0.5051 56.0222
2.8283 0.5556 55.9358
2.8283 0.6061 55.8457
2.8283 0.6566 55.7521
2.8283 0.7071 55.6551
2.8283 0.7576 55.5546
2.8283 0.8081 55.4508
2.8283 0.8586 55.3438
2.8283 0.9091 55.2336
2.8283 0.9596 55.1203
2.8283 1.0101 55.0041
2.8283 1.0606 54.8849
2.8283 1.1111 54.763
2.8283 1.1616 54.6384
2.8283 1.2121 54.5112
2.8283 1.2626 54.3815
2.8283 1.3131 54.2494
2.8283 1.3636 54.1151
2.8283 1.4141 53.9786
2.8283 1.4646 53.8401
2.8283 1.5152 53.6996
2.8283 1.5657 53.5573
2.8283 1.6162 53.4132
2.8283 1.6667 53.2676
2.8283 1.7172 53.1204
2.8283 1.7677 52.9718
2.8283 1.8182 52.822
2.8283 1.8687 52.671
2.8283 1.9192 52.5188
2.8283 1.9697 52.3658
2.8283 2.0202 52.2118
2.8283 2.0707 52.0571
2.8283 2.1212 51.9017
2.8283 2.1717 51.7457
2.8283 2.2222 51.5893
2.8283 2.2727 51.4325
2.8283 2.3232 51.2755
2.8283 2.3737 51.1183
2.8283 2.4242 50.961
2.8283 2.4747 50.8038
2.8283 2.5253 50.6466
2.8283 2.5758 50.4897
2.8283 2.6263 50.3331
2.8283 2.6768 50.177
2.8283 2.7273 50.0213
2.8283 2.7778 49.8662
2.8283 2.8283 49.7117
2.8283 2.8788 49.5581
2.8283 2.9293 49.4053
2.8283 2.9798 49.2535
2.8283 3.0303 49.1027
2.8283 3.0808 48.953
2.8283 3.1313 48.8046
2.8283 3.1818 48.6574
2.8283 3.2323 48.5116
2.8283 3.2828 48.3674
2.8283 3.3333 48.2246
2.8283 3.3838 48.0835
2.8283 3.4343 47.9441
2.8283 3.4848 47.8066
2.8283 3.5354 47.6709
2.8283 3.5859 47.5371
2.8283 3.6364 47.4054
2.8283 3.6869 47.2758
2.8283 3.7374 47.1484
2.8283 3.7879 47.0233
2.8283 3.8384 46.9004
2.8283 3.8889 46.78
2.8283 3.9394 46.662
2.8283 3.9899 46.5465
2.8283 4.0404 46.4336
2.8283 4.0909 46.3233
2.8283 4.1414 46.2157
2.8283 4.1919 46.1109
2.8283 4.2424 46.0088
2.8283 4.2929 45.9096
2.8283 4.3434 45.8132
2.8283 4.3939 45.7197
2.8283 4.4444 45.6291
2.8283 4.4949 45.5415
2.8283 4.5455 45.4569
2.8283 4.596 45.3752
2.8283 4.6465 45.2966
2.8283 4.697 45.221
2.8283 4.7475 45.1484
2.8283 4.798 45.0788
2.8283 4.8485 45.0122
2.8283 4.899 44.9486
2.8283 4.9495 44.888
2.8283 5.0 44.8304
2.9293 0.0 56.9262
2.9293 0.0505 56.8771
2.9293 0.101 56.824
2.9293 0.1515 56.7669
2.9293 0.202 56.7058
2.9293 0.2525 56.6405
2.9293 0.303 56.5713
2.9293 0.3535 56.498
2.9293 0.404 56.4207
2.9293 0.4545 56.3394
2.9293 0.5051 56.2541
2.9293 0.5556 56.165
2.9293 0.6061 56.072
2.9293 0.6566 55.9753
2.9293 0.7071 55.8748
2.9293 0.7576 55.7707
2.9293 0.8081 55.6631
2.9293 0.8586 55.552
2.9293 0.9091 55.4376
2.9293 0.9596 55.3199
2.9293 1.0101 55.1991
2.9293 1.0606 55.0752
2.9293 1.1111 54.9483
2.9293 1.1616 54.8187
2.9293 1.2121 54.6863
2.9293 1.2626 54.5514
2.9293 1.3131 54.414
2.9293 1.3636 54.2742
2.9293 1.4141 54.1321
2.9293 1.4646 53.988
2.9293 1.5152 53.8418
2.9293 1.5657 53.6937
2.9293 1.6162 53.5439
2.9293 1.6667 53.3924
2.9293 1.7172 53.2393
2.9293 1.7677 53.0848
2.9293 1.8182 52.929
2.9293 1.8687 52.772
2.9293 1.9192 52.6139
2.9293 1.9697 52.4549
2.9293 2.0202 52.2949
2.9293 2.0707 52.1342
2.9293 2.1212 51.9728
2.9293 2.1717 51.8109
2.9293 2.2222 51.6485
2.9293 2.2727 51.4857
2.9293 2.3232 51.3228
2.9293 2.3737 51.1596
2.9293 2.4242 50.9965
2.9293 2.4747 50.8334
2.9293 2.5253 50.6704
2.9293 2.5758 50.5077
2.9293 2.6263 50.3453
2.9293 2.6768 50.1834
2.9293 2.7273 50.022
2.9293 2.7778 49.8613
2.9293 2.8283 49.7013
2.9293 2.8788 49.5421
2.9293 2.9293 49.3838
2.9293 2.9798 49.2265
2.9293 3.0303 49.0704
2.9293 3.0808 48.9154
2.9293 3.1313 48.7617
2.9293 3.1818 48.6093
2.9293 3.2323 48.4585
2.9293 3.2828 48.3091
2.9293 3.3333 48.1614
2.9293 3.3838 48.0155
2.9293 3.4343 47.8713
2.9293 3.4848 47.729
2.9293 3.5354 47.5887
2.9293 3.5859 47.4505
2.9293 3.6364 47.3143
2.9293 3.6869 47.1804
2.9293 3.7374 47.0488
2.9293 3.7879 46.9196
2.9293 3.8384 46.7928
2.9293 3.8889 46.6685
2.9293 3.9394 46.5468
2.9293 3.9899 46.4277
2.9293 4.0404 46.3114
2.9293 4.0909 46.1978
2.9293 4.1414 46.087
2.9293 4.1919 45.9791
2.9293 4.2424 45.8742
2.9293 4.2929 45.7722
2.9293 4.3434 45.6733
2.9293 4.3939 45.5774
2.9293 4.4444 45.4846
2.9293 4.4949 45.3949
2.9293 4.5455 45.3083
2.9293 4.596 45.2249
2.9293 4.6465 45.1447
2.9293 4.697 45.0677
2.9293 4.7475 44.9938
2.9293 4.798 44.9231
2.9293 4.8485 44.8556
2.9293 4.899 44.7913
2.9293 4.9495 44.7301
2.9293 5.0 44.6721
3.0303 0.0 57.1804
3.0303 0.0505 57.1315
3.0303 0.101 57.0783
3.0303 0.1515 57.0207
3.0303 0.202 56.9588
3.0303 0.2525 56.8925
3.0303 0.303 56.8219
3.0303 0.3535 56.7469
3.0303 0.404 56.6676
3.0303 0.4545 56.584
3.0303 0.5051 56.4962
3.0303 0.5556 56.4042
3.0303 0.6061 56.3081
3.0303 0.6566 56.2079
3.0303 0.7071 56.1038
3.0303 0.7576 55.9958
3.0303 0.8081 55.8841
3.0303 0.8586 55.7687
3.0303 0.9091 55.6497
3.0303 0.9596 55.5273
3.0303 1.0101 55.4016
3.0303 1.0606 55.2727
3.0303 1.1111 55.1407
3.0303 1.1616 55.0057
3.0303 1.2121 54.8679
3.0303 1.2626 54.7273
3.0303 1.3131 54.5842
3.0303 1.3636 54.4387
3.0303 1.4141 54.2908
3.0303 1.4646 54.1407
3.0303 1.5152 53.9886
3.0303 1.5657 53.8345
3.0303 1.6162 53.6786
3.0303 1.6667 53.521
3.0303 1.7172 53.3618
3.0303 1.7677 53.2011
3.0303 1.8182 53.0392
3.0303 1.8687 52.876
3.0303 1.9192 52.7117
3.0303 1.9697 52.5464
3.0303 2.0202 52.3803
3.0303 2.0707 52.2133
3.0303 2.1212 52.0458
3.0303 2.1717 51.8777
3.0303 2.2222 51.7091
3.0303 2.2727 51.5403
3.0303 2.3232 51.3712
3.0303 2.3737 51.202
3.0303 2.4242 51.0328
3.0303 2.4747 50.8636
3.0303 2.5253 50.6947
3.0303 2.5758 50.5261
3.0303 2.6263 50.3578
3.0303 2.6768 50.19
3.0303 2.7273 50.0228
3.0303 2.7778 49.8563
3.0303 2.8283 49.6906
3.0303 2.8788 49.5257
3.0303 2.9293 49.3618
3.0303 2.9798 49.199
3.0303 3.0303 49.0373
3.0303 3.0808 48.8769
3.0303 3.1313 48.7179
3.0303 3.1818 48.5602
3.0303 3.2323 48.4041
3.0303 3.2828 48.2497
3.0303 3.3333 48.0969
3.0303 3.3838 47.9459
3.0303 3.4343 47.7968
3.0303 3.4848 47.6498
3.0303 3.5354 47.5047
3.0303 3.5859 47.3619
3.0303 3.6364 47.2212
3.0303 3.6869 47.0829
3.0303 3.7374 46.947
3.0303 3.7879 46.8136
3.0303 3.8384 46.6827
3.0303 3.8889 46.5545
3.0303 3.9394 46.429
3.0303 3.9899 46.3062
3.0303 4.0404 46.1863
3.0303 4.0909 46.0694
3.0303 4.1414 45.9554
3.0303 4.1919 45.8444
3.0303 4.2424 45.7365
3.0303 4.2929 45.6318
3.0303 4.3434 45.5302
3.0303 4.3939 45.4318
3.0303 4.4444 45.3367
3.0303 4.4949 45.2449
3.0303 4.5455 45.1564
3.0303 4.596 45.0713
3.0303 4.6465 44.9895
3.0303 4.697 44.911
3.0303 4.7475 44.8359
3.0303 4.798 44.7642
3.0303 4.8485 44.6958
3.0303 4.899 44.6308
3.0303 4.9495 44.569
3.0303 5.0 44.5106
3.1313 0.0 57.4455
3.1313 0.0505 57.3969
3.1313 0.101 57.3437
3.1313 0.1515 57.2857
3.1313 0.202 57.2231
3.1313 0.2525 57.1557
3.1313 0.303 57.0836
3.1313 0.3535 57.0068
3.1313 0.404 56.9254
3.1313 0.4545 56.8394
3.1313 0.5051 56.7488
3.1313 0.5556 56.6537
3.1313 0.6061 56.5542
3.1313 0.6566 56.4503
3.1313 0.7071 56.3423
3.1313 0.7576 56.2301
3.1313 0.8081 56.114
3.1313 0.8586 55.9939
3.1313 0.9091 55.8701
3.1313 0.9596 55.7426
3.1313 1.0101 55.6117
3.1313 1.0606 55.4774
3.1313 1.1111 55.3398
3.1313 1.1616 55.1992
3.1313 1.2121 55.0556
3.1313 1.2626 54.9092
3.1313 1.3131 54.7601
3.1313 1.3636 54.6084
3.1313 1.4141 54.4544
3.1313 1.4646 54.2981
3.1313 1.5152 54.1397
3.1313 1.5657 53.9793
3.1313 1.6162 53.8171
3.1313 1.6667 53.6531
3.1313 1.7172 53.4875
3.1313 1.7677 53.3205
3.1313 1.8182 53.1521
3.1313 1.8687 52.9825
3.1313 1.9192 52.8118
3.1313 1.9697 52.6401
3.1313 2.0202 52.4676
3.1313 2.0707 52.2943
3.1313 2.1212 52.1204
3.1313 2.1717 51.9459
3.1313 2.2222 51.7711
3.1313 2.2727 51.596
3.1313 2.3232 51.4206
3.1313 2.3737 51.2452
3.1313 2.4242 51.0698
3.1313 2.4747 50.8945
3.1313 2.5253 50.7195
3.1313 2.5758 50.5448
3.1313 2.6263 50.3705
3.1313 2.6768 50.1968
3.1313 2.7273 50.0236
3.1313 2.7778 49.8512
3.1313 2.8283 49.6797
3.1313 2.8788 49.5091
3.1313 2.9293 49.3395
3.1313 2.9798 49.171
3.1313 3.0303 49.0037
3.1313 3.0808 48.8378
3.1313 3.1313 48.6732
3.1313 3.1818 48.5102
3.1313 3.2323 48.3488
3.1313 3.2828 48.1891
3.1313 3.3333 48.0311
3.1313 3.3838 47.8751
3.1313 3.4343 47.721
3.1313 3.4848 47.569
3.1313 3.5354 47.4192
3.1313 3.5859 47.2716
3.1313 3.6364 47.1263
3.1313 3.6869 46.9835
3.1313 3.7374 46.8432
3.1313 3.7879 46.7055
3.1313 3.8384 46.5705
3.1313 3.8889 46.4383
3.1313 3.9394 46.3089
3.1313 3.9899 46.1824
3.1313 4.0404 46.0589
3.1313 4.0909 45.9384
3.1313 4.1414 45.8211
3.1313 4.1919 45.707
3.1313 4.2424 45.5961
3.1313 4.2929 45.4885
3.1313 4.3434 45.3842
3.1313 4.3939 45.2834
3.1313 4.4444 45.186
3.1313 4.4949 45.092
3.1313 4.5455 45.0016
3.1313 4.596 44.9146
3.1313 4.6465 44.8312
3.1313 4.697 44.7514
3.1313 4.7475 44.675
3.1313 4.798 44.6023
3.1313 4.8485 44.533
3.1313 4.899 44.4673
3.1313 4.9495 44.4051
3.1313 5.0 44.3463
3.2323 0.0 57.7222
3.2323 0.0505 57.674
3.2323 0.101 57.6208
3.2323 0.1515 57.5625
3.2323 0.202 57.499
3.2323 0.2525 57.4305
3.2323 0.303 57.3569
3.2323 0.3535 57.2782
3.2323 0.404 57.1944
3.2323 0.4545 57.1057
3.2323 0.5051 57.0121
3.2323 0.5556 56.9136
3.2323 0.6061 56.8105
3.2323 0.6566 56.7026
3.2323 0.7071 56.5903
3.2323 0.7576 56.4736
3.2323 0.8081 56.3527
3.2323 0.8586 56.2276
3.2323 0.9091 56.0986
3.2323 0.9596 55.9657
3.2323 1.0101 55.8291
3.2323 1.0606 55.6891
3.2323 1.1111 55.5456
3.2323 1.1616 55.3989
3.2323 1.2121 55.2492
3.2323 1.2626 55.0965
3.2323 1.3131 54.9411
3.2323 1.3636 54.7831
3.2323 1.4141 54.6226
3.2323 1.4646 54.4598
3.2323 1.5152 54.2948
3.2323 1.5657 54.1279
3.2323 1.6162 53.959
3.2323 1.6667 53.7884
3.2323 1.7172 53.6162
3.2323 1.7677 53.4425
3.2323 1.8182 53.2675
3.2323 1.8687 53.0913
3.2323 1.9192 52.914
3.2323 1.9697 52.7357
3.2323 2.0202 52.5566
3.2323 2.0707 52.3768
3.2323 2.1212 52.1964
3.2323 2.1717 52.0155
3.2323 2.2222 51.8342
3.2323 2.2727 51.6526
3.2323 2.3232 51.4709
3.2323 2.3737 51.2891
3.2323 2.4242 51.1075
3.2323 2.4747 50.9259
3.2323 2.5253 50.7447
3.2323 2.5758 50.5638
3.2323 2.6263 50.3834
3.2323 2.6768 50.2036
3.2323 2.7273 50.0245
3.2323 2.7778 49.8461
3.2323 2.8283 49.6686
3.2323 2.8788 49.4922
3.2323 2.9293 49.3168
3.2323 2.9798 49.1425
3.2323 3.0303 48.9696
3.2323 3.0808 48.798
3.2323 3.1313 48.628
3.2323 3.1818 48.4595
3.2323 3.2323 48.2927
3.2323 3.2828 48.1276
3.2323 3.3333 47.9644
3.2323 3.3838 47.8032
3.2323 3.4343 47.6441
3.2323 3.4848 47.4871
3.2323 3.5354 47.3323
3.2323 3.5859 47.18
3.2323 3.6364 47.03
3.2323 3.6869 46.8826
3.2323 3.7374 46.7379
3.2323 3.7879 46.5958
3.2323 3.8384 46.4566
3.2323 3.8889 46.3202
3.2323 3.9394 46.1868
3.2323 3.9899 46.0565
3.2323 4.0404 45.9293
3.2323 4.0909 45.8053
3.2323 4.1414 45.6846
3.2323 4.1919 45.5673
3.2323 4.2424 45.4533
3.2323 4.2929 45.3429
3.2323 4.3434 45.2359
3.2323 4.3939 45.1325
3.2323 4.4444 45.0327
3.2323 4.4949 44.9366
3.2323 4.5455 44.8442
3.2323 4.596 44.7555
3.2323 4.6465 44.6704
3.2323 4.697 44.5892
3.2323 4.7475 44.5116
3.2323 4.798 44.4378
3.2323 4.8485 44.3678
3.2323 4.899 44.3014
3.2323 4.9495 44.2387
3.2323 5.0 44.1797
3.3333 0.0 58.0109
3.3333 0.0505 57.9632
3.3333 0.101 57.91
3.3333 0.1515 57.8514
3.3333 0.202 57.7871
3.3333 0.2525 57.7174
3.3333 0.303 57.6421
3.3333 0.3535 57.5612
3.3333 0.404 57.475
3.3333 0.4545 57.3833
3.3333 0.5051 57.2864
3.3333 0.5556 57.1843
3.3333 0.6061 57.0771
3.3333 0.6566 56.9649
3.3333 0.7071 56.848
3.3333 0.7576 56.7263
3.3333 0.8081 56.6002
3.3333 0.8586 56.4697
3.3333 0.9091 56.335
3.3333 0.9596 56.1963
3.3333 1.0101 56.0537
3.3333 1.0606 55.9075
3.3333 1.1111 55.7577
3.3333 1.1616 55.6046
3.3333 1.2121 55.4483
3.3333 1.2626 55.289
3.3333 1.3131 55.1269
3.3333 1.3636 54.9622
3.3333 1.4141 54.7949
3.3333 1.4646 54.6253
3.3333 1.5152 54.4535
3.3333 1.5657 54.2796
3.3333 1.6162 54.1039
3.3333 1.6667 53.9264
3.3333 1.7172 53.7474
3.3333 1.7677 53.5668
3.3333 1.8182 53.385
3.3333 1.8687 53.202
3.3333 1.9192 53.0179
3.3333 1.9697 52.8329
3.3333 2.0202 52.647
3.3333 2.0707 52.4605
3.3333 2.1212 52.2734
3.3333 2.1717 52.0859
3.3333 2.2222 51.8981
3.3333 2.2727 51.71
3.3333 2.3232 51.5218
3.3333 2.3737 51.3336
3.3333 2.4242 51.1455
3.3333 2.4747 50.9577
3.3333 2.5253 50.7701
3.3333 2.5758 50.583
3.3333 2.6263 50.3964
3.3333 2.6768 50.2105
3.3333 2.7273 50.0253
3.3333 2.7778 49.8409
3.3333 2.8283 49.6575
3.3333 2.8788 49.4751
3.3333 2.9293 49.2938
3.3333 2.9798 49.1138
3.3333 3.0303 48.9352
3.3333 3.0808 48.7579
3.3333 3.1313 48.5823
3.3333 3.1818 48.4082
3.3333 3.2323 48.236
3.3333 3.2828 48.0655
3.3333 3.3333 47.897
3.3333 3.3838 47.7306
3.3333 3.4343 47.5663
3.3333 3.4848 47.4043
3.3333 3.5354 47.2446
3.3333 3.5859 47.0874
3.3333 3.6364 46.9327
3.3333 3.6869 46.7806
3.3333 3.7374 46.6313
3.3333 3.7879 46.4849
3.3333 3.8384 46.3413
3.3333 3.8889 46.2008
3.3333 3.9394 46.0634
3.3333 3.9899 45.9292
3.3333 4.0404 45.7982
3.3333 4.0909 45.6706
3.3333 4.1414 45.5465
3.3333 4.1919 45.4259
3.3333 4.2424 45.3088
3.3333 4.2929 45.1954
3.3333 4.3434 45.0857
3.3333 4.3939 44.9797
3.3333 4.4444 44.8776
3.3333 4.4949 44.7793
3.3333 4.5455 44.6848
3.3333 4.596 44.5943
3.3333 4.6465 44.5077
3.3333 4.697 44.425
3.3333 4.7475 44.3462
3.3333 4.798 44.2714
3.3333 4.8485 44.2006
3.3333 4.899 44.1336
3.3333 4.9495 44.0705
3.3333 5.0 44.0113
3.4343 0.0 58.312
3.4343 0.0505 58.265
3.4343 0.101 58.212
3.4343 0.1515 58.153
3.4343 0.202 58.0879
3.4343 0.2525 58.0167
3.4343 0.303 57.9396
3.4343 0.3535 57.8564
3.4343 0.404 57.7674
3.4343 0.4545 57.6725
3.4343 0.5051 57.5719
3.4343 0.5556 57.4657
3.4343 0.6061 57.3541
3.4343 0.6566 57.2372
3.4343 0.7071 57.1151
3.4343 0.7576 56.9881
3.4343 0.8081 56.8562
3.4343 0.8586 56.7198
3.4343 0.9091 56.579
3.4343 0.9596 56.434
3.4343 1.0101 56.2849
3.4343 1.0606 56.1321
3.4343 1.1111 55.9756
3.4343 1.1616 55.8156
3.4343 1.2121 55.6524
3.4343 1.2626 55.4861
3.4343 1.3131 55.317
3.4343 1.3636 55.1451
3.4343 1.4141 54.9707
3.4343 1.4646 54.794
3.4343 1.5152 54.615
3.4343 1.5657 54.434
3.4343 1.6162 54.2512
3.4343 1.6667 54.0666
3.4343 1.7172 53.8805
3.4343 1.7677 53.6929
3.4343 1.8182 53.504
3.4343 1.8687 53.314
3.4343 1.9192 53.123
3.4343 1.9697 52.931
3.4343 2.0202 52.7384
3.4343 2.0707 52.545
3.4343 2.1212 52.3512
3.4343 2.1717 52.157
3.4343 2.2222 51.9625
3.4343 2.2727 51.7678
3.4343 2.3232 51.5731
3.4343 2.3737 51.3784
3.4343 2.4242 51.1839
3.4343 2.4747 50.9896
3.4343 2.5253 50.7957
3.4343 2.5758 50.6024
3.4343 2.6263 50.4095
3.4343 2.6768 50.2174
3.4343 2.7273 50.0261
3.4343 2.7778 49.8357
3.4343 2.8283 49.6463
3.4343 2.8788 49.4579
3.4343 2.9293 49.2708
3.4343 2.9798 49.085
3.4343 3.0303 48.9006
3.4343 3.0808 48.7176
3.4343 3.1313 48.5364
3.4343 3.1818 48.3568
3.4343 3.2323 48.179
3.4343 3.2828 48.0032
3.4343 3.3333 47.8293
3.4343 3.3838 47.6576
3.4343 3.4343 47.4882
3.4343 3.4848 47.3211
3.4343 3.5354 47.1564
3.4343 3.5859 46.9943
3.4343 3.6364 46.8348
3.4343 3.6869 46.678
3.4343 3.7374 46.5241
3.4343 3.7879 46.3732
3.4343 3.8384 46.2253
3.4343 3.8889 46.0806
3.4343 3.9394 45.9391
3.4343 3.9899 45.8009
3.4343 4.0404 45.6662
3.4343 4.0909 45.5349
3.4343 4.1414 45.4073
3.4343 4.1919 45.2833
3.4343 4.2424 45.1631
3.4343 4.2929 45.0467
3.4343 4.3434 44.9342
3.4343 4.3939 44.8257
3.4343 4.4444 44.7211
3.4343 4.4949 44.6206
3.4343 4.5455 44.5241
3.4343 4.596 44.4318
3.4343 4.6465 44.3436
3.4343 4.697 44.2595
3.4343 4.7475 44.1796
3.4343 4.798 44.1038
3.4343 4.8485 44.0321
3.4343 4.899 43.9646
3.4343 4.9495 43.9012
3.4343 5.0 43.8418
3.5354 0.0 58.6262
3.5354 0.0505 58.58
3.5354 0.101 58.5272
3.5354 0.1515 58.4677
3.5354 0.202 58.4017
3.5354 0.2525 58.329
3.5354 0.303 58.2498
3.5354 0.3535 58.164
3.5354 0.404 58.0718
3.5354 0.4545 57.9733
3.5354 0.5051 57.8686
3.5354 0.5556 57.7579
3.5354 0.6061 57.6414
3.5354 0.6566 57.5191
3.5354 0.7071 57.3914
3.5354 0.7576 57.2585
3.5354 0.8081 57.1205
3.5354 0.8586 56.9776
3.5354 0.9091 56.8301
3.5354 0.9596 56.6783
3.5354 1.0101 56.5223
3.5354 1.0606 56.3623
3.5354 1.1111 56.1985
3.5354 1.1616 56.0313
3.5354 1.2121 55.8607
3.5354 1.2626 55.6871
3.5354 1.3131 55.5105
3.5354 1.3636 55.3312
3.5354 1.4141 55.1493
3.5354 1.4646 54.9651
3.5354 1.5152 54.7787
3.5354 1.5657 54.5904
3.5354 1.6162 54.4001
3.5354 1.6667 54.2082
3.5354 1.7172 54.0148
3.5354 1.7677 53.82
3.5354 1.8182 53.6239
3.5354 1.8687 53.4268
3.5354 1.9192 53.2287
3.5354 1.9697 53.0298
3.5354 2.0202 52.8301
3.5354 2.0707 52.6299
3.5354 2.1212 52.4293
3.5354 2.1717 52.2283
3.5354 2.2222 52.027
3.5354 2.2727 51.8257
3.5354 2.3232 51.6244
3.5354 2.3737 51.4232
3.5354 2.4242 51.2222
3.5354 2.4747 51.0216
3.5354 2.5253 50.8213
3.5354 2.5758 50.6217
3.5354 2.6263 50.4227
3.5354 2.6768 50.2244
3.5354 2.7273 50.0269
3.5354 2.7778 49.8305
3.5354 2.8283 49.6351
3.5354 2.8788 49.4408
3.5354 2.9293 49.2478
3.5354 2.9798 49.0562
3.5354 3.0303 48.866
3.5354 3.0808 48.6774
3.5354 3.1313 48.4905
3.5354 3.1818 48.3054
3.5354 3.2323 48.1221
3.5354 3.2828 47.9408
3.5354 3.3333 47.7617
3.5354 3.3838 47.5847
3.5354 3.4343 47.4101
3.5354 3.4848 47.2379
3.5354 3.5354 47.0682
3.5354 3.5859 46.9011
3.5354 3.6364 46.7368
3.5354 3.6869 46.5754
3.5354 3.7374 46.4169
3.5354 3.7879 46.2614
3.5354 3.8384 46.1091
3.5354 3.8889 45.9602
3.5354 3.9394 45.8145
3.5354 3.9899 45.6724
3.5354 4.0404 45.5338
3.5354 4.0909 45.3989
3.5354 4.1414 45.2678
3.5354 4.1919 45.1404
3.5354 4.2424 45.017
3.5354 4.2929 44.8977
3.5354 4.3434 44.7823
3.5354 4.3939 44.6711
3.5354 4.4444 44.5641
3.5354 4.4949 44.4614
3.5354 4.5455 44.3629
3.5354 4.596 44.2687
3.5354 4.6465 44.1789
3.5354 4.697 44.0935
3.5354 4.7475 44.0124
3.5354 4.798 43.9356
3.5354 4.8485 43.8633
3.5354 4.899 43.7952
3.5354 4.9495 43.7315
3.5354 5.0 43.672
3.6364 0.0 58.9539
3.6364 0.0505 58.9086
3.6364 0.101 58.856
3.6364 0.1515 58.7962
3.6364 0.202 58.7291
3.6364 0.2525 58.6546
3.6364 0.303 58.573
3.6364 0.3535 58.4843
3.6364 0.404 58.3885
3.6364 0.4545 58.2859
3.6364 0.5051 58.1766
3.6364 0.5556 58.0608
3.6364 0.6061 57.9387
3.6364 0.6566 57.8106
3.6364 0.7071 57.6766
3.6364 0.7576 57.5371
3.6364 0.8081 57.3922
3.6364 0.8586 57.2423
3.6364 0.9091 57.0876
3.6364 0.9596 56.9283
3.6364 1.0101 56.7648
3.6364 1.0606 56.5971
3.6364 1.1111 56.4257
3.6364 1.1616 56.2507
3.6364 1.2121 56.0723
3.6364 1.2626 55.8908
3.6364 1.3131 55.7064
3.6364 1.3636 55.5193
3.6364 1.4141 55.3297
3.6364 1.4646 55.1378
3.6364 1.5152 54.9437
3.6364 1.5657 54.7477
3.6364 1.6162 54.5499
3.6364 1.6667 54.3505
3.6364 1.7172 54.1496
3.6364 1.7677 53.9474
3.6364 1.8182 53.744
3.6364 1.8687 53.5396
3.6364 1.9192 53.3344
3.6364 1.9697 53.1284
3.6364 2.0202 52.9217
3.6364 2.0707 52.7146
3.6364 2.1212 52.5071
3.6364 2.1717 52.2993
3.6364 2.2222 52.0913
3.6364 2.2727 51.8834
3.6364 2.3232 51.6755
3.6364 2.3737 51.4678
3.6364 2.4242 51.2603
3.6364 2.4747 51.0533
3.6364 2.5253 50.8468
3.6364 2.5758 50.6409
3.6364 2.6263 50.4357
3.6364 2.6768 50.2313
3.6364 2.7273 50.0278
3.6364 2.7778 49.8253
3.6364 2.8283 49.6239
3.6364 2.8788 49.4238
3.6364 2.9293 49.225
3.6364 2.9798 49.0276
3.6364 3.0303 48.8317
3.6364 3.0808 48.6375
3.6364 3.1313 48.445
3.6364 3.1818 48.2543
3.6364 3.2323 48.0656
3.6364 3.2828 47.879
3.6364 3.3333 47.6945
3.6364 3.3838 47.5123
3.6364 3.4343 47.3325
3.6364 3.4848 47.1552
3.6364 3.5354 46.9806
3.6364 3.5859 46.8086
3.6364 3.6364 46.6395
3.6364 3.6869 46.4733
3.6364 3.7374 46.3102
3.6364 3.7879 46.1502
3.6364 3.8384 45.9936
3.6364 3.8889 45.8403
3.6364 3.9394 45.6906
3.6364 3.9899 45.5444
3.6364 4.0404 45.402
3.6364 4.0909 45.2634
3.6364 4.1414 45.1287
3.6364 4.1919 44.998
3.6364 4.2424 44.8714
3.6364 4.2929 44.749
3.6364 4.3434 44.6308
3.6364 4.3939 44.517
3.6364 4.4444 44.4076
3.6364 4.4949 44.3026
3.6364 4.5455 44.2021
3.6364 4.596 44.1061
3.6364 4.6465 44.0147
3.6364 4.697 43.9278
3.6364 4.7475 43.8456
3.6364 4.798 43.768
3.6364 4.8485 43.6949
3.6364 4.899 43.6264
3.6364 4.9495 43.5624
3.6364 5.0 43.5029
3.7374 0.0 59.2957
3.7374 0.0505 59.2514
3.7374 0.101 59.1991
3.7374 0.1515 59.1388
3.7374 0.202 59.0703
3.7374 0.2525 58.9939
3.7374 0.303 58.9095
3.7374 0.3535 58.8173
3.7374 0.404 58.7174
3.7374 0.4545 58.6101
3.7374 0.5051 58.4955
3.7374 0.5556 58.3739
3.7374 0.6061 58.2456
3.7374 0.6566 58.1108
3.7374 0.7071 57.9698
3.7374 0.7576 57.823
3.7374 0.8081 57.6707
3.7374 0.8586 57.513
3.7374 0.9091 57.3504
3.7374 0.9596 57.1831
3.7374 1.0101 57.0114
3.7374 1.0606 56.8355
3.7374 1.1111 56.6559
3.7374 1.1616 56.4726
3.7374 1.2121 56.286
3.7374 1.2626 56.0963
3.7374 1.3131 55.9037
3.7374 1.3636 55.7084
3.7374 1.4141 55.5107
3.7374 1.4646 55.3108
3.7374 1.5152 55.1088
3.7374 1.5657 54.9049
3.7374 1.6162 54.6994
3.7374 1.6667 54.4923
3.7374 1.7172 54.2838
3.7374 1.7677 54.0741
3.7374 1.8182 53.8634
3.7374 1.8687 53.6517
3.7374 1.9192 53.4393
3.7374 1.9697 53.2261
3.7374 2.0202 53.0125
3.7374 2.0707 52.7984
3.7374 2.1212 52.584
3.7374 2.1717 52.3695
3.7374 2.2222 52.1549
3.7374 2.2727 51.9403
3.7374 2.3232 51.7259
3.7374 2.3737 51.5117
3.7374 2.4242 51.2979
3.7374 2.4747 51.0846
3.7374 2.5253 50.8719
3.7374 2.5758 50.6598
3.7374 2.6263 50.4485
3.7374 2.6768 50.238
3.7374 2.7273 50.0286
3.7374 2.7778 49.8202
3.7374 2.8283 49.613
3.7374 2.8788 49.4071
3.7374 2.9293 49.2025
3.7374 2.9798 48.9994
3.7374 3.0303 48.798
3.7374 3.0808 48.5982
3.7374 3.1313 48.4002
3.7374 3.1818 48.2041
3.7374 3.2323 48.01
3.7374 3.2828 47.8181
3.7374 3.3333 47.6284
3.7374 3.3838 47.441
3.7374 3.4343 47.2561
3.7374 3.4848 47.0738
3.7374 3.5354 46.8942
3.7374 3.5859 46.7173
3.7374 3.6364 46.5434
3.7374 3.6869 46.3726
3.7374 3.7374 46.2049
3.7374 3.7879 46.0405
3.7374 3.8384 45.8795
3.7374 3.8889 45.722
3.7374 3.9394 45.5681
3.7374 3.9899 45.418
3.7374 4.0404 45.2717
3.7374 4.0909 45.1294
3.7374 4.1414 44.9911
3.7374 4.1919 44.8571
3.7374 4.2424 44.7273
3.7374 4.2929 44.6018
3.7374 4.3434 44.4808
3.7374 4.3939 44.3643
3.7374 4.4444 44.2525
3.7374 4.4949 44.1452
3.7374 4.5455 44.0427
3.7374 4.596 43.9449
3.7374 4.6465 43.8519
3.7374 4.697 43.7638
3.7374 4.7475 43.6804
3.7374 4.798 43.6018
3.7374 4.8485 43.5281
3.7374 4.899 43.4592
3.7374 4.9495 43.395
3.7374 5.0 43.3355
3.8384 0.0 59.6521
3.8384 0.0505 59.609
3.8384 0.101 59.5569
3.8384 0.1515 59.4959
3.8384 0.202 59.4259
3.8384 0.2525 59.347
3.8384 0.303 59.2594
3.8384 0.3535 59.1631
3.8384 0.404 59.0584
3.8384 0.4545 58.9455
3.8384 0.5051 58.8248
3.8384 0.5556 58.6966
3.8384 0.6061 58.5612
3.8384 0.6566 58.4189
3.8384 0.7071 58.2701
3.8384 0.7576 58.1152
3.8384 0.8081 57.9545
3.8384 0.8586 57.7883
3.8384 0.9091 57.6171
3.8384 0.9596 57.441
3.8384 1.0101 57.2606
3.8384 1.0606 57.0759
3.8384 1.1111 56.8875
3.8384 1.1616 56.6955
3.8384 1.2121 56.5002
3.8384 1.2626 56.3018
3.8384 1.3131 56.1007
3.8384 1.3636 55.897
3.8384 1.4141 55.691
3.8384 1.4646 55.4828
3.8384 1.5152 55.2727
3.8384 1.5657 55.0608
3.8384 1.6162 54.8474
3.8384 1.6667 54.6326
3.8384 1.7172 54.4165
3.8384 1.7677 54.1992
3.8384 1.8182 53.9811
3.8384 1.8687 53.7621
3.8384 1.9192 53.5425
3.8384 1.9697 53.3223
3.8384 2.0202 53.1016
3.8384 2.0707 52.8807
3.8384 2.1212 52.6595
3.8384 2.1717 52.4383
3.8384 2.2222 52.2171
3.8384 2.2727 51.9961
3.8384 2.3232 51.7752
3.8384 2.3737 51.5548
3.8384 2.4242 51.3347
3.8384 2.4747 51.1152
3.8384 2.5253 50.8964
3.8384 2.5758 50.6783
3.8384 2.6263 50.461
3.8384 2.6768 50.2447
3.8384 2.7273 50.0294
3.8384 2.7778 49.8152
3.8384 2.8283 49.6023
3.8384 2.8788 49.3907
3.8384 2.9293 49.1806
3.8384 2.9798 48.972
3.8384 3.0303 48.765
3.8384 3.0808 48.5598
3.8384 3.1313 48.3564
3.8384 3.1818 48.155
3.8384 3.2323 47.9557
3.8384 3.2828 47.7586
3.8384 3.3333 47.5637
3.8384 3.3838 47.3713
3.8384 3.4343 47.1814
3.8384 3.4848 46.9942
3.8384 3.5354 46.8097
3.8384 3.5859 46.6281
3.8384 3.6364 46.4495
3.8384 3.6869 46.274
3.8384 3.7374 46.1018
3.8384 3.7879 45.933
3.8384 3.8384 45.7677
3.8384 3.8889 45.606
3.8384 3.9394 45.448
3.8384 3.9899 45.2939
3.8384 4.0404 45.1439
3.8384 4.0909 44.9979
3.8384 4.1414 44.8561
3.8384 4.1919 44.7187
3.8384 4.2424 44.5857
3.8384 4.2929 44.4573
3.8384 4.3434 44.3334
3.8384 4.3939 44.2143
3.8384 4.4444 44.1
3.8384 4.4949 43.9906
3.8384 4.5455 43.886
3.8384 4.596 43.7865
3.8384 4.6465 43.6919
3.8384 4.697 43.6024
3.8384 4.7475 43.518
3.8384 4.798 43.4385
3.8384 4.8485 43.3642
3.8384 4.899 43.2948
3.8384 4.9495 43.2305
3.8384 5.0 43.1711
3.9394 0.0 60.0237
3.9394 0.0505 59.9819
3.9394 0.101 59.93
3.9394 0.1515 59.8681
3.9394 0.202 59.7961
3.9394 0.2525 59.7142
3.9394 0.303 59.6226
3.9394 0.3535 59.5214
3.9394 0.404 59.4109
3.9394 0.4545 59.2916
3.9394 0.5051 59.1638
3.9394 0.5556 59.0279
3.9394 0.6061 58.8844
3.9394 0.6566 58.7336
3.9394 0.7071 58.576
3.9394 0.7576 58.412
3.9394 0.8081 58.242
3.9394 0.8586 58.0665
3.9394 0.9091 57.8858
3.9394 0.9596 57.7003
3.9394 1.0101 57.5104
3.9394 1.0606 57.3164
3.9394 1.1111 57.1187
3.9394 1.1616 56.9175
3.9394 1.2121 56.7131
3.9394 1.2626 56.5058
3.9394 1.3131 56.2958
3.9394 1.3636 56.0834
3.9394 1.4141 55.8688
3.9394 1.4646 55.6523
3.9394 1.5152 55.4339
3.9394 1.5657 55.214
3.9394 1.6162 54.9926
3.9394 1.6667 54.7699
3.9394 1.7172 54.5462
3.9394 1.7677 54.3215
3.9394 1.8182 54.096
3.9394 1.8687 53.8698
3.9394 1.9192 53.643
3.9394 1.9697 53.4158
3.9394 2.0202 53.1884
3.9394 2.0707 52.9607
3.9394 2.1212 52.7329
3.9394 2.1717 52.5051
3.9394 2.2222 52.2775
3.9394 2.2727 52.0501
3.9394 2.3232 51.8231
3.9394 2.3737 51.5964
3.9394 2.4242 51.3703
3.9394 2.4747 51.1449
3.9394 2.5253 50.9201
3.9394 2.5758 50.6961
3.9394 2.6263 50.4731
3.9394 2.6768 50.2511
3.9394 2.7273 50.0301
3.9394 2.7778 49.8104
3.9394 2.8283 49.592
3.9394 2.8788 49.3749
3.9394 2.9293 49.1594
3.9394 2.9798 48.9454
3.9394 3.0303 48.7332
3.9394 3.0808 48.5227
3.9394 3.1313 48.3141
3.9394 3.1818 48.1076
3.9394 3.2323 47.9032
3.9394 3.2828 47.701
3.9394 3.3333 47.5012
3.9394 3.3838 47.3039
3.9394 3.4343 47.1091
3.9394 3.4848 46.9171
3.9394 3.5354 46.7279
3.9394 3.5859 46.5416
3.9394 3.6364 46.3585
3.9394 3.6869 46.1785
3.9394 3.7374 46.0019
3.9394 3.7879 45.8287
3.9394 3.8384 45.6592
3.9394 3.8889 45.4934
3.9394 3.9394 45.3315
3.9394 3.9899 45.1735
3.9394 4.0404 45.0197
3.9394 4.0909 44.8701
3.9394 4.1414 44.7249
3.9394 4.1919 44.5841
3.9394 4.2424 44.448
3.9394 4.2929 44.3166
3.9394 4.3434 44.19
3.9394 4.3939 44.0683
3.9394 4.4444 43.9516
3.9394 4.4949 43.8399
3.9394 4.5455 43.7334
3.9394 4.596 43.6321
3.9394 4.6465 43.536
3.9394 4.697 43.4452
3.9394 4.7475 43.3597
3.9394 4.798 43.2795
3.9394 4.8485 43.2045
3.9394 4.899 43.1348
3.9394 4.9495 43.0703
3.9394 5.0 43.011
4.0404 0.0 60.411
4.0404 0.0505 60.3706
4.0404 0.101 60.3189
4.0404 0.1515 60.2557
4.0404 0.202 60.1811
4.0404 0.2525 60.0954
4.0404 0.303 59.9988
4.0404 0.3535 59.8916
4.0404 0.404 59.7743
4.0404 0.4545 59.6473
4.0404 0.5051 59.5111
4.0404 0.5556 59.3663
4.0404 0.6061 59.2134
4.0404 0.6566 59.0529
4.0404 0.7071 58.8853
4.0404 0.7576 58.7111
4.0404 0.8081 58.5309
4.0404 0.8586 58.3452
4.0404 0.9091 58.1542
4.0404 0.9596 57.9586
4.0404 1.0101 57.7586
4.0404 1.0606 57.5547
4.0404 1.1111 57.3471
4.0404 1.1616 57.1363
4.0404 1.2121 56.9225
4.0404 1.2626 56.7059
4.0404 1.3131 56.4869
4.0404 1.3636 56.2656
4.0404 1.4141 56.0424
4.0404 1.4646 55.8173
4.0404 1.5152 55.5907
4.0404 1.5657 55.3627
4.0404 1.6162 55.1334
4.0404 1.6667 54.903
4.0404 1.7172 54.6717
4.0404 1.7677 54.4396
4.0404 1.8182 54.2068
4.0404 1.8687 53.9735
4.0404 1.9192 53.7399
4.0404 1.9697 53.5059
4.0404 2.0202 53.2717
4.0404 2.0707 53.0375
4.0404 2.1212 52.8033
4.0404 2.1717 52.5692
4.0404 2.2222 52.3354
4.0404 2.2727 52.1019
4.0404 2.3232 51.8689
4.0404 2.3737 51.6363
4.0404 2.4242 51.4044
4.0404 2.4747 51.1732
4.0404 2.5253 50.9428
4.0404 2.5758 50.7132
4.0404 2.6263 50.4847
4.0404 2.6768 50.2572
4.0404 2.7273 50.0309
4.0404 2.7778 49.8058
4.0404 2.8283 49.5821
4.0404 2.8788 49.3598
4.0404 2.9293 49.1391
4.0404 2.9798 48.9201
4.0404 3.0303 48.7027
4.0404 3.0808 48.4873
4.0404 3.1313 48.2737
4.0404 3.1818 48.0623
4.0404 3.2323 47.853
4.0404 3.2828 47.646
4.0404 3.3333 47.4415
4.0404 3.3838 47.2394
4.0404 3.4343 47.04
4.0404 3.4848 46.8434
4.0404 3.5354 46.6496
4.0404 3.5859 46.4589
4.0404 3.6364 46.2713
4.0404 3.6869 46.087
4.0404 3.7374 45.9061
4.0404 3.7879 45.7288
4.0404 3.8384 45.5552
4.0404 3.8889 45.3854
4.0404 3.9394 45.2196
4.0404 3.9899 45.0579
4.0404 4.0404 44.9004
4.0404 4.0909 44.7473
4.0404 4.1414 44.5987
4.0404 4.1919 44.4548
4.0404 4.2424 44.3156
4.0404 4.2929 44.1812
4.0404 4.3434 44.0519
4.0404 4.3939 43.9277
4.0404 4.4444 43.8086
4.0404 4.4949 43.6948
4.0404 4.5455 43.5864
4.0404 4.596 43.4834
4.0404 4.6465 43.3858
4.0404 4.697 43.2938
4.0404 4.7475 43.2072
4.0404 4.798 43.1262
4.0404 4.8485 43.0507
4.0404 4.899 42.9807
4.0404 4.9495 42.9161
4.0404 5.0 42.8569
4.1414 0.0 60.8147
4.1414 0.0505 60.7758
4.1414 0.101 60.7239
4.1414 0.1515 60.6588
4.1414 0.202 60.5809
4.1414 0.2525 60.4903
4.1414 0.303 60.3874
4.1414 0.3535 60.2728
4.1414 0.404 60.1471
4.1414 0.4545 60.0108
4.1414 0.5051 59.8647
4.1414 0.5556 59.7094
4.1414 0.6061 59.5457
4.1414 0.6566 59.374
4.1414 0.7071 59.1952
4.1414 0.7576 59.0098
4.1414 0.8081 58.8183
4.1414 0.8586 58.6213
4.1414 0.9091 58.4194
4.1414 0.9596 58.2128
4.1414 1.0101 58.0022
4.1414 1.0606 57.7878
4.1414 1.1111 57.5701
4.1414 1.1616 57.3493
4.1414 1.2121 57.1257
4.1414 1.2626 56.8997
4.1414 1.3131 56.6715
4.1414 1.3636 56.4414
4.1414 1.4141 56.2094
4.1414 1.4646 55.976
4.1414 1.5152 55.7411
4.1414 1.5657 55.5051
4.1414 1.6162 55.268
4.1414 1.6667 55.0301
4.1414 1.7172 54.7914
4.1414 1.7677 54.5521
4.1414 1.8182 54.3123
4.1414 1.8687 54.0722
4.1414 1.9192 53.8318
4.1414 1.9697 53.5913
4.1414 2.0202 53.3508
4.1414 2.0707 53.1103
4.1414 2.1212 52.87
4.1414 2.1717 52.6299
4.1414 2.2222 52.3902
4.1414 2.2727 52.1509
4.1414 2.3232 51.9122
4.1414 2.3737 51.674
4.1414 2.4242 51.4366
4.1414 2.4747 51.1999
4.1414 2.5253 50.9642
4.1414 2.5758 50.7294
4.1414 2.6263 50.4956
4.1414 2.6768 50.263
4.1414 2.7273 50.0316
4.1414 2.7778 49.8015
4.1414 2.8283 49.5728
4.1414 2.8788 49.3456
4.1414 2.9293 49.12
4.1414 2.9798 48.8962
4.1414 3.0303 48.6741
4.1414 3.0808 48.4539
4.1414 3.1313 48.2357
4.1414 3.1818 48.0196
4.1414 3.2323 47.8057
4.1414 3.2828 47.5942
4.1414 3.3333 47.3851
4.1414 3.3838 47.1786
4.1414 3.4343 46.9748
4.1414 3.4848 46.7738
4.1414 3.5354 46.5757
4.1414 3.5859 46.3807
4.1414 3.6364 46.189
4.1414 3.6869 46.0005
4.1414 3.7374 45.8156
4.1414 3.7879 45.6343
4.1414 3.8384 45.4568
4.1414 3.8889 45.2832
4.1414 3.9394 45.1137
4.1414 3.9899 44.9484
4.1414 4.0404 44.7874
4.1414 4.0909 44.6309
4.1414 4.1414 44.4791
4.1414 4.1919 44.332
4.1414 4.2424 44.1899
4.1414 4.2929 44.0528
4.1414 4.3434 43.9208
4.1414 4.3939 43.7941
4.1414 4.4444 43.6728
4.1414 4.4949 43.557
4.1414 4.5455 43.4467
4.1414 4.596 43.342
4.1414 4.6465 43.243
4.1414 4.697 43.1497
4.1414 4.7475 43.0622
4.1414 4.798 42.9804
4.1414 4.8485 42.9044
4.1414 4.899 42.8341
4.1414 4.9495 42.7695
4.1414 5.0 42.7105
4.2424 0.0 61.2353
4.2424 0.0505 61.1979
4.2424 0.101 61.1454
4.2424 0.1515 61.0776
4.2424 0.202 60.995
4.2424 0.2525 60.898
4.2424 0.303 60.7871
4.2424 0.3535 60.6632
4.2424 0.404 60.527
4.2424 0.4545 60.3795
4.2424 0.5051 60.2215
4.2424 0.5556 60.054
4.2424 0.6061 59.8777
4.2424 0.6566 59.6934
4.2424 0.7071 59.502
4.2424 0.7576 59.304
4.2424 0.8081 59.1002
4.2424 0.8586 58.8912
4.2424 0.9091 58.6774
4.2424 0.9596 58.4594
4.2424 1.0101 58.2376
4.2424 1.0606 58.0124
4.2424 1.1111 57.7842
4.2424 1.1616 57.5533
4.2424 1.2121 57.3199
4.2424 1.2626 57.0845
4.2424 1.3131 56.8471
4.2424 1.3636 56.6081
4.2424 1.4141 56.3676
4.2424 1.4646 56.1259
4.2424 1.5152 55.883
4.2424 1.5657 55.6392
4.2424 1.6162 55.3947
4.2424 1.6667 55.1494
4.2424 1.7172 54.9037
4.2424 1.7677 54.6575
4.2424 1.8182 54.4111
4.2424 1.8687 54.1645
4.2424 1.9192 53.9177
4.2424 1.9697 53.6711
4.2424 2.0202 53.4245
4.2424 2.0707 53.1781
4.2424 2.1212 52.9321
4.2424 2.1717 52.6864
4.2424 2.2222 52.4411
4.2424 2.2727 52.1964
4.2424 2.3232 51.9524
4.2424 2.3737 51.709
4.2424 2.4242 51.4665
4.2424 2.4747 51.2248
4.2424 2.5253 50.984
4.2424 2.5758 50.7443
4.2424 2.6263 50.5057
4.2424 2.6768 50.2683
4.2424 2.7273 50.0322
4.2424 2.7778 49.7975
4.2424 2.8283 49.5642
4.2424 2.8788 49.3324
4.2424 2.9293 49.1024
4.2424 2.9798 48.874
4.2424 3.0303 48.6475
4.2424 3.0808 48.4229
4.2424 3.1313 48.2004
4.2424 3.1818 47.98
4.2424 3.2323 47.7618
4.2424 3.2828 47.5461
4.2424 3.3333 47.3328
4.2424 3.3838 47.1221
4.2424 3.4343 46.9142
4.2424 3.4848 46.7091
4.2424 3.5354 46.5071
4.2424 3.5859 46.3081
4.2424 3.6364 46.1124
4.2424 3.6869 45.9202
4.2424 3.7374 45.7314
4.2424 3.7879 45.5464
4.2424 3.8384 45.3652
4.2424 3.8889 45.188
4.2424 3.9394 45.015
4.2424 3.9899 44.8463
4.2424 4.0404 44.682
4.2424 4.0909 44.5224
4.2424 4.1414 44.3675
4.2424 4.1919 44.2175
4.2424 4.2424 44.0725
4.2424 4.2929 43.9327
4.2424 4.3434 43.7983
4.2424 4.3939 43.6693
4.2424 4.4444 43.5458
4.2424 4.4949 43.428
4.2424 4.5455 43.3159
4.2424 4.596 43.2097
4.2424 4.6465 43.1094
4.2424 4.697 43.0149
4.2424 4.7475 42.9265
4.2424 4.798 42.844
4.2424 4.8485 42.7675
4.2424 4.899 42.697
4.2424 4.9495 42.6323
4.2424 5.0 42.5735
4.3434 0.0 61.6733
4.3434 0.0505 61.6375
4.3434 0.101 61.5835
4.3434 0.1515 61.5118
4.3434 0.202 61.4226
4.3434 0.2525 61.3169
4.3434 0.303 61.1955
4.3434 0.3535 61.0597
4.3434 0.404 60.9106
4.3434 0.4545 60.7493
4.3434 0.5051 60.5772
4.3434 0.5556 60.3952
4.3434 0.6061 60.2045
4.3434 0.6566 60.006
4.3434 0.7071 59.8005
4.3434 0.7576 59.5889
4.3434 0.8081 59.3719
4.3434 0.8586 59.15
4.3434 0.9091 58.9238
4.3434 0.9596 58.6939
4.3434 1.0101 58.4607
4.3434 1.0606 58.2245
4.3434 1.1111 57.9858
4.3434 1.1616 57.7448
4.3434 1.2121 57.5017
4.3434 1.2626 57.257
4.3434 1.3131 57.0107
4.3434 1.3636 56.7631
4.3434 1.4141 56.5144
4.3434 1.4646 56.2647
4.3434 1.5152 56.0142
4.3434 1.5657 55.7631
4.3434 1.6162 55.5114
4.3434 1.6667 55.2593
4.3434 1.7172 55.0069
4.3434 1.7677 54.7543
4.3434 1.8182 54.5016
4.3434 1.8687 54.249
4.3434 1.9192 53.9964
4.3434 1.9697 53.744
4.3434 2.0202 53.4919
4.3434 2.0707 53.2401
4.3434 2.1212 52.9887
4.3434 2.1717 52.7378
4.3434 2.2222 52.4876
4.3434 2.2727 52.2379
4.3434 2.3232 51.989
4.3434 2.3737 51.7409
4.3434 2.4242 51.4936
4.3434 2.4747 51.2473
4.3434 2.5253 51.0021
4.3434 2.5758 50.7579
4.3434 2.6263 50.5149
4.3434 2.6768 50.2732
4.3434 2.7273 50.0328
4.3434 2.7778 49.7938
4.3434 2.8283 49.5563
4.3434 2.8788 49.3205
4.3434 2.9293 49.0863
4.3434 2.9798 48.8539
4.3434 3.0303 48.6233
4.3434 3.0808 48.3948
4.3434 3.1313 48.1683
4.3434 3.1818 47.944
4.3434 3.2323 47.722
4.3434 3.2828 47.5023
4.3434 3.3333 47.2852
4.3434 3.3838 47.0708
4.3434 3.4343 46.8591
4.3434 3.4848 46.6503
4.3434 3.5354 46.4446
4.3434 3.5859 46.242
4.3434 3.6364 46.0427
4.3434 3.6869 45.8469
4.3434 3.7374 45.6547
4.3434 3.7879 45.4662
4.3434 3.8384 45.2817
4.3434 3.8889 45.1012
4.3434 3.9394 44.9249
4.3434 3.9899 44.7531
4.3434 4.0404 44.5857
4.3434 4.0909 44.4231
4.3434 4.1414 44.2654
4.3434 4.1919 44.1126
4.3434 4.2424 43.9651
4.3434 4.2929 43.8228
4.3434 4.3434 43.6861
4.3434 4.3939 43.5549
4.3434 4.4444 43.4294
4.3434 4.4949 43.3098
4.3434 4.5455 43.1961
4.3434 4.596 43.0884
4.3434 4.6465 42.9868
4.3434 4.697 42.8913
4.3434 4.7475 42.802
4.3434 4.798 42.7189
4.3434 4.8485 42.642
4.3434 4.899 42.5712
4.3434 4.9495 42.5066
4.3434 5.0 42.448
4.4444 0.0 62.1294
4.4444 0.0505 62.0948
4.4444 0.101 62.0383
4.4444 0.1515 61.9603
4.4444 0.202 61.8618
4.4444 0.2525 61.7441
4.4444 0.303 61.6088
4.4444 0.3535 61.4576
4.4444 0.404 61.2921
4.4444 0.4545 61.1142
4.4444 0.5051 60.9251
4.4444 0.5556 60.7265
4.4444 0.6061 60.5194
4.4444 0.6566 60.3051
4.4444 0.7071 60.0844
4.4444 0.7576 59.8582
4.4444 0.8081 59.6272
4.4444 0.8586 59.392
4.4444 0.9091 59.1532
4.4444 0.9596 58.9113
4.4444 1.0101 58.6667
4.4444 1.0606 58.4197
4.4444 1.1111 58.1707
4.4444 1.1616 57.9198
4.4444 1.2121 57.6675
4.4444 1.2626 57.4139
4.4444 1.3131 57.1591
4.4444 1.3636 56.9035
4.4444 1.4141 56.647
4.4444 1.4646 56.3899
4.4444 1.5152 56.1324
4.4444 1.5657 55.8744
4.4444 1.6162 55.6162
4.4444 1.6667 55.3578
4.4444 1.7172 55.0994
4.4444 1.7677 54.8409
4.4444 1.8182 54.5826
4.4444 1.8687 54.3245
4.4444 1.9192 54.0666
4.4444 1.9697 53.809
4.4444 2.0202 53.5519
4.4444 2.0707 53.2952
4.4444 2.1212 53.0391
4.4444 2.1717 52.7836
4.4444 2.2222 52.5288
4.4444 2.2727 52.2748
4.4444 2.3232 52.0215
4.4444 2.3737 51.7692
4.4444 2.4242 51.5178
4.4444 2.4747 51.2674
4.4444 2.5253 51.0181
4.4444 2.5758 50.77
4.4444 2.6263 50.5231
4.4444 2.6768 50.2775
4.4444 2.7273 50.0333
4.4444 2.7778 49.7906
4.4444 2.8283 49.5494
4.4444 2.8788 49.3099
4.4444 2.9293 49.072
4.4444 2.9798 48.836
4.4444 3.0303 48.6019
4.4444 3.0808 48.3698
4.4444 3.1313 48.1398
4.4444 3.1818 47.912
4.4444 3.2323 47.6866
4.4444 3.2828 47.4635
4.4444 3.3333 47.2431
4.4444 3.3838 47.0252
4.4444 3.4343 46.8102
4.4444 3.4848 46.5981
4.4444 3.5354 46.3891
4.4444 3.5859 46.1833
4.4444 3.6364 45.9808
4.4444 3.6869 45.7818
4.4444 3.7374 45.5864
4.4444 3.7879 45.3949
4.4444 3.8384 45.2073
4.4444 3.8889 45.0239
4.4444 3.9394 44.8447
4.4444 3.9899 44.67
4.4444 4.0404 44.4999
4.4444 4.0909 44.3347
4.4444 4.1414 44.1743
4.4444 4.1919 44.0191
4.4444 4.2424 43.8692
4.4444 4.2929 43.7247
4.4444 4.3434 43.5859
4.4444 4.3939 43.4527
4.4444 4.4444 43.3254
4.4444 4.4949 43.2041
4.4444 4.5455 43.0889
4.4444 4.596 42.9799
4.4444 4.6465 42.8771
4.4444 4.697 42.7807
4.4444 4.7475 42.6906
4.4444 4.798 42.6069
4.4444 4.8485 42.5296
4.4444 4.899 42.4587
4.4444 4.9495 42.3941
4.4444 5.0 42.3357
4.5455 0.0 62.6041
4.5455 0.0505 62.5701
4.5455 0.101 62.5087
4.5455 0.1515 62.421
4.5455 0.202 62.3086
4.5455 0.2525 62.1741
4.5455 0.303 62.0199
4.5455 0.3535 61.8487
4.5455 0.404 61.663
4.5455 0.4545 61.4648
4.5455 0.5051 61.2562
4.5455 0.5556 61.0386
4.5455 0.6061 60.8136
4.5455 0.6566 60.5822
4.5455 0.7071 60.3455
4.5455 0.7576 60.1042
4.5455 0.8081 59.8591
4.5455 0.8586 59.6107
4.5455 0.9091 59.3595
4.5455 0.9596 59.1059
4.5455 1.0101 58.8504
4.5455 1.0606 58.5931
4.5455 1.1111 58.3343
4.5455 1.1616 58.0744
4.5455 1.2121 57.8135
4.5455 1.2626 57.5517
4.5455 1.3131 57.2892
4.5455 1.3636 57.0262
4.5455 1.4141 56.7628
4.5455 1.4646 56.4991
4.5455 1.5152 56.2352
4.5455 1.5657 55.9712
4.5455 1.6162 55.7072
4.5455 1.6667 55.4432
4.5455 1.7172 55.1794
4.5455 1.7677 54.9158
4.5455 1.8182 54.6526
4.5455 1.8687 54.3896
4.5455 1.9192 54.1271
4.5455 1.9697 53.8651
4.5455 2.0202 53.6036
4.5455 2.0707 53.3427
4.5455 2.1212 53.0825
4.5455 2.1717 52.823
4.5455 2.2222 52.5643
4.5455 2.2727 52.3064
4.5455 2.3232 52.0495
4.5455 2.3737 51.7935
4.5455 2.4242 51.5385
4.5455 2.4747 51.2846
4.5455 2.5253 51.0318
4.5455 2.5758 50.7803
4.5455 2.6263 50.5301
4.5455 2.6768 50.2812
4.5455 2.7273 50.0337
4.5455 2.7778 49.7878
4.5455 2.8283 49.5434
4.5455 2.8788 49.3008
4.5455 2.9293 49.0598
4.5455 2.9798 48.8207
4.5455 3.0303 48.5836
4.5455 3.0808 48.3484
4.5455 3.1313 48.1154
4.5455 3.1818 47.8847
4.5455 3.2323 47.6562
4.5455 3.2828 47.4303
4.5455 3.3333 47.2068
4.5455 3.3838 46.9861
4.5455 3.4343 46.7682
4.5455 3.4848 46.5533
4.5455 3.5354 46.3414
4.5455 3.5859 46.1328
4.5455 3.6364 45.9275
4.5455 3.6869 45.7258
4.5455 3.7374 45.5278
4.5455 3.7879 45.3336
4.5455 3.8384 45.1434
4.5455 3.8889 44.9573
4.5455 3.9394 44.7757
4.5455 3.9899 44.5985
4.5455 4.0404 44.426
4.5455 4.0909 44.2584
4.5455 4.1414 44.0958
4.5455 4.1919 43.9385
4.5455 4.2424 43.7865
4.5455 4.2929 43.6401
4.5455 4.3434 43.4993
4.5455 4.3939 43.3645
4.5455 4.4444 43.2356
4.5455 4.4949 43.1128
4.5455 4.5455 42.9963
4.5455 4.596 42.8861
4.5455 4.6465 42.7823
4.5455 4.697 42.685
4.5455 4.7475 42.5943
4.5455 4.798 42.5101
4.5455 4.8485 42.4325
4.5455 4.899 42.3614
4.5455 4.9495 42.2968
4.5455 5.0 42.2386
4.6465 0.0 63.0976
4.6465 0.0505 63.063
4.6465 0.101 62.9925
4.6465 0.1515 62.8886
4.6465 0.202 62.7551
4.6465 0.2525 62.5964
4.6465 0.303 62.4168
4.6465 0.3535 62.2201
4.6465 0.404 62.0096
4.6465 0.4545 61.788
4.6465 0.5051 61.5573
4.6465 0.5556 61.3194
4.6465 0.6061 61.0755
4.6465 0.6566 60.8268
4.6465 0.7071 60.5741
4.6465 0.7576 60.3182
4.6465 0.8081 60.0595
4.6465 0.8586 59.7986
4.6465 0.9091 59.5359
4.6465 0.9596 59.2717
4.6465 1.0101 59.0062
4.6465 1.0606 58.7397
4.6465 1.1111 58.4724
4.6465 1.1616 58.2044
4.6465 1.2121 57.9359
4.6465 1.2626 57.667
4.6465 1.3131 57.3978
4.6465 1.3636 57.1285
4.6465 1.4141 56.8591
4.6465 1.4646 56.5898
4.6465 1.5152 56.3205
4.6465 1.5657 56.0514
4.6465 1.6162 55.7825
4.6465 1.6667 55.5138
4.6465 1.7172 55.2456
4.6465 1.7677 54.9777
4.6465 1.8182 54.7103
4.6465 1.8687 54.4433
4.6465 1.9192 54.177
4.6465 1.9697 53.9112
4.6465 2.0202 53.6462
4.6465 2.0707 53.3818
4.6465 2.1212 53.1182
4.6465 2.1717 52.8554
4.6465 2.2222 52.5934
4.6465 2.2727 52.3324
4.6465 2.3232 52.0724
4.6465 2.3737 51.8134
4.6465 2.4242 51.5555
4.6465 2.4747 51.2987
4.6465 2.5253 51.0431
4.6465 2.5758 50.7888
4.6465 2.6263 50.5358
4.6465 2.6768 50.2842
4.6465 2.7273 50.0341
4.6465 2.7778 49.7855
4.6465 2.8283 49.5386
4.6465 2.8788 49.2933
4.6465 2.9293 49.0498
4.6465 2.9798 48.8082
4.6465 3.0303 48.5685
4.6465 3.0808 48.3309
4.6465 3.1313 48.0954
4.6465 3.1818 47.8622
4.6465 3.2323 47.6314
4.6465 3.2828 47.403
4.6465 3.3333 47.1772
4.6465 3.3838 46.9541
4.6465 3.4343 46.7338
4.6465 3.4848 46.5165
4.6465 3.5354 46.3023
4.6465 3.5859 46.0914
4.6465 3.6364 45.8838
4.6465 3.6869 45.6798
4.6465 3.7374 45.4796
4.6465 3.7879 45.2832
4.6465 3.8384 45.0908
4.6465 3.8889 44.9026
4.6465 3.9394 44.7189
4.6465 3.9899 44.5397
4.6465 4.0404 44.3652
4.6465 4.0909 44.1956
4.6465 4.1414 44.0312
4.6465 4.1919 43.872
4.6465 4.2424 43.7183
4.6465 4.2929 43.5703
4.6465 4.3434 43.428
4.6465 4.3939 43.2917
4.6465 4.4444 43.1615
4.6465 4.4949 43.0375
4.6465 4.5455 42.9198
4.6465 4.596 42.8087
4.6465 4.6465 42.7041
4.6465 4.697 42.6061
4.6465 4.7475 42.5148
4.6465 4.798 42.4302
4.6465 4.8485 42.3523
4.6465 4.899 42.281
4.6465 4.9495 42.2164
4.6465 5.0 42.1584
4.7475 0.0 63.6099
4.7475 0.0505 63.5715
4.7475 0.101 63.483
4.7475 0.1515 63.3511
4.7475 0.202 63.1844
4.7475 0.2525 62.9912
4.7475 0.303 62.7782
4.7475 0.3535 62.5505
4.7475 0.404 62.3118
4.7475 0.4545 62.0648
4.7475 0.5051 61.8115
4.7475 0.5556 61.5534
4.7475 0.6061 61.2915
4.7475 0.6566 61.0266
4.7475 0.7071 60.7594
4.7475 0.7576 60.4904
4.7475 0.8081 60.22
4.7475 0.8586 59.9483
4.7475 0.9091 59.6758
4.7475 0.9596 59.4026
4.7475 1.0101 59.1289
4.7475 1.0606 58.8547
4.7475 1.1111 58.5804
4.7475 1.1616 58.3058
4.7475 1.2121 58.0312
4.7475 1.2626 57.7567
4.7475 1.3131 57.4822
4.7475 1.3636 57.2078
4.7475 1.4141 56.9337
4.7475 1.4646 56.6599
4.7475 1.5152 56.3864
4.7475 1.5657 56.1132
4.7475 1.6162 55.8405
4.7475 1.6667 55.5682
4.7475 1.7172 55.2964
4.7475 1.7677 55.0252
4.7475 1.8182 54.7546
4.7475 1.8687 54.4846
4.7475 1.9192 54.2152
4.7475 1.9697 53.9466
4.7475 2.0202 53.6788
4.7475 2.0707 53.4117
4.7475 2.1212 53.1455
4.7475 2.1717 52.8802
4.7475 2.2222 52.6158
4.7475 2.2727 52.3523
4.7475 2.3232 52.0899
4.7475 2.3737 51.8286
4.7475 2.4242 51.5685
4.7475 2.4747 51.3095
4.7475 2.5253 51.0517
4.7475 2.5758 50.7953
4.7475 2.6263 50.5402
4.7475 2.6768 50.2865
4.7475 2.7273 50.0344
4.7475 2.7778 49.7838
4.7475 2.8283 49.5348
4.7475 2.8788 49.2876
4.7475 2.9293 49.0422
4.7475 2.9798 48.7986
4.7475 3.0303 48.557
4.7475 3.0808 48.3175
4.7475 3.1313 48.0802
4.7475 3.1818 47.8451
4.7475 3.2323 47.6124
4.7475 3.2828 47.3821
4.7475 3.3333 47.1545
4.7475 3.3838 46.9295
4.7475 3.4343 46.7075
4.7475 3.4848 46.4884
4.7475 3.5354 46.2724
4.7475 3.5859 46.0597
4.7475 3.6364 45.8504
4.7475 3.6869 45.6447
4.7475 3.7374 45.4427
4.7475 3.7879 45.2446
4.7475 3.8384 45.0505
4.7475 3.8889 44.8607
4.7475 3.9394 44.6753
4.7475 3.9899 44.4945
4.7475 4.0404 44.3185
4.7475 4.0909 44.1475
4.7475 4.1414 43.9816
4.7475 4.1919 43.8211
4.7475 4.2424 43.666
4.7475 4.2929 43.5167
4.7475 4.3434 43.3732
4.7475 4.3939 43.2358
4.7475 4.4444 43.1045
4.7475 4.4949 42.9796
4.7475 4.5455 42.8611
4.7475 4.596 42.7492
4.7475 4.6465 42.6439
4.7475 4.697 42.5454
4.7475 4.7475 42.4536
4.7475 4.798 42.3687
4.7475 4.8485 42.2906
4.7475 4.899 42.2193
4.7475 4.9495 42.1547
4.7475 5.0 42.0968
4.8485 0.0 64.139
4.8485 0.0505 64.0874
4.8485 0.101 63.9586
4.8485 0.1515 63.7755
4.8485 0.202 63.5582
4.8485 0.2525 63.3198
4.8485 0.303 63.0681
4.8485 0.3535 62.8078
4.8485 0.404 62.5416
4.8485 0.4545 62.2715
4.8485 0.5051 61.9984
4.8485 0.5556 61.7234
4.8485 0.6061 61.4468
4.8485 0.6566 61.1691
4.8485 0.7071 60.8907
4.8485 0.7576 60.6117
4.8485 0.8081 60.3324
4.8485 0.8586 60.0528
4.8485 0.9091 59.7731
4.8485 0.9596 59.4933
4.8485 1.0101 59.2137
4.8485 1.0606 58.9341
4.8485 1.1111 58.6547
4.8485 1.1616 58.3755
4.8485 1.2121 58.0966
4.8485 1.2626 57.8181
4.8485 1.3131 57.5398
4.8485 1.3636 57.262
4.8485 1.4141 56.9846
4.8485 1.4646 56.7077
4.8485 1.5152 56.4312
4.8485 1.5657 56.1553
4.8485 1.6162 55.8799
4.8485 1.6667 55.6051
4.8485 1.7172 55.331
4.8485 1.7677 55.0575
4.8485 1.8182 54.7846
4.8485 1.8687 54.5125
4.8485 1.9192 54.2412
4.8485 1.9697 53.9706
4.8485 2.0202 53.7009
4.8485 2.0707 53.432
4.8485 2.1212 53.164
4.8485 2.1717 52.8969
4.8485 2.2222 52.6308
4.8485 2.2727 52.3658
4.8485 2.3232 52.1018
4.8485 2.3737 51.8389
4.8485 2.4242 51.5772
4.8485 2.4747 51.3168
4.8485 2.5253 51.0575
4.8485 2.5758 50.7997
4.8485 2.6263 50.5432
4.8485 2.6768 50.2881
4.8485 2.7273 50.0346
4.8485 2.7778 49.7826
4.8485 2.8283 49.5323
4.8485 2.8788 49.2838
4.8485 2.9293 49.037
4.8485 2.9798 48.7922
4.8485 3.0303 48.5493
4.8485 3.0808 48.3085
4.8485 3.1313 48.0698
4.8485 3.1818 47.8335
4.8485 3.2323 47.5995
4.8485 3.2828 47.368
4.8485 3.3333 47.1391
4.8485 3.3838 46.913
4.8485 3.4343 46.6897
4.8485 3.4848 46.4693
4.8485 3.5354 46.2522
4.8485 3.5859 46.0383
4.8485 3.6364 45.8278
4.8485 3.6869 45.6209
4.8485 3.7374 45.4177
4.8485 3.7879 45.2184
4.8485 3.8384 45.0233
4.8485 3.8889 44.8323
4.8485 3.9394 44.6459
4.8485 3.9899 44.464
4.8485 4.0404 44.2869
4.8485 4.0909 44.1149
4.8485 4.1414 43.948
4.8485 4.1919 43.7865
4.8485 4.2424 43.6306
4.8485 4.2929 43.4804
4.8485 4.3434 43.3361
4.8485 4.3939 43.1978
4.8485 4.4444 43.0659
4.8485 4.4949 42.9403
4.8485 4.5455 42.8212
4.8485 4.596 42.7088
4.8485 4.6465 42.6031
4.8485 4.697 42.5041
4.8485 4.7475 42.4121
4.8485 4.798 42.3269
4.8485 4.8485 42.2487
4.8485 4.899 42.1773
4.8485 4.9495 42.1128
4.8485 5.0 42.055
4.9495 0.0 64.665
4.9495 0.0505 64.5567
4.9495 0.101 64.3314
4.9495 0.1515 64.0703
4.9495 0.202 63.7966
4.9495 0.2525 63.5174
4.9495 0.303 63.2355
4.9495 0.3535 62.9521
4.9495 0.404 62.6679
4.9495 0.4545 62.3832
4.9495 0.5051 62.0983
4.9495 0.5556 61.8133
4.9495 0.6061 61.5284
4.9495 0.6566 61.2436
4.9495 0.7071 60.959
4.9495 0.7576 60.6745
4.9495 0.8081 60.3904
4.9495 0.8586 60.1065
4.9495 0.9091 59.823
4.9495 0.9596 59.5398
4.9495 1.0101 59.257
4.9495 1.0606 58.9746
4.9495 1.1111 58.6926
4.9495 1.1616 58.411
4.9495 1.2121 58.1299
4.9495 1.2626 57.8493
4.9495 1.3131 57.5691
4.9495 1.3636 57.2895
4.9495 1.4141 57.0104
4.9495 1.4646 56.7319
4.9495 1.5152 56.4539
4.9495 1.5657 56.1766
4.9495 1.6162 55.8999
4.9495 1.6667 55.6238
4.9495 1.7172 55.3485
4.9495 1.7677 55.0738
4.9495 1.8182 54.7998
4.9495 1.8687 54.5267
4.9495 1.9192 54.2543
4.9495 1.9697 53.9827
4.9495 2.0202 53.712
4.9495 2.0707 53.4422
4.9495 2.1212 53.1733
4.9495 2.1717 52.9054
4.9495 2.2222 52.6385
4.9495 2.2727 52.3726
4.9495 2.3232 52.1078
4.9495 2.3737 51.8441
4.9495 2.4242 51.5817
4.9495 2.4747 51.3204
4.9495 2.5253 51.0605
4.9495 2.5758 50.8019
4.9495 2.6263 50.5446
4.9495 2.6768 50.2889
4.9495 2.7273 50.0347
4.9495 2.7778 49.782
4.9495 2.8283 49.5311
4.9495 2.8788 49.2818
4.9495 2.9293 49.0344
4.9495 2.9798 48.7889
4.9495 3.0303 48.5454
4.9495 3.0808 48.3039
4.9495 3.1313 48.0646
4.9495 3.1818 47.8276
4.9495 3.2323 47.593
4.9495 3.2828 47.3609
4.9495 3.3333 47.1314
4.9495 3.3838 46.9046
4.9495 3.4343 46.6807
4.9495 3.4848 46.4598
4.9495 3.5354 46.242
4.9495 3.5859 46.0274
4.9495 3.6364 45.8164
4.9495 3.6869 45.6088
4.9495 3.7374 45.4051
4.9495 3.7879 45.2052
4.9495 3.8384 45.0095
4.9495 3.8889 44.818
4.9495 3.9394 44.631
4.9495 3.9899 44.4486
4.9495 4.0404 44.271
4.9495 4.0909 44.0984
4.9495 4.1414 43.931
4.9495 4.1919 43.769
4.9495 4.2424 43.6126
4.9495 4.2929 43.462
4.9495 4.3434 43.3173
4.9495 4.3939 43.1787
4.9495 4.4444 43.0463
4.9495 4.4949 42.9204
4.9495 4.5455 42.8011
4.9495 4.596 42.6883
4.9495 4.6465 42.5824
4.9495 4.697 42.4833
4.9495 4.7475 42.3911
4.9495 4.798 42.3058
4.9495 4.8485 42.2275
4.9495 4.899 42.1561
4.9495 4.9495 42.0916
4.9495 5.0 42.0338
5.0505 0.0 64.665
5.0505 0.0505 64.5567
5.0505 0.101 64.3314
5.0505 0.1515 64.0703
5.0505 0.202 63.7966
5.0505 0.2525 63.5174
5.0505 0.303 63.2355
5.0505 0.3535 62.9521
5.0505 0.404 62.6679
5.0505 0.4545 62.3832
5.0505 0.5051 62.0983
5.0505 0.5556 61.8133
5.0505 0.6061 61.5284
5.0505 0.6566 61.2436
5.0505 0.7071 60.959
5.0505 0.7576 60.6745
5.0505 0.8081 60.3904
5.0505 0.8586 60.1065
5.0505 0.9091 59.823
5.0505 0.9596 59.5398
5.0505 1.0101 59.257
5.0505 1.0606 58.9746
5.0505 1.1111 58.6926
5.0505 1.1616 58.411
5.0505 1.2121 58.1299
5.0505 1.2626 57.8493
5.0505 1.3131 57.5691
5.0505 1.3636 57.2895
5.0505 1.4141 57.0104
5.0505 1.4646 56.7319
5.0505 1.5152 56.4539
5.0505 1.5657 56.1766
5.0505 1.6162 55.8999
5.0505 1.6667 55.6238
5.0505 1.7172 55.3485
5.0505 1.7677 55.0738
5.0505 1.8182 54.7998
5.0505 1.8687 54.5267
5.0505 1.9192 54.2543
5.0505 1.9697 53.9827
5.0505 2.0202 53.712
5.0505 2.0707 53.4422
5.0505 2.1212 53.1733
5.0505 2.1717 52.9054
5.0505 2.2222 52.6385
5.0505 2.2727 52.3726
5.0505 2.3232 52.1078
5.0505 2.3737 51.8441
5.0505 2.4242 51.5817
5.0505 2.4747 51.3204
5.0505 2.5253 51.0605
5.0505 2.5758 50.8019
5.0505 2.6263 50.5446
5.0505 2.6768 50.2889
5.0505 2.7273 50.0347
5.0505 2.7778 49.782
5.0505 2.8283 49.5311
5.0505 2.8788 49.2818
5.0505 2.9293 49.0344
5.0505 2.9798 48.7889
5.0505 3.0303 48.5454
5.0505 3.0808 48.3039
5.0505 3.1313 48.0646
5.0505 3.1818 47.8276
5.0505 3.2323 47.593
5.0505 3.2828 47.3609
5.0505 3.3333 47.1314
5.0505 3.3838 46.9046
5.0505 3.4343 46.6807
5.0505 3.4848 46.4598
5.0505 3.5354 46.242
5.0505 3.5859 46.0274
5.0505 3.6364 45.8164
5.0505 3.6869 45.6088
5.0505 3.7374 45.4051
5.0505 3.7879 45.2052
5.0505 3.8384 45.0095
5.0505 3.8889 44.818
5.0505 3.9394 44.631
5.0505 3.9899 44.4486
5.0505 4.0404 44.271
5.0505 4.0909 44.0984
5.0505 4.1414 43.931
5.0505 4.1919 43.769
5.0505 4.2424 43.6126
5.0505 4.2929 43.462
5.0505 4.3434 43.3173
5.0505 4.3939 43.1787
5.0505 4.4444 43.0463
5.0505 4.4949 42.9204
5.0505 4.5455 42.8011
5.0505 4.596 42.6883
5.0505 4.6465 42.5824
5.0505 4.697 42.4833
5.0505 4.7475 42.3911
5.0505 4.798 42.3058
5.0505 4.8485 42.2275
5.0505 4.899 42.1561
5.0505 4.9495 42.0916
5.0505 5.0 42.0338
5.1515 0.0 64.139
5.1515 0.0505 64.0874
5.1515 0.101 63.9586
5.1515 0.1515 63.7755
5.1515 0.202 63.5582
5.1515 0.2525 63.3198
5.1515 0.303 63.0681
5.1515 0.3535 62.8078
5.1515 0.404 62.5416
5.1515 0.4545 62.2715
5.1515 0.5051 61.9984
5.1515 0.5556 61.7234
5.1515 0.6061 61.4468
5.1515 0.6566 61.1691
5.1515 0.7071 60.8907
5.1515 0.7576 60.6117
5.1515 0.8081 60.3324
5.1515 0.8586 60.0528
5.1515 0.9091 59.7731
5.1515 0.9596 59.4933
5.1515 1.0101 59.2137
5.1515 1.0606 58.9341
5.1515 1.1111 58.6547
5.1515 1.1616 58.3755
5.1515 1.2121 58.0966
5.1515 1.2626 57.8181
5.1515 1.3131 57.5398
5.1515 1.3636 57.262
5.1515 1.4141 56.9846
5.1515 1.4646 56.7077
5.1515 1.5152 56.4312
5.1515 1.5657 56.1553
5.1515 1.6162 55.8799
5.1515 1.6667 55.6051
5.1515 1.7172 55.331
5.1515 1.7677 55.0575
5.1515 1.8182 54.7846
5.1515 1.8687 54.5125
5.1515 1.9192 54.2412
5.1515 1.9697 53.9706
5.1515 2.0202 53.7009
5.1515 2.0707 53.432
5.1515 2.1212 53.164
5.1515 2.1717 52.8969
5.1515 2.2222 52.6308
5.1515 2.2727 52.3658
5.1515 2.3232 52.1018
5.1515 2.3737 51.8389
5.1515 2.4242 51.5772
5.1515 2.4747 51.3168
5.1515 2.5253 51.0575
5.1515 2.5758 50.7997
5.1515 2.6263 50.5432
5.1515 2.6768 50.2881
5.1515 2.7273 50.0346
5.1515 2.7778 49.7826
5.1515 2.8283 49.5323
5.1515 2.8788 49.2838
5.1515 2.9293 49.037
5.1515 2.9798 48.7922
5.1515 3.0303 48.5493
5.1515 3.0808 48.3085
5.1515 3.1313 48.0698
5.1515 3.1818 47.8335
5.1515 3.2323 47.5995
5.1515 3.2828 47.368
5.1515 3.3333 47.1391
5.1515 3.3838 46.913
5.1515 3.4343 46.6897
5.1515 3.4848 46.4693
5.1515 3.5354 46.2522
5.1515 3.5859 46.0383
5.1515 3.6364 45.8278
5.1515 3.6869 45.6209
5.1515 3.7374 45.4177
5.1515 3.7879 45.2184
5.1515 3.8384 45.0233
5.1515 3.8889 44.8323
5.1515 3.9394 44.6459
5.1515 3.9899 44.464
5.1515 4.0404 44.2869
5.1515 4.0909 44.1149
5.1515 4.1414 43.948
5.1515 4.1919 43.7865
5.1515 4.2424 43.6306
5.1515 4.2929 43.4804
5.1515 4.3434 43.3361
5.1515 4.3939 43.1978
5.1515 4.4444 43.0659
5.1515 4.4949 42.9403
5.1515 4.5455 42.8212
5.1515 4.596 42.7088
5.1515 4.6465 42.6031
5.1515 4.697 42.5041
5.1515 4.7475 42.4121
5.1515 4.798 42.3269
5.1515 4.8485 42.2487
5.1515 4.899 42.1773
5.1515 4.9495 42.1128
5.1515 5.0 42.055
5.2525 0.0 63.6099
5.2525 0.0505 63.5715
5.2525 0.101 63.483
5.2525 0.1515 63.3511
5.2525 0.202 63.1844
5.2525 0.2525 62.9912
5.2525 0.303 62.7782
5.2525 0.3535 62.5505
5.2525 0.404 62.3118
5.2525 0.4545 62.0648
5.2525 0.5051 61.8115
5.2525 0.5556 61.5534
5.2525 0.6061 61.2915
5.2525 0.6566 61.0266
5.2525 0.7071 60.7594
5.2525 0.7576 60.4904
5.2525 0.8081 60.22
5.2525 0.8586 59.9483
5.2525 0.9091 59.6758
5.2525 0.9596 59.4026
5.2525 1.0101 59.1289
5.2525 1.0606 58.8547
5.2525 1.1111 58.5804
5.2525 1.1616 58.3058
5.2525 1.2121 58.0312
5.2525 1.2626 57.7567
5.2525 1.3131 57.4822
5.2525 1.3636 57.2078
5.2525 1.4141 56.9337
5.2525 1.4646 56.6599
5.2525 1.5152 56.3864
5.2525 1.5657 56.1132
5.2525 1.6162 55.8405
5.2525 1.6667 55.5682
5.2525 1.7172 55.2964
5.2525 1.7677 55.0252
5.2525 1.8182 54.7546
5.2525 1.8687 54.4846
5.2525 1.9192 54.2152
5.2525 1.9697 53.9466
5.2525 2.0202 53.6788
5.2525 2.0707 53.4117
5.2525 2.1212 53.1455
5.2525 2.1717 52.8802
5.2525 2.2222 52.6158
5.2525 2.2727 52.3523
5.2525 2.3232 52.0899
5.2525 2.3737 51.8286
5.2525 2.4242 51.5685
5.2525 2.4747 51.3095
5.2525 2.5253 51.0517
5.2525 2.5758 50.7953
5.2525 2.6263 50.5402
5.2525 2.6768 50.2865
5.2525 2.7273 50.0344
5.2525 2.7778 49.7838
5.2525 2.8283 49.5348
5.2525 2.8788 49.2876
5.2525 2.9293 49.0422
5.2525 2.9798 48.7986
5.2525 3.0303 48.557
5.2525 3.0808 48.3175
5.2525 3.1313 48.0802
5.2525 3.1818 47.8451
5.2525 3.2323 47.6124
5.2525 3.2828 47.3821
5.2525 3.3333 47.1545
5.2525 3.3838 46.9295
5.2525 3.4343 46.7075
5.2525 3.4848 46.4884
5.2525 3.5354 46.2724
5.2525 3.5859 46.0597
5.2525 3.6364 45.8504
5.2525 3.6869 45.6447
5.2525 3.7374 45.4427
5.2525 3.7879 45.2446
5.2525 3.8384 45.0505
5.2525 3.8889 44.8607
5.2525 3.9394 44.6753
5.2525 3.9899 44.4945
5.2525 4.0404 44.3185
5.2525 4.0909 44.1475
5.2525 4.1414 43.9816
5.2525 4.1919 43.8211
5.2525 4.2424 43.666
5.2525 4.2929 43.5167
5.2525 4.3434 43.3732
5.2525 4.3939 43.2358
5.2525 4.4444 43.1045
5.2525 4.4949 42.9796
5.2525 4.5455 42.8611
5.2525 4.596 42.7492
5.2525 4.6465 42.6439
5.2525 4.697 42.5454
5.2525 4.7475 42.4536
5.2525 4.798 42.3687
5.2525 4.8485 42.2906
5.2525 4.899 42.2193
5.2525 4.9495 42.1547
5.2525 5.0 42.0968
5.3535 0.0 63.0976
5.3535 0.0505 63.063
5.3535 0.101 62.9925
5.3535 0.1515 62.8886
5.3535 0.202 62.7551
5.3535 0.2525 62.5964
5.3535 0.303 62.4168
5.3535 0.3535 62.2201
5.3535 0.404 62.0096
5.3535 0.4545 61.788
5.3535 0.5051 61.5573
5.3535 0.5556 61.3194
5.3535 0.6061 61.0755
5.3535 0.6566 60.8268
5.3535 0.7071 60.5741
5.3535 0.7576 60.3182
5.3535 0.8081 60.0595
5.3535 0.8586 59.7986
5.3535 0.9091 59.5359
5.3535 0.9596 59.2717
5.3535 1.0101 59.0062
5.3535 1.0606 58.7397
5.3535 1.1111 58.4724
5.3535 1.1616 58.2044
5.3535 1.2121 57.9359
5.3535 1.2626 57.667
5.3535 1.3131 57.3978
5.3535 1.3636 57.1285
5.3535 1.4141 56.8591
5.3535 1.4646 56.5898
5.3535 1.5152 56.3205
5.3535 1.5657 56.0514
5.3535 1.6162 55.7825
5.3535 1.6667 55.5138
5.3535 1.7172 55.2456
5.3535 1.7677 54.9777
5.3535 1.8182 54.7103
5.3535 1.8687 54.4433
5.3535 1.9192 54.177
5.3535 1.9697 53.9112
5.3535 2.0202 53.6462
5.3535 2.0707 53.3818
5.3535 2.1212 53.1182
5.3535 2.1717 52.8554
5.3535 2.2222 52.5934
5.3535 2.2727 52.3324
5.3535 2.3232 52.0724
5.3535 2.3737 51.8134
5.3535 2.4242 51.5555
5.3535 2.4747 51.2987
5.3535 2.5253 51.0431
5.3535 2.5758 50.7888
5.3535 2.6263 50.5358
5.3535 2.6768 50.2842
5.3535 2.7273 50.0341
5.3535 2.7778 49.7855
5.3535 2.8283 49.5386
5.3535 2.8788 49.2933
5.3535 2.9293 49.0498
5.3535 2.9798 48.8082
5.3535 3.0303 48.5685
5.3535 3.0808 48.3309
5.3535 3.1313 48.0954
5.3535 3.1818 47.8622
5.3535 3.2323 47.6314
5.3535 3.2828 47.403
5.3535 3.3333 47.1772
5.3535 3.3838 46.9541
5.3535 3.4343 46.7338
5.3535 3.4848 46.5165
5.3535 3.5354 46.3023
5.3535 3.5859 46.0914
5.3535 3.6364 45.8838
5.3535 3.6869 45.6798
5.3535 3.7374 45.4796
5.3535 3.7879 45.2832
5.3535 3.8384 45.0908
5.3535 3.8889 44.9026
5.3535 3.9394 44.7189
5.3535 3.9899 44.5397
5.3535 4.0404 44.3652
5.3535 4.0909 44.1956
5.3535 4.1414 44.0312
5.3535 4.1919 43.872
5.3535 4.2424 43.7183
5.3535 4.2929 43.5703
5.3535 4.3434 43.428
5.3535 4.3939 43.2917
5.3535 4.4444 43.1615
5.3535 4.4949 43.0375
5.3535 4.5455 42.9198
5.3535 4.596 42.8087
5.3535 4.6465 42.7041
5.3535 4.697 42.6061
5.3535 4.7475 42.5148
5.3535 4.798 42.4302
5.3535 4.8485 42.3523
5.3535 4.899 42.281
5.3535 4.9495 42.2164
5.3535 5.0 42.1584
5.4545 0.0 62.6041
5.4545 0.0505 62.5701
5.4545 0.101 62.5087
5.4545 0.1515 62.421
5.4545 0.202 62.3086
5.4545 0.2525 62.1741
5.4545 0.303 62.0199
5.4545 0.3535 61.8487
5.4545 0.404 61.663
5.4545 0.4545 61.4648
5.4545 0.5051 61.2562
5.4545 0.5556 61.0386
5.4545 0.6061 60.8136
5.4545 0.6566 60.5822
5.4545 0.7071 60.3455
5.4545 0.7576 60.1042
5.4545 0.8081 59.8591
5.4545 0.8586 59.6107
5.4545 0.9091 59.3595
5.4545 0.9596 59.1059
5.4545 1.0101 58.8504
5.4545 1.0606 58.5931
5.4545 1.1111 58.3343
5.4545 1.1616 58.0744
5.4545 1.2121 57.8135
5.4545 1.2626 57.5517
5.4545 1.3131 57.2892
5.4545 1.3636 57.0262
5.4545 1.4141 56.7628
5.4545 1.4646 56.4991
5.4545 1.5152 56.2352
5.4545 1.5657 55.9712
5.4545 1.6162 55.7072
5.4545 1.6667 55.4432
5.4545 1.7172 55.1794
5.4545 1.7677 54.9158
5.4545 1.8182 54.6526
5.4545 1.8687 54.3896
5.4545 1.9192 54.1271
5.4545 1.9697 53.8651
5.4545 2.0202 53.6036
5.4545 2.0707 53.3427
5.4545 2.1212 53.0825
5.4545 2.1717 52.823
5.4545 2.2222 52.5643
5.4545 2.2727 52.3064
5.4545 2.3232 52.0495
5.4545 2.3737 51.7935
5.4545 2.4242 51.5385
5.4545 2.4747 51.2846
5.4545 2.5253 51.0318
5.4545 2.5758 50.7803
5.4545 2.6263 50.5301
5.4545 2.6768 50.2812
5.4545 2.7273 50.0337
5.4545 2.7778 49.7878
5.4545 2.8283 49.5434
5.4545 2.8788 49.3008
5.4545 2.9293 49.0598
5.4545 2.9798 48.8207
5.4545 3.0303 48.5836
5.4545 3.0808 48.3484
5.4545 3.1313 48.1154
5.4545 3.1818 47.8847
5.4545 3.2323 47.6562
5.4545 3.2828 47.4303
5.4545 3.3333 47.2068
5.4545 3.3838 46.9861
5.4545 3.4343 46.7682
5.4545 3.4848 46.5533
5.4545 3.5354 46.3414
5.4545 3.5859 46.1328
5.4545 3.6364 45.9275
5.4545 3.6869 45.7258
5.4545 3.7374 45.5278
5.4545 3.7879 45.3336
5.4545 3.8384 45.1434
5.4545 3.8889 44.9573
5.4545 3.9394 44.7757
5.4545 3.9899 44.5985
5.4545 4.0404 44.426
5.4545 4.0909 44.2584
5.4545 4.1414 44.0958
5.4545 4.1919 43.9385
5.4545 4.2424 43.7865
5.4545 4.2929 43.6401
5.4545 4.3434 43.4993
5.4545 4.3939 43.3645
5.4545 4.4444 43.2356
5.4545 4.4949 43.1128
5.4545 4.5455 42.9963
5.4545 4.596 42.8861
5.4545 4.6465 42.7823
5.4545 4.697 42.685
5.4545 4.7475 42.5943
5.4545 4.798 42.5101
5.4545 4.8485 42.4325
5.4545 4.899 42.3614
5.4545 4.9495 42.2968
5.4545 5.0 42.2386
5.5556 0.0 62.1294
5.5556 0.0505 62.0948
5.5556 0.101 62.0383
5.5556 0.1515 61.9603
5.5556 0.202 61.8618
5.5556 0.2525 61.7441
5.5556 0.303 61.6088
5.5556 0.3535 61.4576
5.5556 0.404 61.2921
5.5556 0.4545 61.1142
5.5556 0.5051 60.9251
5.5556 0.5556 60.7265
5.5556 0.6061 60.5194
5.5556 0.6566 60.3051
5.5556 0.7071 60.0844
5.5556 0.7576 59.8582
5.5556 0.8081 59.6272
5.5556 0.8586 59.392
5.5556 0.9091 59.1532
5.5556 0.9596 58.9113
5.5556 1.0101 58.6667
5.5556 1.0606 58.4197
5.5556 1.1111 58.1707
5.5556 1.1616 57.9198
5.5556 1.2121 57.6675
5.5556 1.2626 57.4139
5.5556 1.3131 57.1591
5.5556 1.3636 56.9035
5.5556 1.4141 56.647
5.5556 1.4646 56.3899
5.5556 1.5152 56.1324
5.5556 1.5657 55.8744
5.5556 1.6162 55.6162
5.5556 1.6667 55.3578
5.5556 1.7172 55.0994
5.5556 1.7677 54.8409
5.5556 1.8182 54.5826
5.5556 1.8687 54.3245
5.5556 1.9192 54.0666
5.5556 1.9697 53.809
5.5556 2.0202 53.5519
5.5556 2.0707 53.2952
5.5556 2.1212 53.0391
5.5556 2.1717 52.7836
5.5556 2.2222 52.5288
5.5556 2.2727 52.2748
5.5556 2.3232 52.0215
5.5556 2.3737 51.7692
5.5556 2.4242 51.5178
5.5556 2.4747 51.2674
5.5556 2.5253 51.0181
5.5556 2.5758 50.77
5.5556 2.6263 50.5231
5.5556 2.6768 50.2775
5.5556 2.7273 50.0333
5.5556 2.7778 49.7906
5.5556 2.8283 49.5494
5.5556 2.8788 49.3099
5.5556 2.9293 49.072
5.5556 2.9798 48.836
5.5556 3.0303 48.6019
5.5556 3.0808 48.3698
5.5556 3.1313 48.1398
5.5556 3.1818 47.912
5.5556 3.2323 47.6866
5.5556 3.2828 47.4635
5.5556 3.3333 47.2431
5.5556 3.3838 47.0252
5.5556 3.4343 46.8102
5.5556 3.4848 46.5981
5.5556 3.5354 46.3891
5.5556 3.5859 46.1833
5.5556 3.6364 45.9808
5.5556 3.6869 45.7818
5.5556 3.7374 45.5864
5.5556 3.7879 45.3949
5.5556 3.8384 45.2073
5.5556 3.8889 45.0239
5.5556 3.9394 44.8447
5.5556 3.9899 44.67
5.5556 4.0404 44.4999
5.5556 4.0909 44.3347
5.5556 4.1414 44.1743
5.5556 4.1919 44.0191
5.5556 4.2424 43.8692
5.5556 4.2929 43.7247
5.5556 4.3434 43.5859
5.5556 4.3939 43.4527
5.5556 4.4444 43.3254
5.5556 4.4949 43.2041
5.5556 4.5455 43.0889
5.5556 4.596 42.9799
5.5556 4.6465 42.8771
5.5556 4.697 42.7807
5.5556 4.7475 42.6906
5.5556 4.798 42.6069
5.5556 4.8485 42.5296
5.5556 4.899 42.4587
5.5556 4.9495 42.3941
5.5556 5.0 42.3357
5.6566 0.0 61.6733
5.6566 0.0505 61.6375
5.6566 0.101 61.5835
5.6566 0.1515 61.5118
5.6566 0.202 61.4226
5.6566 0.2525 61.3169
5.6566 0.303 61.1955
5.6566 0.3535 61.0597
5.6566 0.404 60.9106
5.6566 0.4545 60.7493
5.6566 0.5051 60.5772
5.6566 0.5556 60.3952
5.6566 0.6061 60.2045
5.6566 0.6566 60.006
5.6566 0.7071 59.8005
5.6566 0.7576 59.5889
5.6566 0.8081 59.3719
5.6566 0.8586 59.15
5.6566 0.9091 58.9238
5.6566 0.9596 58.6939
5.6566 1.0101 58.4607
5.6566 1.0606 58.2245
5.6566 1.1111 57.9858
5.6566 1.1616 57.7448
5.6566 1.2121 57.5017
5.6566 1.2626 57.257
5.6566 1.3131 57.0107
5.6566 1.3636 56.7631
5.6566 1.4141 56.5144
5.6566 1.4646 56.2647
5.6566 1.5152 56.0142
5.6566 1.5657 55.7631
5.6566 1.6162 55.5114
5.6566 1.6667 55.2593
5.6566 1.7172 55.0069
5.6566 1.7677 54.7543
5.6566 1.8182 54.5016
5.6566 1.8687 54.249
5.6566 1.9192 53.9964
5.6566 1.9697 53.744
5.6566 2.0202 53.4919
5.6566 2.0707 53.2401
5.6566 2.1212 52.9887
5.6566 2.1717 52.7378
5.6566 2.2222 52.4876
5.6566 2.2727 52.2379
5.6566 2.3232 51.989
5.6566 2.3737 51.7409
5.6566 2.4242 51.4936
5.6566 2.4747 51.2473
5.6566 2.5253 51.0021
5.6566 2.5758 50.7579
5.6566 2.6263 50.5149
5.6566 2.6768 50.2732
5.6566 2.7273 50.0328
5.6566 2.7778 49.7938
5.6566 2.8283 49.5563
5.6566 2.8788 49.3205
5.6566 2.9293 49.0863
5.6566 2.9798 48.8539
5.6566 3.0303 48.6233
5.6566 3.0808 48.3948
5.6566 3.1313 48.1683
5.6566 3.1818 47.944
5.6566 3.2323 47.722
5.6566 3.2828 47.5023
5.6566 3.3333 47.2852
5.6566 3.3838 47.0708
5.6566 3.4343 46.8591
5.6566 3.4848 46.6503
5.6566 3.5354 46.4446
5.6566 3.5859 46.242
5.6566 3.6364 46.0427
5.6566 3.6869 45.8469
5.6566 3.7374 45.6547
5.6566 3.7879 45.4662
5.6566 3.8384 45.2817
5.6566 3.8889 45.1012
5.6566 3.9394 44.9249
5.6566 3.9899 44.7531
5.6566 4.0404 44.5857
5.6566 4.0909 44.4231
5.6566 4.1414 44.2654
5.6566 4.1919 44.1126
5.6566 4.2424 43.9651
5.6566 4.2929 43.8228
5.6566 4.3434 43.6861
5.6566 4.3939 43.5549
5.6566 4.4444 43.4294
5.6566 4.4949 43.3098
5.6566 4.5455 43.1961
5.6566 4.596 43.0884
5.6566 4.6465 42.9868
5.6566 4.697 42.8913
5.6566 4.7475 42.802
5.6566 4.798 42.7189
5.6566 4.8485 42.642
5.6566 4.899 42.5712
5.6566 4.9495 42.5066
5.6566 5.0 42.448
5.7576 0.0 61.2353
5.7576 0.0505 61.1979
5.7576 0.101 61.1454
5.7576 0.1515 61.0776
5.7576 0.202 60.995
5.7576 0.2525 60.898
5.7576 0.303 60.7871
5.7576 0.3535 60.6632
5.7576 0.404 60.527
5.7576 0.4545 60.3795
5.7576 0.5051 60.2215
5.7576 0.5556 60.054
5.7576 0.6061 59.8777
5.7576 0.6566 59.6934
5.7576 0.7071 59.502
5.7576 0.7576 59.304
5.7576 0.8081 59.1002
5.7576 0.8586 58.8912
5.7576 0.9091 58.6774
5.7576 0.9596 58.4594
5.7576 1.0101 58.2376
5.7576 1.0606 58.0124
5.7576 1.1111 57.7842
5.7576 1.1616 57.5533
5.7576 1.2121 57.3199
5.7576 1.2626 57.0845
5.7576 1.3131 56.8471
5.7576 1.3636 56.6081
5.7576 1.4141 56.3676
5.7576 1.4646 56.1259
5.7576 1.5152 55.883
5.7576 1.5657 55.6392
5.7576 1.6162 55.3947
5.7576 1.6667 55.1494
5.7576 1.7172 54.9037
5.7576 1.7677 54.6575
5.7576 1.8182 54.4111
5.7576 1.8687 54.1645
5.7576 1.9192 53.9177
5.7576 1.9697 53.6711
5.7576 2.0202 53.4245
5.7576 2.0707 53.1781
5.7576 2.1212 52.9321
5.7576 2.1717 52.6864
5.7576 2.2222 52.4411
5.7576 2.2727 52.1964
5.7576 2.3232 51.9524
5.7576 2.3737 51.709
5.7576 2.4242 51.4665
5.7576 2.4747 51.2248
5.7576 2.5253 50.984
5.7576 2.5758 50.7443
5.7576 2.6263 50.5057
5.7576 2.6768 50.2683
5.7576 2.7273 50.0322
5.7576 2.7778 49.7975
5.7576 2.8283 49.5642
5.7576 2.8788 49.3324
5.7576 2.9293 49.1024
5.7576 2.9798 48.874
5.7576 3.0303 48.6475
5.7576 3.0808 48.4229
5.7576 3.1313 48.2004
5.7576 3.1818 47.98
5.7576 3.2323 47.7618
5.7576 3.2828 47.5461
5.7576 3.3333 47.3328
5.7576 3.3838 47.1221
5.7576 3.4343 46.9142
5.7576 3.4848 46.7091
5.7576 3.5354 46.5071
5.7576 3.5859 46.3081
5.7576 3.6364 46.1124
5.7576 3.6869 45.9202
5.7576 3.7374 45.7314
5.7576 3.7879 45.5464
5.7576 3.8384 45.3652
5.7576 3.8889 45.188
5.7576 3.9394 45.015
5.7576 3.9899 44.8463
5.7576 4.0404 44.682
5.7576 4.0909 44.5224
5.7576 4.1414 44.3675
5.7576 4.1919 44.2175
5.7576 4.2424 44.0725
5.7576 4.2929 43.9327
5.7576 4.3434 43.7983
5.7576 4.3939 43.6693
5.7576 4.4444 43.5458
5.7576 4.4949 43.428
5.7576 4.5455 43.3159
5.7576 4.596 43.2097
5.7576 4.6465 43.1094
5.7576 4.697 43.0149
5.7576 4.7475 42.9265
5.7576 4.798 42.844
5.7576 4.8485 42.7675
5.7576 4.899 42.697
5.7576 4.9495 42.6323
5.7576 5.0 42.5735
5.8586 0.0 60.8147
5.8586 0.0505 60.7758
5.8586 0.101 60.7239
5.8586 0.1515 60.6588
5.8586 0.202 60.5809
5.8586 0.2525 60.4903
5.8586 0.303 60.3874
5.8586 0.3535 60.2728
5.8586 0.404 60.1471
5.8586 0.4545 60.0108
5.8586 0.5051 59.8647
5.8586 0.5556 59.7094
5.8586 0.6061 59.5457
5.8586 0.6566 59.374
5.8586 0.7071 59.1952
5.8586 0.7576 59.0098
5.8586 0.8081 58.8183
5.8586 0.8586 58.6213
5.8586 0.9091 58.4194
5.8586 0.9596 58.2128
5.8586 1.0101 58.0022
5.8586 1.0606 57.7878
5.8586 1.1111 57.5701
5.8586 1.1616 57.3493
5.8586 1.2121 57.1257
5.8586 1.2626 56.8997
5.8586 1.3131 56.6715
5.8586 1.3636 56.4414
5.8586 1.4141 56.2094
5.8586 1.4646 55.976
5.8586 1.5152 55.7411
5.8586 1.5657 55.5051
5.8586 1.6162 55.268
5.8586 1.6667 55.0301
5.8586 1.7172 54.7914
5.8586 1.7677 54.5521
5.8586 1.8182 54.3123
5.8586 1.8687 54.0722
5.8586 1.9192 53.8318
5.8586 1.9697 53.5913
5.8586 2.0202 53.3508
5.8586 2.0707 53.1103
5.8586 2.1212 52.87
5.8586 2.1717 52.6299
5.8586 2.2222 52.3902
5.8586 2.2727 52.1509
5.8586 2.3232 51.9122
5.8586 2.3737 51.674
5.8586 2.4242 51.4366
5.8586 2.4747 51.1999
5.8586 2.5253 50.9642
5.8586 2.5758 50.7294
5.8586 2.6263 50.4956
5.8586 2.6768 50.263
5.8586 2.7273 50.0316
5.8586 2.7778 49.8015
5.8586 2.8283 49.5728
5.8586 2.8788 49.3456
5.8586 2.9293 49.12
5.8586 2.9798 48.8962
5.8586 3.0303 48.6741
5.8586 3.0808 48.4539
5.8586 3.1313 48.2357
5.8586 3.1818 48.0196
5.8586 3.2323 47.8057
5.8586 3.2828 47.5942
5.8586 3.3333 47.3851
5.8586 3.3838 47.1786
5.8586 3.4343 46.9748
5.8586 3.4848 46.7738
5.8586 3.5354 46.5757
5.8586 3.5859 46.3807
5.8586 3.6364 46.189
5.8586 3.6869 46.0005
5.8586 3.7374 45.8156
5.8586 3.7879 45.6343
5.8586 3.8384 45.4568
5.8586 3.8889 45.2832
5.8586 3.9394 45.1137
5.8586 3.9899 44.9484
5.8586 4.0404 44.7874
5.8586 4.0909 44.6309
5.8586 4.1414 44.4791
5.8586 4.1919 44.332
5.8586 4.2424 44.1899
5.8586 4.2929 44.0528
5.8586 4.3434 43.9208
5.8586 4.3939 43.7941
5.8586 4.4444 43.6728
5.8586 4.4949 43.557
5.8586 4.5455 43.4467
5.8586 4.596 43.342
5.8586 4.6465 43.243
5.8586 4.697 43.1497
5.8586 4.7475 43.0622
5.8586 4.798 42.9804
5.8586 4.8485 42.9044
5.8586 4.899 42.8341
5.8586 4.9495 42.7695
5.8586 5.0 42.7105
5.9596 0.0 60.411
5.9596 0.0505 60.3706
5.9596 0.101 60.3189
5.9596 0.1515 60.2557
5.9596 0.202 60.1811
5.9596 0.2525 60.0954
5.9596 0.303 59.9988
5.9596 0.3535 59.8916
5.9596 0.404 59.7743
5.9596 0.4545 59.6473
5.9596 0.5051 59.5111
5.9596 0.5556 59.3663
5.9596 0.6061 59.2134
5.9596 0.6566 59.0529
5.9596 0.7071 58.8853
5.9596 0.7576 58.7111
5.9596 0.8081 58.5309
5.9596 0.8586 58.3452
5.9596 0.9091 58.1542
5.9596 0.9596 57.9586
5.9596 1.0101 57.7586
5.9596 1.0606 57.5547
5.9596 1.1111 57.3471
5.9596 1.1616 57.1363
5.9596 1.2121 56.9225
5.9596 1.2626 56.7059
5.9596 1.3131 56.4869
5.9596 1.3636 56.2656
5.9596 1.4141 56.0424
5.9596 1.4646 55.8173
5.9596 1.5152 55.5907
5.9596 1.5657 55.3627
5.9596 1.6162 55.1334
5.9596 1.6667 54.903
5.9596 1.7172 54.6717
5.9596 1.7677 54.4396
5.9596 1.8182 54.2068
5.9596 1.8687 53.9735
5.9596 1.9192 53.7399
5.9596 1.9697 53.5059
5.9596 2.0202 53.2717
5.9596 2.0707 53.0375
5.9596 2.1212 52.8033
5.9596 2.1717 52.5692
5.9596 2.2222 52.3354
5.9596 2.2727 52.1019
5.9596 2.3232 51.8689
5.9596 2.3737 51.6363
5.9596 2.4242 51.4044
5.9596 2.4747 51.1732
5.9596 2.5253 50.9428
5.9596 2.5758 50.7132
5.9596 2.6263 50.4847
5.9596 2.6768 50.2572
5.9596 2.7273 50.0309
5.9596 2.7778 49.8058
5.9596 2.8283 49.5821
5.9596 2.8788 49.3598
5.9596 2.9293 49.1391
5.9596 2.9798 48.9201
5.9596 3.0303 48.7027
5.9596 3.0808 48.4873
5.9596 3.1313 48.2737
5.9596 3.1818 48.0623
5.9596 3.2323 47.853
5.9596 3.2828 47.646
5.9596 3.3333 47.4415
5.9596 3.3838 47.2394
5.9596 3.4343 47.04
5.9596 3.4848 46.8434
5.9596 3.5354 46.6496
5.9596 3.5859 46.4589
5.9596 3.6364 46.2713
5.9596 3.6869 46.087
5.9596 3.7374 45.9061
5.9596 3.7879 45.7288
5.9596 3.8384 45.5552
5.9596 3.8889 45.3854
5.9596 3.9394 45.2196
5.9596 3.9899 45.0579
5.9596 4.0404 44.9004
5.9596 4.0909 44.7473
5.9596 4.1414 44.5987
5.9596 4.1919 44.4548
5.9596 4.2424 44.3156
5.9596 4.2929 44.1812
5.9596 4.3434 44.0519
5.9596 4.3939 43.9277
5.9596 4.4444 43.8086
5.9596 4.4949 43.6948
5.9596 4.5455 43.5864
5.9596 4.596 43.4834
5.9596 4.6465 43.3858
5.9596 4.697 43.2938
5.9596 4.7475 43.2072
5.9596 4.798 43.1262
5.9596 4.8485 43.0507
5.9596 4.899 42.9807
5.9596 4.9495 42.9161
5.9596 5.0 42.8569
6.0606 0.0 60.0237
6.0606 0.0505 59.9819
6.0606 0.101 59.93
6.0606 0.1515 59.8681
6.0606 0.202 59.7961
6.0606 0.2525 59.7142
6.0606 0.303 59.6226
6.0606 0.3535 59.5214
6.0606 0.404 59.4109
6.0606 0.4545 59.2916
6.0606 0.5051 59.1638
6.0606 0.5556 59.0279
6.0606 0.6061 58.8844
6.0606 0.6566 58.7336
6.0606 0.7071 58.576
6.0606 0.7576 58.412
6.0606 0.8081 58.242
6.0606 0.8586 58.0665
6.0606 0.9091 57.8858
6.0606 0.9596 57.7003
6.0606 1.0101 57.5104
6.0606 1.0606 57.3164
6.0606 1.1111 57.1187
6.0606 1.1616 56.9175
6.0606 1.2121 56.7131
6.0606 1.2626 56.5058
6.0606 1.3131 56.2958
6.0606 1.3636 56.0834
6.0606 1.4141 55.8688
6.0606 1.4646 55.6523
6.0606 1.5152 55.4339
6.0606 1.5657 55.214
6.0606 1.6162 54.9926
6.0606 1.6667 54.7699
6.0606 1.7172 54.5462
6.0606 1.7677 54.3215
6.0606 1.8182 54.096
6.0606 1.8687 53.8698
6.0606 1.9192 53.643
6.0606 1.9697 53.4158
6.0606 2.0202 53.1884
6.0606 2.0707 52.9607
6.0606 2.1212 52.7329
6.0606 2.1717 52.5051
6.0606 2.2222 52.2775
6.0606 2.2727 52.0501
6.0606 2.3232 51.8231
6.0606 2.3737 51.5964
6.0606 2.4242 51.3703
6.0606 2.4747 51.1449
6.0606 2.5253 50.9201
6.0606 2.5758 50.6961
6.0606 2.6263 50.4731
6.0606 2.6768 50.2511
6.0606 2.7273 50.0301
6.0606 2.7778 49.8104
6.0606 2.8283 49.592
6.0606 2.8788 49.3749
6.0606 2.9293 49.1594
6.0606 2.9798 48.9454
6.0606 3.0303 48.7332
6.0606 3.0808 48.5227
6.0606 3.1313 48.3141
6.0606 3.1818 48.1076
6.0606 3.2323 47.9032
6.0606 3.2828 47.701
6.0606 3.3333 47.5012
6.0606 3.3838 47.3039
6.0606 3.4343 47.1091
6.0606 3.4848 46.9171
6.0606 3.5354 46.7279
6.0606 3.5859 46.5416
6.0606 3.6364 46.3585
6.0606 3.6869 46.1785
6.0606 3.7374 46.0019
6.0606 3.7879 45.8287
6.0606 3.8384 45.6592
6.0606 3.8889 45.4934
6.0606 3.9394 45.3315
6.0606 3.9899 45.1735
6.0606 4.0404 45.0197
6.0606 4.0909 44.8701
6.0606 4.1414 44.7249
6.0606 4.1919 44.5841
6.0606 4.2424 44.448
6.0606 4.2929 44.3166
6.0606 4.3434 44.19
6.0606 4.3939 44.0683
6.0606 4.4444 43.9516
6.0606 4.4949 43.8399
6.0606 4.5455 43.7334
6.0606 4.596 43.6321
6.0606 4.6465 43.536
6.0606 4.697 43.4452
6.0606 4.7475 43.3597
6.0606 4.798 43.2795
6.0606 4.8485 43.2045
6.0606 4.899 43.1348
6.0606 4.9495 43.0703
6.0606 5.0 43.011
6.1616 0.0 59.6521
6.1616 0.0505 59.609
6.1616 0.101 59.5569
6.1616 0.1515 59.4959
6.1616 0.202 59.4259
6.1616 0.2525 59.347
6.1616 0.303 59.2594
6.1616 0.3535 59.1631
6.1616 0.404 59.0584
6.1616 0.4545 58.9455
6.1616 0.5051 58.8248
6.1616 0.5556 58.6966
6.1616 0.6061 58.5612
6.1616 0.6566 58.4189
6.1616 0.7071 58.2701
6.1616 0.7576 58.1152
6.1616 0.8081 57.9545
6.1616 0.8586 57.7883
6.1616 0.9091 57.6171
6.1616 0.9596 57.441
6.1616 1.0101 57.2606
6.1616 1.0606 57.0759
6.1616 1.1111 56.8875
6.1616 1.1616 56.6955
6.1616 1.2121 56.5002
6.1616 1.2626 56.3018
6.1616 1.3131 56.1007
6.1616 1.3636 55.897
6.1616 1.4141 55.691
6.1616 1.4646 55.4828
6.1616 1.5152 55.2727
6.1616 1.5657 55.0608
6.1616 1.6162 54.8474
6.1616 1.6667 54.6326
6.1616 1.7172 54.4165
6.1616 1.7677 54.1992
6.1616 1.8182 53.9811
6.1616 1.8687 53.7621
6.1616 1.9192 53.5425
6.1616 1.9697 53.3223
6.1616 2.0202 53.1016
6.1616 2.0707 52.8807
6.1616 2.1212 52.6595
6.1616 2.1717 52.4383
6.1616 2.2222 52.2171
6.1616 2.2727 51.9961
6.1616 2.3232 51.7752
6.1616 2.3737 51.5548
6.1616 2.4242 51.3347
6.1616 2.4747 51.1152
6.1616 2.5253 50.8964
6.1616 2.5758 50.6783
6.1616 2.6263 50.461
6.1616 2.6768 50.2447
6.1616 2.7273 50.0294
6.1616 2.7778 49.8152
6.1616 2.8283 49.6023
6.1616 2.8788 49.3907
6.1616 2.9293 49.1806
6.1616 2.9798 48.972
6.1616 3.0303 48.765
6.1616 3.0808 48.5598
6.1616 3.1313 48.3564
6.1616 3.1818 48.155
6.1616 3.2323 47.9557
6.1616 3.2828 47.7586
6.1616 3.3333 47.5637
6.1616 3.3838 47.3713
6.1616 3.4343 47.1814
6.1616 3.4848 46.9942
6.1616 3.5354 46.8097
6.1616 3.5859 46.6281
6.1616 3.6364 46.4495
6.1616 3.6869 46.274
6.1616 3.7374 46.1018
6.1616 3.7879 45.933
6.1616 3.8384 45.7677
6.1616 3.8889 45.606
6.1616 3.9394 45.448
6.1616 3.9899 45.2939
6.1616 4.0404 45.1439
6.1616 4.0909 44.9979
6.1616 4.1414 44.8561
6.1616 4.1919 44.7187
6.1616 4.2424 44.5857
6.1616 4.2929 44.4573
6.1616 4.3434 44.3334
6.1616 4.3939 44.2143
6.1616 4.4444 44.1
6.1616 4.4949 43.9906
6.1616 4.5455 43.886
6.1616 4.596 43.7865
6.1616 4.6465 43.6919
6.1616 4.697 43.6024
6.1616 4.7475 43.518
6.1616 4.798 43.4385
6.1616 4.8485 43.3642
6.1616 4.899 43.2948
6.1616 4.9495 43.2305
6.1616 5.0 43.1711
6.2626 0.0 59.2957
6.2626 0.0505 59.2514
6.2626 0.101 59.1991
6.2626 0.1515 59.1388
6.2626 0.202 59.0703
6.2626 0.2525 58.9939
6.2626 0.303 58.9095
6.2626 0.3535 58.8173
6.2626 0.404 58.7174
6.2626 0.4545 58.6101
6.2626 0.5051 58.4955
6.2626 0.5556 58.3739
6.2626 0.6061 58.2456
6.2626 0.6566 58.1108
6.2626 0.7071 57.9698
6.2626 0.7576 57.823
6.2626 0.8081 57.6707
6.2626 0.8586 57.513
6.2626 0.9091 57.3504
6.2626 0.9596 57.1831
6.2626 1.0101 57.0114
6.2626 1.0606 56.8355
6.2626 1.1111 56.6559
6.2626 1.1616 56.4726
6.2626 1.2121 56.286
6.2626 1.2626 56.0963
6.2626 1.3131 55.9037
6.2626 1.3636 55.7084
6.2626 1.4141 55.5107
6.2626 1.4646 55.3108
6.2626 1.5152 55.1088
6.2626 1.5657 54.9049
6.2626 1.6162 54.6994
6.2626 1.6667 54.4923
6.2626 1.7172 54.2838
6.2626 1.7677 54.0741
6.2626 1.8182 53.8634
6.2626 1.8687 53.6517
6.2626 1.9192 53.4393
6.2626 1.9697 53.2261
6.2626 2.0202 53.0125
6.2626 2.0707 52.7984
6.2626 2.1212 52.584
6.2626 2.1717 52.3695
6.2626 2.2222 52.1549
6.2626 2.2727 51.9403
6.2626 2.3232 51.7259
6.2626 2.3737 51.5117
6.2626 2.4242 51.2979
6.2626 2.4747 51.0846
6.2626 2.5253 50.8719
6.2626 2.5758 50.6598
6.2626 2.6263 50.4485
6.2626 2.6768 50.238
6.2626 2.7273 50.0286
6.2626 2.7778 49.8202
6.2626 2.8283 49.613
6.2626 2.8788 49.4071
6.2626 2.9293 49.2025
6.2626 2.9798 48.9994
6.2626 3.0303 48.798
6.2626 3.0808 48.5982
6.2626 3.1313 48.4002
6.2626 3.1818 48.2041
6.2626 3.2323 48.01
6.2626 3.2828 47.8181
6.2626 3.3333 47.6284
6.2626 3.3838 47.441
6.2626 3.4343 47.2561
6.2626 3.4848 47.0738
6.2626 3.5354 46.8942
6.2626 3.5859 46.7173
6.2626 3.6364 46.5434
6.2626 3.6869 46.3726
6.2626 3.7374 46.2049
6.2626 3.7879 46.0405
6.2626 3.8384 45.8795
6.2626 3.8889 45.722
6.2626 3.9394 45.5681
6.2626 3.9899 45.418
6.2626 4.0404 45.2717
6.2626 4.0909 45.1294
6.2626 4.1414 44.9911
6.2626 4.1919 44.8571
6.2626 4.2424 44.7273
6.2626 4.2929 44.6018
6.2626 4.3434 44.4808
6.2626 4.3939 44.3643
6.2626 4.4444 44.2525
6.2626 4.4949 44.1452
6.2626 4.5455 44.0427
6.2626 4.596 43.9449
6.2626 4.6465 43.8519
6.2626 4.697 43.7638
6.2626 4.7475 43.6804
6.2626 4.798 43.6018
6.2626 4.8485 43.5281
6.2626 4.899 43.4592
6.2626 4.9495 43.395
6.2626 5.0 43.3355
6.3636 0.0 58.9539
6.3636 0.0505 58.9086
6.3636 0.101 58.856
6.3636 0.1515 58.7962
6.3636 0.202 58.7291
6.3636 0.2525 58.6546
6.3636 0.303 58.573
6.3636 0.3535 58.4843
6.3636 0.404 58.3885
6.3636 0.4545 58.2859
6.3636 0.5051 58.1766
6.3636 0.5556 58.0608
6.3636 0.6061 57.9387
6.3636 0.6566 57.8106
6.3636 0.7071 57.6766
6.3636 0.7576 57.5371
6.3636 0.8081 57.3922
6.3636 0.8586 57.2423
6.3636 0.9091 57.0876
6.3636 0.9596 56.9283
6.3636 1.0101 56.7648
6.3636 1.0606 56.5971
6.3636 1.1111 56.4257
6.3636 1.1616 56.2507
6.3636 1.2121 56.0723
6.3636 1.2626 55.8908
6.3636 1.3131 55.7064
6.3636 1.3636 55.5193
6.3636 1.4141 55.3297
6.3636 1.4646 55.1378
6.3636 1.5152 54.9437
6.3636 1.5657 54.7477
6.3636 1.6162 54.5499
6.3636 1.6667 54.3505
6.3636 1.7172 54.1496
6.3636 1.7677 53.9474
6.3636 1.8182 53.744
6.3636 1.8687 53.5396
6.3636 1.9192 53.3344
6.3636 1.9697 53.1284
6.3636 2.0202 52.9217
6.3636 2.0707 52.7146
6.3636 2.1212 52.5071
6.3636 2.1717 52.2993
6.3636 2.2222 52.0913
6.3636 2.2727 51.8834
6.3636 2.3232 51.6755
6.3636 2.3737 51.4678
6.3636 2.4242 51.2603
6.3636 2.4747 51.0533
6.3636 2.5253 50.8468
6.3636 2.5758 50.6409
6.3636 2.6263 50.4357
6.3636 2.6768 50.2313
6.3636 2.7273 50.0278
6.3636 2.7778 49.8253
6.3636 2.8283 49.6239
6.3636 2.8788 49.4238
6.3636 2.9293 49.225
6.3636 2.9798 49.0276
6.3636 3.0303 48.8317
6.3636 3.0808 48.6375
6.3636 3.1313 48.445
6.3636 3.1818 48.2543
6.3636 3.2323 48.0656
6.3636 3.2828 47.879
6.3636 3.3333 47.6945
6.3636 3.3838 47.5123
6.3636 3.4343 47.3325
6.3636 3.4848 47.1552
6.3636 3.5354 46.9806
6.3636 3.5859 46.8086
6.3636 3.6364 46.6395
6.3636 3.6869 46.4733
6.3636 3.7374 46.3102
6.3636 3.7879 46.1502
6.3636 3.8384 45.9936
6.3636 3.8889 45.8403
6.3636 3.9394 45.6906
6.3636 3.9899 45.5444
6.3636 4.0404 45.402
6.3636 4.0909 45.2634
6.3636 4.1414 45.1287
6.3636 4.1919 44.998
6.3636 4.2424 44.8714
6.3636 4.2929 44.749
6.3636 4.3434 44.6308
6.3636 4.3939 44.517
6.3636 4.4444 44.4076
6.3636 4.4949 44.3026
6.3636 4.5455 44.2021
6.3636 4.596 44.1061
6.3636 4.6465 44.0147
6.3636 4.697 43.9278
6.3636 4.7475 43.8456
6.3636 4.798 43.768
6.3636 4.8485 43.6949
6.3636 4.899 43.6264
6.3636 4.9495 43.5624
6.3636 5.0 43.5029
6.4646 0.0 58.6262
6.4646 0.0505 58.58
6.4646 0.101 58.5272
6.4646 0.1515 58.4677
6.4646 0.202 58.4017
6.4646 0.2525 58.329
6.4646 0.303 58.2498
6.4646 0.3535 58.164
6.4646 0.404 58.0718
6.4646 0.4545 57.9733
6.4646 0.5051 57.8686
6.4646 0.5556 57.7579
6.4646 0.6061 57.6414
6.4646 0.6566 57.5191
6.4646 0.7071 57.3914
6.4646 0.7576 57.2585
6.4646 0.8081 57.1205
6.4646 0.8586 56.9776
6.4646 0.9091 56.8301
6.4646 0.9596 56.6783
6.4646 1.0101 56.5223
6.4646 1.0606 56.3623
6.4646 1.1111 56.1985
6.4646 1.1616 56.0313
6.4646 1.2121 55.8607
6.4646 1.2626 55.6871
6.4646 1.3131 55.5105
6.4646 1.3636 55.3312
6.4646 1.4141 55.1493
6.4646 1.4646 54.9651
6.4646 1.5152 54.7787
6.4646 1.5657 54.5904
6.4646 1.6162 54.4001
6.4646 1.6667 54.2082
6.4646 1.7172 54.0148
6.4646 1.7677 53.82
6.4646 1.8182 53.6239
6.4646 1.8687 53.4268
6.4646 1.9192 53.2287
6.4646 1.9697 53.0298
6.4646 2.0202 52.8301
6.4646 2.0707 52.6299
6.4646 2.1212 52.4293
6.4646 2.1717 52.2283
6.4646 2.2222 52.027
6.4646 2.2727 51.8257
6.4646 2.3232 51.6244
6.4646 2.3737 51.4232
6.4646 2.4242 51.2222
6.4646 2.4747 51.0216
6.4646 2.5253 50.8213
6.4646 2.5758 50.6217
6.4646 2.6263 50.4227
6.4646 2.6768 50.2244
6.4646 2.7273 50.0269
6.4646 2.7778 49.8305
6.4646 2.8283 49.6351
6.4646 2.8788 49.4408
6.4646 2.9293 49.2478
6.4646 2.9798 49.0562
6.4646 3.0303 48.866
6.4646 3.0808 48.6774
6.4646 3.1313 48.4905
6.4646 3.1818 48.3054
6.4646 3.2323 48.1221
6.4646 3.2828 47.9408
6.4646 3.3333 47.7617
6.4646 3.3838 47.5847
6.4646 3.4343 47.4101
6.4646 3.4848 47.2379
6.4646 3.5354 47.0682
6.4646 3.5859 46.9011
6.4646 3.6364 46.7368
6.4646 3.6869 46.5754
6.4646 3.7374 46.4169
6.4646 3.7879 46.2614
6.4646 3.8384 46.1091
6.4646 3.8889 45.9602
6.4646 3.9394 45.8145
6.4646 3.9899 45.6724
6.4646 4.0404 45.5338
6.4646 4.0909 45.3989
6.4646 4.1414 45.2678
6.4646 4.1919 45.1404
6.4646 4.2424 45.017
6.4646 4.2929 44.8977
6.4646 4.3434 44.7823
6.4646 4.3939 44.6711
6.4646 4.4444 44.5641
6.4646 4.4949 44.4614
6.4646 4.5455 44.3629
6.4646 4.596 44.2687
6.4646 4.6465 44.1789
6.4646 4.697 44.0935
6.4646 4.7475 44.0124
6.4646 4.798 43.9356
6.4646 4.8485 43.8633
6.4646 4.899 43.7952
6.4646 4.9495 43.7315
6.4646 5.0 43.672
6.5657 0.0 58.312
6.5657 0.0505 58.265
6.5657 0.101 58.212
6.5657 0.1515 58.153
6.5657 0.202 58.0879
6.5657 0.2525 58.0167
6.5657 0.303 57.9396
6.5657 0.3535 57.8564
6.5657 0.404 57.7674
6.5657 0.4545 57.6725
6.5657 0.5051 57.5719
6.5657 0.5556 57.4657
6.5657 0.6061 57.3541
6.5657 0.6566 57.2372
6.5657 0.7071 57.1151
6.5657 0.7576 56.9881
6.5657 0.8081 56.8562
6.5657 0.8586 56.7198
6.5657 0.9091 56.579
6.5657 0.9596 56.434
6.5657 1.0101 56.2849
6.5657 1.0606 56.1321
6.5657 1.1111 55.9756
6.5657 1.1616 55.8156
6.5657 1.2121 55.6524
6.5657 1.2626 55.4861
6.5657 1.3131 55.317
6.5657 1.3636 55.1451
6.5657 1.4141 54.9707
6.5657 1.4646 54.794
6.5657 1.5152 54.615
6.5657 1.5657 54.434
6.5657 1.6162 54.2512
6.5657 1.6667 54.0666
6.5657 1.7172 53.8805
6.5657 1.7677 53.6929
6.5657 1.8182 53.504
6.5657 1.8687 53.314
6.5657 1.9192 53.123
6.5657 1.9697 52.931
6.5657 2.0202 52.7384
6.5657 2.0707 52.545
6.5657 2.1212 52.3512
6.5657 2.1717 52.157
6.5657 2.2222 51.9625
6.5657 2.2727 51.7678
6.5657 2.3232 51.5731
6.5657 2.3737 51.3784
6.5657 2.4242 51.1839
6.5657 2.4747 50.9896
6.5657 2.5253 50.7957
6.5657 2.5758 50.6024
6.5657 2.6263 50.4095
6.5657 2.6768 50.2174
6.5657 2.7273 50.0261
6.5657 2.7778 49.8357
6.5657 2.8283 49.6463
6.5657 2.8788 49.4579
6.5657 2.9293 49.2708
6.5657 2.9798 49.085
6.5657 3.0303 48.9006
6.5657 3.0808 48.7176
6.5657 3.1313 48.5364
6.5657 3.1818 48.3568
6.5657 3.2323 48.179
6.5657 3.2828 48.0032
6.5657 3.3333 47.8293
6.5657 3.3838 47.6576
6.5657 3.4343 47.4882
6.5657 3.4848 47.3211
6.5657 3.5354 47.1564
6.5657 3.5859 46.9943
6.5657 3.6364 46.8348
6.5657 3.6869 46.678
6.5657 3.7374 46.5241
6.5657 3.7879 46.3732
6.5657 3.8384 46.2253
6.5657 3.8889 46.0806
6.5657 3.9394 45.9391
6.5657 3.9899 45.8009
6.5657 4.0404 45.6662
6.5657 4.0909 45.5349
6.5657 4.1414 45.4073
6.5657 4.1919 45.2833
6.5657 4.2424 45.1631
6.5657 4.2929 45.0467
6.5657 4.3434 44.9342
6.5657 4.3939 44.8257
6.5657 4.4444 44.7211
6.5657 4.4949 44.6206
6.5657 4.5455 44.5241
6.5657 4.596 44.4318
6.5657 4.6465 44.3436
6.5657 4.697 44.2595
6.5657 4.7475 44.1796
6.5657 4.798 44.1038
6.5657 4.8485 44.0321
6.5657 4.899 43.9646
6.5657 4.9495 43.9012
6.5657 5.0 43.8418
6.6667 0.0 58.0109
6.6667 0.0505 57.9632
6.6667 0.101 57.91
6.6667 0.1515 57.8514
6.6667 0.202 57.7871
6.6667 0.2525 57.7174
6.6667 0.303 57.6421
6.6667 0.3535 57.5612
6.6667 0.404 57.475
6.6667 0.4545 57.3833
6.6667 0.5051 57.2864
6.6667 0.5556 57.1843
6.6667 0.6061 57.0771
6.6667 0.6566 56.9649
6.6667 0.7071 56.848
6.6667 0.7576 56.7263
6.6667 0.8081 56.6002
6.6667 0.8586 56.4697
6.6667 0.9091 56.335
6.6667 0.9596 56.1963
6.6667 1.0101 56.0537
6.6667 1.0606 55.9075
6.6667 1.1111 55.7577
6.6667 1.1616 55.6046
6.6667 1.2121 55.4483
6.6667 1.2626 55.289
6.6667 1.3131 55.1269
6.6667 1.3636 54.9622
6.6667 1.4141 54.7949
6.6667 1.4646 54.6253
6.6667 1.5152 54.4535
6.6667 1.5657 54.2796
6.6667 1.6162 54.1039
6.6667 1.6667 53.9264
6.6667 1.7172 53.7474
6.6667 1.7677 53.5668
6.6667 1.8182 53.385
6.6667 1.8687 53.202
6.6667 1.9192 53.0179
6.6667 1.9697 52.8329
6.6667 2.0202 52.647
6.6667 2.0707 52.4605
6.6667 2.1212 52.2734
6.6667 2.1717 52.0859
6.6667 2.2222 51.8981
6.6667 2.2727 51.71
6.6667 2.3232 51.5218
6.6667 2.3737 51.3336
6.6667 2.4242 51.1455
6.6667 2.4747 50.9577
6.6667 2.5253 50.7701
6.6667 2.5758 50.583
6.6667 2.6263 50.3964
6.6667 2.6768 50.2105
6.6667 2.7273 50.0253
6.6667 2.7778 49.8409
6.6667 2.8283 49.6575
6.6667 2.8788 49.4751
6.6667 2.9293 49.2938
6.6667 2.9798 49.1138
6.6667 3.0303 48.9352
6.6667 3.0808 48.7579
6.6667 3.1313 48.5823
6.6667 3.1818 48.4082
6.6667 3.2323 48.236
6.6667 3.2828 48.0655
6.6667 3.3333 47.897
6.6667 3.3838 47.7306
6.6667 3.4343 47.5663
6.6667 3.4848 47.4043
6.6667 3.5354 47.2446
6.6667 3.5859 47.0874
6.6667 3.6364 46.9327
6.6667 3.6869 46.7806
6.6667 3.7374 46.6313
6.6667 3.7879 46.4849
6.6667 3.8384 46.3413
6.6667 3.8889 46.2008
6.6667 3.9394 46.0634
6.6667 3.9899 45.9292
6.6667 4.0404 45.7982
6.6667 4.0909 45.6706
6.6667 4.1414 45.5465
6.6667 4.1919 45.4259
6.6667 4.2424 45.3088
6.6667 4.2929 45.1954
6.6667 4.3434 45.0857
6.6667 4.3939 44.9797
6.6667 4.4444 44.8776
6.6667 4.4949 44.7793
6.6667 4.5455 44.6848
6.6667 4.596 44.5943
6.6667 4.6465 44.5077
6.6667 4.697 44.425
6.6667 4.7475 44.3462
6.6667 4.798 44.2714
6.6667 4.8485 44.2006
6.6667 4.899 44.1336
6.6667 4.9495 44.0705
6.6667 5.0 44.0113
6.7677 0.0 57.7222
6.7677 0.0505 57.674
6.7677 0.101 57.6208
6.7677 0.1515 57.5625
6.7677 0.202 57.499
6.7677 0.2525 57.4305
6.7677 0.303 57.3569
6.7677 0.3535 57.2782
6.7677 0.404 57.1944
6.7677 0.4545 57.1057
6.7677 0.5051 57.0121
6.7677 0.5556 56.9136
6.7677 0.6061 56.8105
6.7677 0.6566 56.7026
6.7677 0.7071 56.5903
6.7677 0.7576 56.4736
6.7677 0.8081 56.3527
6.7677 0.8586 56.2276
6.7677 0.9091 56.0986
6.7677 0.9596 55.9657
6.7677 1.0101 55.8291
6.7677 1.0606 55.6891
6.7677 1.1111 55.5456
6.7677 1.1616 55.3989
6.7677 1.2121 55.2492
6.7677 1.2626 55.0965
6.7677 1.3131 54.9411
6.7677 1.3636 54.7831
6.7677 1.4141 54.6226
6.7677 1.4646 54.4598
6.7677 1.5152 54.2948
6.7677 1.5657 54.1279
6.7677 1.6162 53.959
6.7677 1.6667 53.7884
6.7677 1.7172 53.6162
6.7677 1.7677 53.4425
6.7677 1.8182 53.2675
6.7677 1.8687 53.0913
6.7677 1.9192 52.914
6.7677 1.9697 52.7357
6.7677 2.0202 52.5566
6.7677 2.0707 52.3768
6.7677 2.1212 52.1964
6.7677 2.1717 52.0155
6.7677 2.2222 51.8342
6.7677 2.2727 51.6526
6.7677 2.3232 51.4709
6.7677 2.3737 51.2891
6.7677 2.4242 51.1075
6.7677 2.4747 50.9259
6.7677 2.5253 50.7447
6.7677 2.5758 50.5638
6.7677 2.6263 50.3834
6.7677 2.6768 50.2036
6.7677 2.7273 50.0245
6.7677 2.7778 49.8461
6.7677 2.8283 49.6686
6.7677 2.8788 49.4922
6.7677 2.9293 49.3168
6.7677 2.9798 49.1425
6.7677 3.0303 48.9696
6.7677 3.0808 48.798
6.7677 3.1313 48.628
6.7677 3.1818 48.4595
6.7677 3.2323 48.2927
6.7677 3.2828 48.1276
6.7677 3.3333 47.9644
6.7677 3.3838 47.8032
6.7677 3.4343 47.6441
6.7677 3.4848 47.4871
6.7677 3.5354 47.3323
6.7677 3.5859 47.18
6.7677 3.6364 47.03
6.7677 3.6869 46.8826
6.7677 3.7374 46.7379
6.7677 3.7879 46.5958
6.7677 3.8384 46.4566
6.7677 3.8889 46.3202
6.7677 3.9394 46.1868
6.7677 3.9899 46.0565
6.7677 4.0404 45.9293
6.7677 4.0909 45.8053
6.7677 4.1414 45.6846
6.7677 4.1919 45.5673
6.7677 4.2424 45.4533
6.7677 4.2929 45.3429
6.7677 4.3434 45.2359
6.7677 4.3939 45.1325
6.7677 4.4444 45.0327
6.7677 4.4949 44.9366
6.7677 4.5455 44.8442
6.7677 4.596 44.7555
6.7677 4.6465 44.6704
6.7677 4.697 44.5892
6.7677 4.7475 44.5116
6.7677 4.798 44.4378
6.7677 4.8485 44.3678
6.7677 4.899 44.3014
6.7677 4.9495 44.2387
6.7677 5.0 44.1797
6.8687 0.0 57.4455
6.8687 0.0505 57.3969
6.8687 0.101 57.3437
6.8687 0.1515 57.2857
6.8687 0.202 57.2231
6.8687 0.2525 57.1557
6.8687 0.303 57.0836
6.8687 0.3535 57.0068
6.8687 0.404 56.9254
6.8687 0.4545 56.8394
6.8687 0.5051 56.7488
6.8687 0.5556 56.6537
6.8687 0.6061 56.5542
6.8687 0.6566 56.4503
6.8687 0.7071 56.3423
6.8687 0.7576 56.2301
6.8687 0.8081 56.114
6.8687 0.8586 55.9939
6.8687 0.9091 55.8701
6.8687 0.9596 55.7426
6.8687 1.0101 55.6117
6.8687 1.0606 55.4774
6.8687 1.1111 55.3398
6.8687 1.1616 55.1992
6.8687 1.2121 55.0556
6.8687 1.2626 54.9092
6.8687 1.3131 54.7601
6.8687 1.3636 54.6084
6.8687 1.4141 54.4544
6.8687 1.4646 54.2981
6.8687 1.5152 54.1397
6.8687 1.5657 53.9793
6.8687 1.6162 53.8171
6.8687 1.6667 53.6531
6.8687 1.7172 53.4875
6.8687 1.7677 53.3205
6.8687 1.8182 53.1521
6.8687 1.8687 52.9825
6.8687 1.9192 52.8118
6.8687 1.9697 52.6401
6.8687 2.0202 52.4676
6.8687 2.0707 52.2943
6.8687 2.1212 52.1204
6.8687 2.1717 51.9459
6.8687 2.2222 51.7711
6.8687 2.2727 51.596
6.8687 2.3232 51.4206
6.8687 2.3737 51.2452
6.8687 2.4242 51.0698
6.8687 2.4747 50.8945
6.8687 2.5253 50.7195
6.8687 2.5758 50.5448
6.8687 2.6263 50.3705
6.8687 2.6768 50.1968
6.8687 2.7273 50.0236
6.8687 2.7778 49.8512
6.8687 2.8283 49.6797
6.8687 2.8788 49.5091
6.8687 2.9293 49.3395
6.8687 2.9798 49.171
6.8687 3.0303 49.0037
6.8687 3.0808 48.8378
6.8687 3.1313 48.6732
6.8687 3.1818 48.5102
6.8687 3.2323 48.3488
6.8687 3.2828 48.1891
6.8687 3.3333 48.0311
6.8687 3.3838 47.8751
6.8687 3.4343 47.721
6.8687 3.4848 47.569
6.8687 3.5354 47.4192
6.8687 3.5859 47.2716
6.8687 3.6364 47.1263
6.8687 3.6869 46.9835
6.8687 3.7374 46.8432
6.8687 3.7879 46.7055
6.8687 3.8384 46.5705
6.8687 3.8889 46.4383
6.8687 3.9394 46.3089
6.8687 3.9899 46.1824
6.8687 4.0404 46.0589
6.8687 4.0909 45.9384
6.8687 4.1414 45.8211
6.8687 4.1919 45.707
6.8687 4.2424 45.5961
6.8687 4.2929 45.4885
6.8687 4.3434 45.3842
6.8687 4.3939 45.2834
6.8687 4.4444 45.186
6.8687 4.4949 45.092
6.8687 4.5455 45.0016
6.8687 4.596 44.9146
6.8687 4.6465 44.8312
6.8687 4.697 44.7514
6.8687 4.7475 44.675
6.8687 4.798 44.6023
6.8687 4.8485 44.533
6.8687 4.899 44.4673
6.8687 4.9495 44.4051
6.8687 5.0 44.3463
6.9697 0.0 57.1804
6.9697 0.0505 57.1315
6.9697 0.101 57.0783
6.9697 0.1515 57.0207
6.9697 0.202 56.9588
6.9697 0.2525 56.8925
6.9697 0.303 56.8219
6.9697 0.3535 56.7469
6.9697 0.404 56.6676
6.9697 0.4545 56.584
6.9697 0.5051 56.4962
6.9697 0.5556 56.4042
6.9697 0.6061 56.3081
6.9697 0.6566 56.2079
6.9697 0.7071 56.1038
6.9697 0.7576 55.9958
6.9697 0.8081 55.8841
6.9697 0.8586 55.7687
6.9697 0.9091 55.6497
6.9697 0.9596 55.5273
6.9697 1.0101 55.4016
6.9697 1.0606 55.2727
6.9697 1.1111 55.1407
6.9697 1.1616 55.0057
6.9697 1.2121 54.8679
6.9697 1.2626 54.7273
6.9697 1.3131 54.5842
6.9697 1.3636 54.4387
6.9697 1.4141 54.2908
6.9697 1.4646 54.1407
6.9697 1.5152 53.9886
6.9697 1.5657 53.8345
6.9697 1.6162 53.6786
6.9697 1.6667 53.521
6.9697 1.7172 53.3618
6.9697 1.7677 53.2011
6.9697 1.8182 53.0392
6.9697 1.8687 52.876
6.9697 1.9192 52.7117
6.9697 1.9697 52.5464
6.9697 2.0202 52.3803
6.9697 2.0707 52.2133
6.9697 2.1212 52.0458
6.9697 2.1717 51.8777
6.9697 2.2222 51.7091
6.9697 2.2727 51.5403
6.9697 2.3232 51.3712
6.9697 2.3737 51.202
6.9697 2.4242 51.0328
6.9697 2.4747 50.8636
6.9697 2.5253 50.6947
6.9697 2.5758 50.5261
6.9697 2.6263 50.3578
6.9697 2.6768 50.19
6.9697 2.7273 50.0228
6.9697 2.7778 49.8563
6.9697 2.8283 49.6906
6.9697 2.8788 49.5257
6.9697 2.9293 49.3618
6.9697 2.9798 49.199
6.9697 3.0303 49.0373
6.9697 3.0808 48.8769
6.9697 3.1313 48.7179
6.9697 3.1818 48.5602
6.9697 3.2323 48.4041
6.9697 3.2828 48.2497
6.9697 3.3333 48.0969
6.9697 3.3838 47.9459
6.9697 3.4343 47.7968
6.9697 3.4848 47.6498
6.9697 3.5354 47.5047
6.9697 3.5859 47.3619
6.9697 3.6364 47.2212
6.9697 3.6869 47.0829
6.9697 3.7374 46.947
6.9697 3.7879 46.8136
6.9697 3.8384 46.6827
6.9697 3.8889 46.5545
6.9697 3.9394 46.429
6.9697 3.9899 46.3062
6.9697 4.0404 46.1863
6.9697 4.0909 46.0694
6.9697 4.1414 45.9554
6.9697 4.1919 45.8444
6.9697 4.2424 45.7365
6.9697 4.2929 45.6318
6.9697 4.3434 45.5302
6.9697 4.3939 45.4318
6.9697 4.4444 45.3367
6.9697 4.4949 45.2449
6.9697 4.5455 45.1564
6.9697 4.596 45.0713
6.9697 4.6465 44.9895
6.9697 4.697 44.911
6.9697 4.7475 44.8359
6.9697 4.798 44.7642
6.9697 4.8485 44.6958
6.9697 4.899 44.6308
6.9697 4.9495 44.569
6.9697 5.0 44.5106
7.0707 0.0 56.9262
7.0707 0.0505 56.8771
7.0707 0.101 56.824
7.0707 0.1515 56.7669
7.0707 0.202 56.7058
7.0707 0.2525 56.6405
7.0707 0.303 56.5713
7.0707 0.3535 56.498
7.0707 0.404 56.4207
7.0707 0.4545 56.3394
7.0707 0.5051 56.2541
7.0707 0.5556 56.165
7.0707 0.6061 56.072
7.0707 0.6566 55.9753
7.0707 0.7071 55.8748
7.0707 0.7576 55.7707
7.0707 0.8081 55.6631
7.0707 0.8586 55.552
7.0707 0.9091 55.4376
7.0707 0.9596 55.3199
7.0707 1.0101 55.1991
7.0707 1.0606 55.0752
7.0707 1.1111 54.9483
7.0707 1.1616 54.8187
7.0707 1.2121 54.6863
7.0707 1.2626 54.5514
7.0707 1.3131 54.414
7.0707 1.3636 54.2742
7.0707 1.4141 54.1321
7.0707 1.4646 53.988
7.0707 1.5152 53.8418
7.0707 1.5657 53.6937
7.0707 1.6162 53.5439
7.0707 1.6667 53.3924
7.0707 1.7172 53.2393
7.0707 1.7677 53.0848
7.0707 1.8182 52.929
7.0707 1.8687 52.772
7.0707 1.9192 52.6139
7.0707 1.9697 52.4549
7.0707 2.0202 52.2949
7.0707 2.0707 52.1342
7.0707 2.1212 51.9728
7.0707 2.1717 51.8109
7.0707 2.2222 51.6485
7.0707 2.2727 51.4857
7.0707 2.3232 51.3228
7.0707 2.3737 51.1596
7.0707 2.4242 50.9965
7.0707 2.4747 50.8334
7.0707 2.5253 50.6704
7.0707 2.5758 50.5077
7.0707 2.6263 50.3453
7.0707 2.6768 50.1834
7.0707 2.7273 50.022
7.0707 2.7778 49.8613
7.0707 2.8283 49.7013
7.0707 2.8788 49.5421
7.0707 2.9293 49.3838
7.0707 2.9798 49.2265
7.0707 3.0303 49.0704
7.0707 3.0808 48.9154
7.0707 3.1313 48.7617
7.0707 3.1818 48.6093
7.0707 3.2323 48.4585
7.0707 3.2828 48.3091
7.0707 3.3333 48.1614
7.0707 3.3838 48.0155
7.0707 3.4343 47.8713
7.0707 3.4848 47.729
7.0707 3.5354 47.5887
7.0707 3.5859 47.4505
7.0707 3.6364 47.3143
7.0707 3.6869 47.1804
7.0707 3.7374 47.0488
7.0707 3.7879 46.9196
7.0707 3.8384 46.7928
7.0707 3.8889 46.6685
7.0707 3.9394 46.5468
7.0707 3.9899 46.4277
7.0707 4.0404 46.3114
7.0707 4.0909 46.1978
7.0707 4.1414 46.087
7.0707 4.1919 45.9791
7.0707 4.2424 45.8742
7.0707 4.2929 45.7722
7.0707 4.3434 45.6733
7.0707 4.3939 45.5774
7.0707 4.4444 45.4846
7.0707 4.4949 45.3949
7.0707 4.5455 45.3083
7.0707 4.596 45.2249
7.0707 4.6465 45.1447
7.0707 4.697 45.0677
7.0707 4.7475 44.9938
7.0707 4.798 44.9231
7.0707 4.8485 44.8556
7.0707 4.899 44.7913
7.0707 4.9495 44.7301
7.0707 5.0 44.6721
7.1717 0.0 56.6827
7.1717 0.0505 56.6335
7.1717 0.101 56.5806
7.1717 0.1515 56.5239
7.1717 0.202 56.4635
7.1717 0.2525 56.3993
7.1717 0.303 56.3314
7.1717 0.3535 56.2597
7.1717 0.404 56.1842
7.1717 0.4545 56.1051
7.1717 0.5051 56.0222
7.1717 0.5556 55.9358
7.1717 0.6061 55.8457
7.1717 0.6566 55.7521
7.1717 0.7071 55.6551
7.1717 0.7576 55.5546
7.1717 0.8081 55.4508
7.1717 0.8586 55.3438
7.1717 0.9091 55.2336
7.1717 0.9596 55.1203
7.1717 1.0101 55.0041
7.1717 1.0606 54.8849
7.1717 1.1111 54.763
7.1717 1.1616 54.6384
7.1717 1.2121 54.5112
7.1717 1.2626 54.3815
7.1717 1.3131 54.2494
7.1717 1.3636 54.1151
7.1717 1.4141 53.9786
7.1717 1.4646 53.8401
7.1717 1.5152 53.6996
7.1717 1.5657 53.5573
7.1717 1.6162 53.4132
7.1717 1.6667 53.2676
7.1717 1.7172 53.1204
7.1717 1.7677 52.9718
7.1717 1.8182 52.822
7.1717 1.8687 52.671
7.1717 1.9192 52.5188
7.1717 1.9697 52.3658
7.1717 2.0202 52.2118
7.1717 2.0707 52.0571
7.1717 2.1212 51.9017
7.1717 2.1717 51.7457
7.1717 2.2222 51.5893
7.1717 2.2727 51.4325
7.1717 2.3232 51.2755
7.1717 2.3737 51.1183
7.1717 2.4242 50.961
7.1717 2.4747 50.8038
7.1717 2.5253 50.6466
7.1717 2.5758 50.4897
7.1717 2.6263 50.3331
7.1717 2.6768 50.177
7.1717 2.7273 50.0213
7.1717 2.7778 49.8662
7.1717 2.8283 49.7117
7.1717 2.8788 49.5581
7.1717 2.9293 49.4053
7.1717 2.9798 49.2535
7.1717 3.0303 49.1027
7.1717 3.0808 48.953
7.1717 3.1313 48.8046
7.1717 3.1818 48.6574
7.1717 3.2323 48.5116
7.1717 3.2828 48.3674
7.1717 3.3333 48.2246
7.1717 3.3838 48.0835
7.1717 3.4343 47.9441
7.1717 3.4848 47.8066
7.1717 3.5354 47.6709
7.1717 3.5859 47.5371
7.1717 3.6364 47.4054
7.1717 3.6869 47.2758
7.1717 3.7374 47.1484
7.1717 3.7879 47.0233
7.1717 3.8384 46.9004
7.1717 3.8889 46.78
7.1717 3.9394 46.662
7.1717 3.9899 46.5465
7.1717 4.0404 46.4336
7.1717 4.0909 46.3233
7.1717 4.1414 46.2157
7.1717 4.1919 46.1109
7.1717 4.2424 46.0088
7.1717 4.2929 45.9096
7.1717 4.3434 45.8132
7.1717 4.3939 45.7197
7.1717 4.4444 45.6291
7.1717 4.4949 45.5415
7.1717 4.5455 45.4569
7.1717 4.596 45.3752
7.1717 4.6465 45.2966
7.1717 4.697 45.221
7.1717 4.7475 45.1484
7.1717 4.798 45.0788
7.1717 4.8485 45.0122
7.1717 4.899 44.9486
7.1717 4.9495 44.888
7.1717 5.0 44.8304
7.2727 0.0 56.4493
7.2727 0.0505 56.4
7.2727 0.101 56.3474
7.2727 0.1515 56.2912
7.2727 0.202 56.2315
7.2727 0.2525 56.1684
7.2727 0.303 56.1017
7.2727 0.3535 56.0315
7.2727 0.404 55.9579
7.2727 0.4545 55.8807
7.2727 0.5051 55.8002
7.2727 0.5556 55.7162
7.2727 0.6061 55.6289
7.2727 0.6566 55.5383
7.2727 0.7071 55.4444
7.2727 0.7576 55.3474
7.2727 0.8081 55.2472
7.2727 0.8586 55.1439
7.2727 0.9091 55.0377
7.2727 0.9596 54.9286
7.2727 1.0101 54.8166
7.2727 1.0606 54.7019
7.2727 1.1111 54.5846
7.2727 1.1616 54.4647
7.2727 1.2121 54.3424
7.2727 1.2626 54.2177
7.2727 1.3131 54.0907
7.2727 1.3636 53.9616
7.2727 1.4141 53.8303
7.2727 1.4646 53.6972
7.2727 1.5152 53.5621
7.2727 1.5657 53.4253
7.2727 1.6162 53.2868
7.2727 1.6667 53.1467
7.2727 1.7172 53.0052
7.2727 1.7677 52.8623
7.2727 1.8182 52.7182
7.2727 1.8687 52.5729
7.2727 1.9192 52.4266
7.2727 1.9697 52.2792
7.2727 2.0202 52.1311
7.2727 2.0707 51.9821
7.2727 2.1212 51.8326
7.2727 2.1717 51.6824
7.2727 2.2222 51.5318
7.2727 2.2727 51.3808
7.2727 2.3232 51.2295
7.2727 2.3737 51.078
7.2727 2.4242 50.9265
7.2727 2.4747 50.7749
7.2727 2.5253 50.6235
7.2727 2.5758 50.4722
7.2727 2.6263 50.3213
7.2727 2.6768 50.1707
7.2727 2.7273 50.0205
7.2727 2.7778 49.8709
7.2727 2.8283 49.7219
7.2727 2.8788 49.5737
7.2727 2.9293 49.4263
7.2727 2.9798 49.2797
7.2727 3.0303 49.1342
7.2727 3.0808 48.9897
7.2727 3.1313 48.8464
7.2727 3.1818 48.7043
7.2727 3.2323 48.5635
7.2727 3.2828 48.4241
7.2727 3.3333 48.2862
7.2727 3.3838 48.1499
7.2727 3.4343 48.0152
7.2727 3.4848 47.8822
7.2727 3.5354 47.751
7.2727 3.5859 47.6217
7.2727 3.6364 47.4943
7.2727 3.6869 47.3689
7.2727 3.7374 47.2455
7.2727 3.7879 47.1244
7.2727 3.8384 47.0054
7.2727 3.8889 46.8887
7.2727 3.9394 46.7743
7.2727 3.9899 46.6623
7.2727 4.0404 46.5528
7.2727 4.0909 46.4457
7.2727 4.1414 46.3412
7.2727 4.1919 46.2393
7.2727 4.2424 46.1401
7.2727 4.2929 46.0435
7.2727 4.3434 45.9496
7.2727 4.3939 45.8585
7.2727 4.4444 45.7701
7.2727 4.4949 45.6846
7.2727 4.5455 45.6018
7.2727 4.596 45.5219
7.2727 4.6465 45.4448
7.2727 4.697 45.3706
7.2727 4.7475 45.2993
7.2727 4.798 45.2308
7.2727 4.8485 45.1651
7.2727 4.899 45.1023
7.2727 4.9495 45.0423
7.2727 5.0 44.9852
7.3737 0.0 56.2256
7.3737 0.0505 56.1764
7.3737 0.101 56.124
7.3737 0.1515 56.0684
7.3737 0.202 56.0095
7.3737 0.2525 55.9473
7.3737 0.303 55.8819
7.3737 0.3535 55.8132
7.3737 0.404 55.7412
7.3737 0.4545 55.666
7.3737 0.5051 55.5876
7.3737 0.5556 55.506
7.3737 0.6061 55.4213
7.3737 0.6566 55.3335
7.3737 0.7071 55.2426
7.3737 0.7576 55.1487
7.3737 0.8081 55.0519
7.3737 0.8586 54.9522
7.3737 0.9091 54.8498
7.3737 0.9596 54.7445
7.3737 1.0101 54.6366
7.3737 1.0606 54.5262
7.3737 1.1111 54.4132
7.3737 1.1616 54.2978
7.3737 1.2121 54.18
7.3737 1.2626 54.06
7.3737 1.3131 53.9379
7.3737 1.3636 53.8137
7.3737 1.4141 53.6875
7.3737 1.4646 53.5594
7.3737 1.5152 53.4295
7.3737 1.5657 53.2979
7.3737 1.6162 53.1647
7.3737 1.6667 53.03
7.3737 1.7172 52.8939
7.3737 1.7677 52.7565
7.3737 1.8182 52.6178
7.3737 1.8687 52.478
7.3737 1.9192 52.3372
7.3737 1.9697 52.1955
7.3737 2.0202 52.0529
7.3737 2.0707 51.9095
7.3737 2.1212 51.7655
7.3737 2.1717 51.621
7.3737 2.2222 51.4759
7.3737 2.2727 51.3305
7.3737 2.3232 51.1848
7.3737 2.3737 51.0389
7.3737 2.4242 50.893
7.3737 2.4747 50.7469
7.3737 2.5253 50.601
7.3737 2.5758 50.4552
7.3737 2.6263 50.3097
7.3737 2.6768 50.1645
7.3737 2.7273 50.0198
7.3737 2.7778 49.8755
7.3737 2.8283 49.7319
7.3737 2.8788 49.5889
7.3737 2.9293 49.4467
7.3737 2.9798 49.3053
7.3737 3.0303 49.1649
7.3737 3.0808 49.0254
7.3737 3.1313 48.8871
7.3737 3.1818 48.7499
7.3737 3.2323 48.614
7.3737 3.2828 48.4794
7.3737 3.3333 48.3462
7.3737 3.3838 48.2145
7.3737 3.4343 48.0843
7.3737 3.4848 47.9558
7.3737 3.5354 47.829
7.3737 3.5859 47.7039
7.3737 3.6364 47.5807
7.3737 3.6869 47.4594
7.3737 3.7374 47.34
7.3737 3.7879 47.2227
7.3737 3.8384 47.1075
7.3737 3.8889 46.9944
7.3737 3.9394 46.8836
7.3737 3.9899 46.775
7.3737 4.0404 46.6687
7.3737 4.0909 46.5648
7.3737 4.1414 46.4634
7.3737 4.1919 46.3643
7.3737 4.2424 46.2678
7.3737 4.2929 46.1738
7.3737 4.3434 46.0824
7.3737 4.3939 45.9936
7.3737 4.4444 45.9074
7.3737 4.4949 45.8238
7.3737 4.5455 45.7429
7.3737 4.596 45.6647
7.3737 4.6465 45.5892
7.3737 4.697 45.5164
7.3737 4.7475 45.4463
7.3737 4.798 45.3789
7.3737 4.8485 45.3142
7.3737 4.899 45.2522
7.3737 4.9495 45.1929
7.3737 5.0 45.1363
7.4747 0.0 56.0111
7.4747 0.0505 55.9621
7.4747 0.101 55.9101
7.4747 0.1515 55.855
7.4747 0.202 55.7969
7.4747 0.2525 55.7357
7.4747 0.303 55.6715
7.4747 0.3535 55.6042
7.4747 0.404 55.5338
7.4747 0.4545 55.4605
7.4747 0.5051 55.3841
7.4747 0.5556 55.3048
7.4747 0.6061 55.2225
7.4747 0.6566 55.1373
7.4747 0.7071 55.0493
7.4747 0.7576 54.9584
7.4747 0.8081 54.8648
7.4747 0.8586 54.7685
7.4747 0.9091 54.6696
7.4747 0.9596 54.568
7.4747 1.0101 54.464
7.4747 1.0606 54.3575
7.4747 1.1111 54.2486
7.4747 1.1616 54.1374
7.4747 1.2121 54.0241
7.4747 1.2626 53.9085
7.4747 1.3131 53.7909
7.4747 1.3636 53.6714
7.4747 1.4141 53.5499
7.4747 1.4646 53.4267
7.4747 1.5152 53.3017
7.4747 1.5657 53.1751
7.4747 1.6162 53.047
7.4747 1.6667 52.9174
7.4747 1.7172 52.7865
7.4747 1.7677 52.6543
7.4747 1.8182 52.5209
7.4747 1.8687 52.3864
7.4747 1.9192 52.2509
7.4747 1.9697 52.1145
7.4747 2.0202 51.9773
7.4747 2.0707 51.8393
7.4747 2.1212 51.7007
7.4747 2.1717 51.5615
7.4747 2.2222 51.4219
7.4747 2.2727 51.2819
7.4747 2.3232 51.1416
7.4747 2.3737 51.0011
7.4747 2.4242 50.8605
7.4747 2.4747 50.7198
7.4747 2.5253 50.5792
7.4747 2.5758 50.4388
7.4747 2.6263 50.2985
7.4747 2.6768 50.1586
7.4747 2.7273 50.0191
7.4747 2.7778 49.88
7.4747 2.8283 49.7415
7.4747 2.8788 49.6036
7.4747 2.9293 49.4665
7.4747 2.9798 49.3301
7.4747 3.0303 49.1946
7.4747 3.0808 49.0601
7.4747 3.1313 48.9266
7.4747 3.1818 48.7942
7.4747 3.2323 48.663
7.4747 3.2828 48.533
7.4747 3.3333 48.4044
7.4747 3.3838 48.2772
7.4747 3.4343 48.1514
7.4747 3.4848 48.0272
7.4747 3.5354 47.9047
7.4747 3.5859 47.7837
7.4747 3.6364 47.6646
7.4747 3.6869 47.5472
7.4747 3.7374 47.4317
7.4747 3.7879 47.3182
7.4747 3.8384 47.2066
7.4747 3.8889 47.0971
7.4747 3.9394 46.9897
7.4747 3.9899 46.8844
7.4747 4.0404 46.7813
7.4747 4.0909 46.6805
7.4747 4.1414 46.5819
7.4747 4.1919 46.4857
7.4747 4.2424 46.3918
7.4747 4.2929 46.3004
7.4747 4.3434 46.2113
7.4747 4.3939 46.1248
7.4747 4.4444 46.0407
7.4747 4.4949 45.9591
7.4747 4.5455 45.8801
7.4747 4.596 45.8036
7.4747 4.6465 45.7296
7.4747 4.697 45.6582
7.4747 4.7475 45.5894
7.4747 4.798 45.5231
7.4747 4.8485 45.4594
7.4747 4.899 45.3982
7.4747 4.9495 45.3396
7.4747 5.0 45.2835
7.5758 0.0 55.8056
7.5758 0.0505 55.7568
7.5758 0.101 55.7052
7.5758 0.1515 55.6507
7.5758 0.202 55.5934
7.5758 0.2525 55.5332
7.5758 0.303 55.4701
7.5758 0.3535 55.4042
7.5758 0.404 55.3354
7.5758 0.4545 55.2638
7.5758 0.5051 55.1894
7.5758 0.5556 55.1122
7.5758 0.6061 55.0323
7.5758 0.6566 54.9496
7.5758 0.7071 54.8643
7.5758 0.7576 54.7763
7.5758 0.8081 54.6857
7.5758 0.8586 54.5926
7.5758 0.9091 54.4969
7.5758 0.9596 54.3989
7.5758 1.0101 54.2984
7.5758 1.0606 54.1957
7.5758 1.1111 54.0907
7.5758 1.1616 53.9836
7.5758 1.2121 53.8743
7.5758 1.2626 53.763
7.5758 1.3131 53.6498
7.5758 1.3636 53.5347
7.5758 1.4141 53.4178
7.5758 1.4646 53.2992
7.5758 1.5152 53.1789
7.5758 1.5657 53.057
7.5758 1.6162 52.9337
7.5758 1.6667 52.809
7.5758 1.7172 52.683
7.5758 1.7677 52.5558
7.5758 1.8182 52.4275
7.5758 1.8687 52.298
7.5758 1.9192 52.1676
7.5758 1.9697 52.0364
7.5758 2.0202 51.9043
7.5758 2.0707 51.7715
7.5758 2.1212 51.6381
7.5758 2.1717 51.5041
7.5758 2.2222 51.3697
7.5758 2.2727 51.2349
7.5758 2.3232 51.0998
7.5758 2.3737 50.9645
7.5758 2.4242 50.8291
7.5758 2.4747 50.6936
7.5758 2.5253 50.5581
7.5758 2.5758 50.4228
7.5758 2.6263 50.2877
7.5758 2.6768 50.1529
7.5758 2.7273 50.0184
7.5758 2.7778 49.8843
7.5758 2.8283 49.7508
7.5758 2.8788 49.6179
7.5758 2.9293 49.4856
7.5758 2.9798 49.3541
7.5758 3.0303 49.2234
7.5758 3.0808 49.0936
7.5758 3.1313 48.9648
7.5758 3.1818 48.8371
7.5758 3.2323 48.7104
7.5758 3.2828 48.585
7.5758 3.3333 48.4608
7.5758 3.3838 48.3379
7.5758 3.4343 48.2165
7.5758 3.4848 48.0965
7.5758 3.5354 47.978
7.5758 3.5859 47.8611
7.5758 3.6364 47.7459
7.5758 3.6869 47.6324
7.5758 3.7374 47.5206
7.5758 3.7879 47.4107
7.5758 3.8384 47.3027
7.5758 3.8889 47.1966
7.5758 3.9394 47.0925
7.5758 3.9899 46.9904
7.5758 4.0404 46.8904
7.5758 4.0909 46.7925
7.5758 4.1414 46.6968
7.5758 4.1919 46.6033
7.5758 4.2424 46.5121
7.5758 4.2929 46.4231
7.5758 4.3434 46.3364
7.5758 4.3939 46.252
7.5758 4.4444 46.17
7.5758 4.4949 46.0904
7.5758 4.5455 46.0132
7.5758 4.596 45.9383
7.5758 4.6465 45.8659
7.5758 4.697 45.7959
7.5758 4.7475 45.7283
7.5758 4.798 45.6632
7.5758 4.8485 45.6004
7.5758 4.899 45.5401
7.5758 4.9495 45.4822
7.5758 5.0 45.4267
7.6768 0.0 55.6086
7.6768 0.0505 55.5601
7.6768 0.101 55.5089
7.6768 0.1515 55.455
7.6768 0.202 55.3985
7.6768 0.2525 55.3393
7.6768 0.303 55.2774
7.6768 0.3535 55.2128
7.6768 0.404 55.1456
7.6768 0.4545 55.0757
7.6768 0.5051 55.0031
7.6768 0.5556 54.928
7.6768 0.6061 54.8503
7.6768 0.6566 54.77
7.6768 0.7071 54.6872
7.6768 0.7576 54.6019
7.6768 0.8081 54.5142
7.6768 0.8586 54.4241
7.6768 0.9091 54.3316
7.6768 0.9596 54.2369
7.6768 1.0101 54.1399
7.6768 1.0606 54.0407
7.6768 1.1111 53.9394
7.6768 1.1616 53.8361
7.6768 1.2121 53.7307
7.6768 1.2626 53.6235
7.6768 1.3131 53.5144
7.6768 1.3636 53.4035
7.6768 1.4141 53.2909
7.6768 1.4646 53.1766
7.6768 1.5152 53.0608
7.6768 1.5657 52.9436
7.6768 1.6162 52.8249
7.6768 1.6667 52.7048
7.6768 1.7172 52.5835
7.6768 1.7677 52.4611
7.6768 1.8182 52.3375
7.6768 1.8687 52.213
7.6768 1.9192 52.0875
7.6768 1.9697 51.9611
7.6768 2.0202 51.834
7.6768 2.0707 51.7062
7.6768 2.1212 51.5777
7.6768 2.1717 51.4488
7.6768 2.2222 51.3193
7.6768 2.2727 51.1896
7.6768 2.3232 51.0595
7.6768 2.3737 50.9292
7.6768 2.4242 50.7987
7.6768 2.4747 50.6683
7.6768 2.5253 50.5378
7.6768 2.5758 50.4074
7.6768 2.6263 50.2772
7.6768 2.6768 50.1473
7.6768 2.7273 50.0177
7.6768 2.7778 49.8885
7.6768 2.8283 49.7598
7.6768 2.8788 49.6317
7.6768 2.9293 49.5041
7.6768 2.9798 49.3773
7.6768 3.0303 49.2513
7.6768 3.0808 49.1261
7.6768 3.1313 49.0018
7.6768 3.1818 48.8785
7.6768 3.2323 48.7563
7.6768 3.2828 48.6352
7.6768 3.3333 48.5153
7.6768 3.3838 48.3967
7.6768 3.4343 48.2793
7.6768 3.4848 48.1634
7.6768 3.5354 48.0489
7.6768 3.5859 47.9359
7.6768 3.6364 47.8245
7.6768 3.6869 47.7147
7.6768 3.7374 47.6066
7.6768 3.7879 47.5002
7.6768 3.8384 47.3956
7.6768 3.8889 47.2928
7.6768 3.9394 47.1919
7.6768 3.9899 47.093
7.6768 4.0404 46.996
7.6768 4.0909 46.901
7.6768 4.1414 46.808
7.6768 4.1919 46.7172
7.6768 4.2424 46.6285
7.6768 4.2929 46.5419
7.6768 4.3434 46.4575
7.6768 4.3939 46.3753
7.6768 4.4444 46.2953
7.6768 4.4949 46.2176
7.6768 4.5455 46.1421
7.6768 4.596 46.0689
7.6768 4.6465 45.998
7.6768 4.697 45.9294
7.6768 4.7475 45.8631
7.6768 4.798 45.7991
7.6768 4.8485 45.7373
7.6768 4.899 45.6779
7.6768 4.9495 45.6208
7.6768 5.0 45.5659
7.7778 0.0 55.4198
7.7778 0.0505 55.3716
7.7778 0.101 55.3209
7.7778 0.1515 55.2676
7.7778 0.202 55.2119
7.7778 0.2525 55.1537
7.7778 0.303 55.0929
7.7778 0.3535 55.0297
7.7778 0.404 54.9639
7.7778 0.4545 54.8956
7.7778 0.5051 54.8249
7.7778 0.5556 54.7517
7.7778 0.6061 54.6761
7.7778 0.6566 54.5981
7.7778 0.7071 54.5178
7.7778 0.7576 54.4351
7.7778 0.8081 54.3501
7.7778 0.8586 54.2628
7.7778 0.9091 54.1734
7.7778 0.9596 54.0818
7.7778 1.0101 53.988
7.7778 1.0606 53.8923
7.7778 1.1111 53.7945
7.7778 1.1616 53.6948
7.7778 1.2121 53.5932
7.7778 1.2626 53.4897
7.7778 1.3131 53.3845
7.7778 1.3636 53.2777
7.7778 1.4141 53.1692
7.7778 1.4646 53.0591
7.7778 1.5152 52.9476
7.7778 1.5657 52.8346
7.7778 1.6162 52.7203
7.7778 1.6667 52.6047
7.7778 1.7172 52.488
7.7778 1.7677 52.3701
7.7778 1.8182 52.2511
7.7778 1.8687 52.1312
7.7778 1.9192 52.0104
7.7778 1.9697 51.8887
7.7778 2.0202 51.7664
7.7778 2.0707 51.6433
7.7778 2.1212 51.5197
7.7778 2.1717 51.3955
7.7778 2.2222 51.2709
7.7778 2.2727 51.1459
7.7778 2.3232 51.0206
7.7778 2.3737 50.8951
7.7778 2.4242 50.7695
7.7778 2.4747 50.6438
7.7778 2.5253 50.5182
7.7778 2.5758 50.3926
7.7778 2.6263 50.2671
7.7778 2.6768 50.142
7.7778 2.7273 50.0171
7.7778 2.7778 49.8925
7.7778 2.8283 49.7685
7.7778 2.8788 49.6449
7.7778 2.9293 49.522
7.7778 2.9798 49.3997
7.7778 3.0303 49.2782
7.7778 3.0808 49.1574
7.7778 3.1313 49.0375
7.7778 3.1818 48.9186
7.7778 3.2323 48.8006
7.7778 3.2828 48.6837
7.7778 3.3333 48.5679
7.7778 3.3838 48.4534
7.7778 3.4343 48.34
7.7778 3.4848 48.228
7.7778 3.5354 48.1174
7.7778 3.5859 48.0082
7.7778 3.6364 47.9004
7.7778 3.6869 47.7942
7.7778 3.7374 47.6896
7.7778 3.7879 47.5866
7.7778 3.8384 47.4853
7.7778 3.8889 47.3858
7.7778 3.9394 47.288
7.7778 3.9899 47.1921
7.7778 4.0404 47.098
7.7778 4.0909 47.0058
7.7778 4.1414 46.9155
7.7778 4.1919 46.8273
7.7778 4.2424 46.741
7.7778 4.2929 46.6568
7.7778 4.3434 46.5746
7.7778 4.3939 46.4945
7.7778 4.4444 46.4165
7.7778 4.4949 46.3407
7.7778 4.5455 46.2669
7.7778 4.596 46.1954
7.7778 4.6465 46.126
7.7778 4.697 46.0587
7.7778 4.7475 45.9937
7.7778 4.798 45.9308
7.7778 4.8485 45.8701
7.7778 4.899 45.8115
7.7778 4.9495 45.7552
7.7778 5.0 45.701
7.8788 0.0 55.2387
7.8788 0.0505 55.1909
7.8788 0.101 55.1407
7.8788 0.1515 55.0881
7.8788 0.202 55.0332
7.8788 0.2525 54.976
7.8788 0.303 54.9164
7.8788 0.3535 54.8544
7.8788 0.404 54.79
7.8788 0.4545 54.7234
7.8788 0.5051 54.6544
7.8788 0.5556 54.5831
7.8788 0.6061 54.5096
7.8788 0.6566 54.4337
7.8788 0.7071 54.3557
7.8788 0.7576 54.2755
7.8788 0.8081 54.1931
7.8788 0.8586 54.1085
7.8788 0.9091 54.022
7.8788 0.9596 53.9333
7.8788 1.0101 53.8427
7.8788 1.0606 53.7502
7.8788 1.1111 53.6557
7.8788 1.1616 53.5594
7.8788 1.2121 53.4614
7.8788 1.2626 53.3616
7.8788 1.3131 53.2601
7.8788 1.3636 53.1571
7.8788 1.4141 53.0525
7.8788 1.4646 52.9464
7.8788 1.5152 52.8389
7.8788 1.5657 52.7301
7.8788 1.6162 52.62
7.8788 1.6667 52.5087
7.8788 1.7172 52.3962
7.8788 1.7677 52.2827
7.8788 1.8182 52.1681
7.8788 1.8687 52.0527
7.8788 1.9192 51.9363
7.8788 1.9697 51.8192
7.8788 2.0202 51.7014
7.8788 2.0707 51.5829
7.8788 2.1212 51.4638
7.8788 2.1717 51.3442
7.8788 2.2222 51.2242
7.8788 2.2727 51.1039
7.8788 2.3232 50.9833
7.8788 2.3737 50.8624
7.8788 2.4242 50.7414
7.8788 2.4747 50.6203
7.8788 2.5253 50.4993
7.8788 2.5758 50.3783
7.8788 2.6263 50.2574
7.8788 2.6768 50.1368
7.8788 2.7273 50.0164
7.8788 2.7778 49.8964
7.8788 2.8283 49.7769
7.8788 2.8788 49.6578
7.8788 2.9293 49.5392
7.8788 2.9798 49.4213
7.8788 3.0303 49.3041
7.8788 3.0808 49.1876
7.8788 3.1313 49.0719
7.8788 3.1818 48.9571
7.8788 3.2323 48.8433
7.8788 3.2828 48.7305
7.8788 3.3333 48.6187
7.8788 3.3838 48.508
7.8788 3.4343 48.3986
7.8788 3.4848 48.2903
7.8788 3.5354 48.1834
7.8788 3.5859 48.0778
7.8788 3.6364 47.9737
7.8788 3.6869 47.8709
7.8788 3.7374 47.7697
7.8788 3.7879 47.67
7.8788 3.8384 47.5719
7.8788 3.8889 47.4755
7.8788 3.9394 47.3807
7.8788 3.9899 47.2877
7.8788 4.0404 47.1964
7.8788 4.0909 47.107
7.8788 4.1414 47.0193
7.8788 4.1919 46.9336
7.8788 4.2424 46.8497
7.8788 4.2929 46.7677
7.8788 4.3434 46.6877
7.8788 4.3939 46.6097
7.8788 4.4444 46.5336
7.8788 4.4949 46.4596
7.8788 4.5455 46.3876
7.8788 4.596 46.3176
7.8788 4.6465 46.2497
7.8788 4.697 46.1838
7.8788 4.7475 46.12
7.8788 4.798 46.0583
7.8788 4.8485 45.9986
7.8788 4.899 45.941
7.8788 4.9495 45.8854
7.8788 5.0 45.8319
7.9798 0.0 55.0651
7.9798 0.0505 55.0177
7.9798 0.101 54.968
7.9798 0.1515 54.9162
7.9798 0.202 54.8621
7.9798 0.2525 54.8058
7.9798 0.303 54.7473
7.9798 0.3535 54.6866
7.9798 0.404 54.6237
7.9798 0.4545 54.5586
7.9798 0.5051 54.4913
7.9798 0.5556 54.4218
7.9798 0.6061 54.3502
7.9798 0.6566 54.2765
7.9798 0.7071 54.2006
7.9798 0.7576 54.1228
7.9798 0.8081 54.0429
7.9798 0.8586 53.9609
7.9798 0.9091 53.8771
7.9798 0.9596 53.7913
7.9798 1.0101 53.7036
7.9798 1.0606 53.6142
7.9798 1.1111 53.5229
7.9798 1.1616 53.4299
7.9798 1.2121 53.3352
7.9798 1.2626 53.2389
7.9798 1.3131 53.141
7.9798 1.3636 53.0416
7.9798 1.4141 52.9407
7.9798 1.4646 52.8384
7.9798 1.5152 52.7348
7.9798 1.5657 52.6299
7.9798 1.6162 52.5238
7.9798 1.6667 52.4166
7.9798 1.7172 52.3082
7.9798 1.7677 52.1989
7.9798 1.8182 52.0885
7.9798 1.8687 51.9773
7.9798 1.9192 51.8653
7.9798 1.9697 51.7524
7.9798 2.0202 51.639
7.9798 2.0707 51.5248
7.9798 2.1212 51.4102
7.9798 2.1717 51.295
7.9798 2.2222 51.1794
7.9798 2.2727 51.0635
7.9798 2.3232 50.9473
7.9798 2.3737 50.8309
7.9798 2.4242 50.7144
7.9798 2.4747 50.5977
7.9798 2.5253 50.4811
7.9798 2.5758 50.3645
7.9798 2.6263 50.2481
7.9798 2.6768 50.1318
7.9798 2.7273 50.0158
7.9798 2.7778 49.9002
7.9798 2.8283 49.7849
7.9798 2.8788 49.6701
7.9798 2.9293 49.5558
7.9798 2.9798 49.4421
7.9798 3.0303 49.329
7.9798 3.0808 49.2166
7.9798 3.1313 49.105
7.9798 3.1818 48.9943
7.9798 3.2323 48.8844
7.9798 3.2828 48.7755
7.9798 3.3333 48.6676
7.9798 3.3838 48.5607
7.9798 3.4343 48.455
7.9798 3.4848 48.3504
7.9798 3.5354 48.247
7.9798 3.5859 48.145
7.9798 3.6364 48.0442
7.9798 3.6869 47.9448
7.9798 3.7374 47.8469
7.9798 3.7879 47.7504
7.9798 3.8384 47.6554
7.9798 3.8889 47.562
7.9798 3.9394 47.4701
7.9798 3.9899 47.3799
7.9798 4.0404 47.2914
7.9798 4.0909 47.2045
7.9798 4.1414 47.1194
7.9798 4.1919 47.0361
7.9798 4.2424 46.9545
7.9798 4.2929 46.8748
7.9798 4.3434 46.7969
7.9798 4.3939 46.7209
7.9798 4.4444 46.6467
7.9798 4.4949 46.5745
7.9798 4.5455 46.5042
7.9798 4.596 46.4358
7.9798 4.6465 46.3693
7.9798 4.697 46.3048
7.9798 4.7475 46.2422
7.9798 4.798 46.1816
7.9798 4.8485 46.123
7.9798 4.899 46.0663
7.9798 4.9495 46.0115
7.9798 5.0 45.9587
8.0808 0.0 54.8986
8.0808 0.0505 54.8516
8.0808 0.101 54.8026
8.0808 0.1515 54.7514
8.0808 0.202 54.6982
8.0808 0.2525 54.6429
8.0808 0.303 54.5855
8.0808 0.3535 54.526
8.0808 0.404 54.4645
8.0808 0.4545 54.4008
8.0808 0.5051 54.3352
8.0808 0.5556 54.2675
8.0808 0.6061 54.1977
8.0808 0.6566 54.126
8.0808 0.7071 54.0523
8.0808 0.7576 53.9767
8.0808 0.8081 53.8992
8.0808 0.8586 53.8198
8.0808 0.9091 53.7385
8.0808 0.9596 53.6554
8.0808 1.0101 53.5706
8.0808 1.0606 53.484
8.0808 1.1111 53.3958
8.0808 1.1616 53.3059
8.0808 1.2121 53.2145
8.0808 1.2626 53.1215
8.0808 1.3131 53.027
8.0808 1.3636 52.931
8.0808 1.4141 52.8337
8.0808 1.4646 52.7351
8.0808 1.5152 52.6351
8.0808 1.5657 52.534
8.0808 1.6162 52.4317
8.0808 1.6667 52.3283
8.0808 1.7172 52.2239
8.0808 1.7677 52.1185
8.0808 1.8182 52.0122
8.0808 1.8687 51.905
8.0808 1.9192 51.7971
8.0808 1.9697 51.6884
8.0808 2.0202 51.5791
8.0808 2.0707 51.4692
8.0808 2.1212 51.3587
8.0808 2.1717 51.2478
8.0808 2.2222 51.1365
8.0808 2.2727 51.0248
8.0808 2.3232 50.9128
8.0808 2.3737 50.8007
8.0808 2.4242 50.6884
8.0808 2.4747 50.576
8.0808 2.5253 50.4637
8.0808 2.5758 50.3513
8.0808 2.6263 50.2391
8.0808 2.6768 50.1271
8.0808 2.7273 50.0153
8.0808 2.7778 49.9038
8.0808 2.8283 49.7926
8.0808 2.8788 49.6819
8.0808 2.9293 49.5717
8.0808 2.9798 49.462
8.0808 3.0303 49.353
8.0808 3.0808 49.2446
8.0808 3.1313 49.1369
8.0808 3.1818 49.03
8.0808 3.2323 48.924
8.0808 3.2828 48.8188
8.0808 3.3333 48.7146
8.0808 3.3838 48.6114
8.0808 3.4343 48.5092
8.0808 3.4848 48.4082
8.0808 3.5354 48.3083
8.0808 3.5859 48.2096
8.0808 3.6364 48.1121
8.0808 3.6869 48.016
8.0808 3.7374 47.9212
8.0808 3.7879 47.8278
8.0808 3.8384 47.7358
8.0808 3.8889 47.6453
8.0808 3.9394 47.5562
8.0808 3.9899 47.4688
8.0808 4.0404 47.3829
8.0808 4.0909 47.2986
8.0808 4.1414 47.2159
8.0808 4.1919 47.1349
8.0808 4.2424 47.0556
8.0808 4.2929 46.978
8.0808 4.3434 46.9022
8.0808 4.3939 46.8281
8.0808 4.4444 46.7559
8.0808 4.4949 46.6854
8.0808 4.5455 46.6167
8.0808 4.596 46.5498
8.0808 4.6465 46.4848
8.0808 4.697 46.4216
8.0808 4.7475 46.3603
8.0808 4.798 46.3008
8.0808 4.8485 46.2432
8.0808 4.899 46.1874
8.0808 4.9495 46.1335
8.0808 5.0 46.0814
8.1818 0.0 54.7389
8.1818 0.0505 54.6924
8.1818 0.101 54.644
8.1818 0.1515 54.5935
8.1818 0.202 54.5412
8.1818 0.2525 54.4868
8.1818 0.303 54.4305
8.1818 0.3535 54.3723
8.1818 0.404 54.312
8.1818 0.4545 54.2499
8.1818 0.5051 54.1858
8.1818 0.5556 54.1198
8.1818 0.6061 54.0519
8.1818 0.6566 53.9821
8.1818 0.7071 53.9105
8.1818 0.7576 53.837
8.1818 0.8081 53.7618
8.1818 0.8586 53.6847
8.1818 0.9091 53.606
8.1818 0.9596 53.5255
8.1818 1.0101 53.4434
8.1818 1.0606 53.3596
8.1818 1.1111 53.2742
8.1818 1.1616 53.1873
8.1818 1.2121 53.0989
8.1818 1.2626 53.0091
8.1818 1.3131 52.9178
8.1818 1.3636 52.8252
8.1818 1.4141 52.7313
8.1818 1.4646 52.6361
8.1818 1.5152 52.5397
8.1818 1.5657 52.4421
8.1818 1.6162 52.3435
8.1818 1.6667 52.2438
8.1818 1.7172 52.1431
8.1818 1.7677 52.0415
8.1818 1.8182 51.9391
8.1818 1.8687 51.8358
8.1818 1.9192 51.7318
8.1818 1.9697 51.6271
8.1818 2.0202 51.5217
8.1818 2.0707 51.4158
8.1818 2.1212 51.3094
8.1818 2.1717 51.2025
8.1818 2.2222 51.0952
8.1818 2.2727 50.9876
8.1818 2.3232 50.8798
8.1818 2.3737 50.7717
8.1818 2.4242 50.6635
8.1818 2.4747 50.5552
8.1818 2.5253 50.4469
8.1818 2.5758 50.3387
8.1818 2.6263 50.2305
8.1818 2.6768 50.1225
8.1818 2.7273 50.0147
8.1818 2.7778 49.9072
8.1818 2.8283 49.8001
8.1818 2.8788 49.6933
8.1818 2.9293 49.587
8.1818 2.9798 49.4812
8.1818 3.0303 49.376
8.1818 3.0808 49.2714
8.1818 3.1313 49.1675
8.1818 3.1818 49.0644
8.1818 3.2323 48.962
8.1818 3.2828 48.8604
8.1818 3.3333 48.7598
8.1818 3.3838 48.6601
8.1818 3.4343 48.5614
8.1818 3.4848 48.4637
8.1818 3.5354 48.3672
8.1818 3.5859 48.2717
8.1818 3.6364 48.1775
8.1818 3.6869 48.0844
8.1818 3.7374 47.9927
8.1818 3.7879 47.9022
8.1818 3.8384 47.8131
8.1818 3.8889 47.7254
8.1818 3.9394 47.6391
8.1818 3.9899 47.5543
8.1818 4.0404 47.4709
8.1818 4.0909 47.3891
8.1818 4.1414 47.3088
8.1818 4.1919 47.2301
8.1818 4.2424 47.153
8.1818 4.2929 47.0775
8.1818 4.3434 47.0037
8.1818 4.3939 46.9315
8.1818 4.4444 46.8611
8.1818 4.4949 46.7923
8.1818 4.5455 46.7252
8.1818 4.596 46.6599
8.1818 4.6465 46.5963
8.1818 4.697 46.5344
8.1818 4.7475 46.4743
8.1818 4.798 46.416
8.1818 4.8485 46.3594
8.1818 4.899 46.3046
8.1818 4.9495 46.2515
8.1818 5.0 46.2001
8.2828 0.0 54.5857
8.2828 0.0505 54.5397
8.2828 0.101 54.4919
8.2828 0.1515 54.4422
8.2828 0.202 54.3907
8.2828 0.2525 54.3374
8.2828 0.303 54.2821
8.2828 0.3535 54.2251
8.2828 0.404 54.1661
8.2828 0.4545 54.1054
8.2828 0.5051 54.0428
8.2828 0.5556 53.9785
8.2828 0.6061 53.9123
8.2828 0.6566 53.8444
8.2828 0.7071 53.7748
8.2828 0.7576 53.7034
8.2828 0.8081 53.6303
8.2828 0.8586 53.5556
8.2828 0.9091 53.4792
8.2828 0.9596 53.4012
8.2828 1.0101 53.3217
8.2828 1.0606 53.2406
8.2828 1.1111 53.158
8.2828 1.1616 53.0739
8.2828 1.2121 52.9884
8.2828 1.2626 52.9016
8.2828 1.3131 52.8134
8.2828 1.3636 52.724
8.2828 1.4141 52.6333
8.2828 1.4646 52.5414
8.2828 1.5152 52.4483
8.2828 1.5657 52.3542
8.2828 1.6162 52.2591
8.2828 1.6667 52.1629
8.2828 1.7172 52.0658
8.2828 1.7677 51.9678
8.2828 1.8182 51.8691
8.2828 1.8687 51.7695
8.2828 1.9192 51.6692
8.2828 1.9697 51.5683
8.2828 2.0202 51.4667
8.2828 2.0707 51.3646
8.2828 2.1212 51.2621
8.2828 2.1717 51.1591
8.2828 2.2222 51.0557
8.2828 2.2727 50.952
8.2828 2.3232 50.848
8.2828 2.3737 50.7439
8.2828 2.4242 50.6396
8.2828 2.4747 50.5352
8.2828 2.5253 50.4309
8.2828 2.5758 50.3265
8.2828 2.6263 50.2222
8.2828 2.6768 50.1181
8.2828 2.7273 50.0142
8.2828 2.7778 49.9105
8.2828 2.8283 49.8072
8.2828 2.8788 49.7042
8.2828 2.9293 49.6017
8.2828 2.9798 49.4997
8.2828 3.0303 49.3981
8.2828 3.0808 49.2972
8.2828 3.1313 49.1969
8.2828 3.1818 49.0973
8.2828 3.2323 48.9985
8.2828 3.2828 48.9004
8.2828 3.3333 48.8032
8.2828 3.3838 48.7069
8.2828 3.4343 48.6115
8.2828 3.4848 48.5171
8.2828 3.5354 48.4237
8.2828 3.5859 48.3315
8.2828 3.6364 48.2403
8.2828 3.6869 48.1502
8.2828 3.7374 48.0614
8.2828 3.7879 47.9738
8.2828 3.8384 47.8875
8.2828 3.8889 47.8025
8.2828 3.9394 47.7188
8.2828 3.9899 47.6366
8.2828 4.0404 47.5557
8.2828 4.0909 47.4762
8.2828 4.1414 47.3982
8.2828 4.1919 47.3217
8.2828 4.2424 47.2468
8.2828 4.2929 47.1733
8.2828 4.3434 47.1014
8.2828 4.3939 47.0311
8.2828 4.4444 46.9624
8.2828 4.4949 46.8953
8.2828 4.5455 46.8299
8.2828 4.596 46.766
8.2828 4.6465 46.7038
8.2828 4.697 46.6433
8.2828 4.7475 46.5844
8.2828 4.798 46.5272
8.2828 4.8485 46.4716
8.2828 4.899 46.4177
8.2828 4.9495 46.3655
8.2828 5.0 46.3149
8.3838 0.0 54.4387
8.3838 0.0505 54.3933
8.3838 0.101 54.3461
8.3838 0.1515 54.2972
8.3838 0.202 54.2466
8.3838 0.2525 54.1941
8.3838 0.303 54.14
8.3838 0.3535 54.0841
8.3838 0.404 54.0265
8.3838 0.4545 53.9671
8.3838 0.5051 53.906
8.3838 0.5556 53.8433
8.3838 0.6061 53.7788
8.3838 0.6566 53.7127
8.3838 0.7071 53.6449
8.3838 0.7576 53.5756
8.3838 0.8081 53.5046
8.3838 0.8586 53.432
8.3838 0.9091 53.3579
8.3838 0.9596 53.2823
8.3838 1.0101 53.2053
8.3838 1.0606 53.1267
8.3838 1.1111 53.0468
8.3838 1.1616 52.9654
8.3838 1.2121 52.8828
8.3838 1.2626 52.7988
8.3838 1.3131 52.7136
8.3838 1.3636 52.6271
8.3838 1.4141 52.5395
8.3838 1.4646 52.4508
8.3838 1.5152 52.3609
8.3838 1.5657 52.2701
8.3838 1.6162 52.1782
8.3838 1.6667 52.0855
8.3838 1.7172 51.9918
8.3838 1.7677 51.8973
8.3838 1.8182 51.802
8.3838 1.8687 51.706
8.3838 1.9192 51.6093
8.3838 1.9697 51.512
8.3838 2.0202 51.4141
8.3838 2.0707 51.3157
8.3838 2.1212 51.2168
8.3838 2.1717 51.1175
8.3838 2.2222 51.0178
8.3838 2.2727 50.9179
8.3838 2.3232 50.8177
8.3838 2.3737 50.7173
8.3838 2.4242 50.6167
8.3838 2.4747 50.5161
8.3838 2.5253 50.4155
8.3838 2.5758 50.3148
8.3838 2.6263 50.2143
8.3838 2.6768 50.1139
8.3838 2.7273 50.0137
8.3838 2.7778 49.9137
8.3838 2.8283 49.8141
8.3838 2.8788 49.7147
8.3838 2.9293 49.6158
8.3838 2.9798 49.5173
8.3838 3.0303 49.4194
8.3838 3.0808 49.322
8.3838 3.1313 49.2251
8.3838 3.1818 49.129
8.3838 3.2323 49.0335
8.3838 3.2828 48.9388
8.3838 3.3333 48.8449
8.3838 3.3838 48.7518
8.3838 3.4343 48.6596
8.3838 3.4848 48.5684
8.3838 3.5354 48.4781
8.3838 3.5859 48.3888
8.3838 3.6364 48.3006
8.3838 3.6869 48.2135
8.3838 3.7374 48.1275
8.3838 3.7879 48.0426
8.3838 3.8384 47.959
8.3838 3.8889 47.8766
8.3838 3.9394 47.7955
8.3838 3.9899 47.7157
8.3838 4.0404 47.6372
8.3838 4.0909 47.56
8.3838 4.1414 47.4843
8.3838 4.1919 47.4099
8.3838 4.2424 47.337
8.3838 4.2929 47.2655
8.3838 4.3434 47.1956
8.3838 4.3939 47.1271
8.3838 4.4444 47.0601
8.3838 4.4949 46.9946
8.3838 4.5455 46.9307
8.3838 4.596 46.8683
8.3838 4.6465 46.8075
8.3838 4.697 46.7482
8.3838 4.7475 46.6905
8.3838 4.798 46.6344
8.3838 4.8485 46.5799
8.3838 4.899 46.5269
8.3838 4.9495 46.4756
8.3838 5.0 46.4258
8.4848 0.0 54.2977
8.4848 0.0505 54.2528
8.4848 0.101 54.2063
8.4848 0.1515 54.1582
8.4848 0.202 54.1084
8.4848 0.2525 54.0569
8.4848 0.303 54.0038
8.4848 0.3535 53.9491
8.4848 0.404 53.8927
8.4848 0.4545 53.8347
8.4848 0.5051 53.7751
8.4848 0.5556 53.7138
8.4848 0.6061 53.651
8.4848 0.6566 53.5867
8.4848 0.7071 53.5207
8.4848 0.7576 53.4533
8.4848 0.8081 53.3843
8.4848 0.8586 53.3139
8.4848 0.9091 53.242
8.4848 0.9596 53.1687
8.4848 1.0101 53.0939
8.4848 1.0606 53.0178
8.4848 1.1111 52.9404
8.4848 1.1616 52.8617
8.4848 1.2121 52.7817
8.4848 1.2626 52.7005
8.4848 1.3131 52.6181
8.4848 1.3636 52.5345
8.4848 1.4141 52.4498
8.4848 1.4646 52.3641
8.4848 1.5152 52.2773
8.4848 1.5657 52.1896
8.4848 1.6162 52.1009
8.4848 1.6667 52.0114
8.4848 1.7172 51.921
8.4848 1.7677 51.8298
8.4848 1.8182 51.7379
8.4848 1.8687 51.6452
8.4848 1.9192 51.552
8.4848 1.9697 51.4581
8.4848 2.0202 51.3637
8.4848 2.0707 51.2688
8.4848 2.1212 51.1734
8.4848 2.1717 51.0776
8.4848 2.2222 50.9815
8.4848 2.2727 50.8852
8.4848 2.3232 50.7885
8.4848 2.3737 50.6917
8.4848 2.4242 50.5948
8.4848 2.4747 50.4978
8.4848 2.5253 50.4007
8.4848 2.5758 50.3037
8.4848 2.6263 50.2067
8.4848 2.6768 50.1099
8.4848 2.7273 50.0132
8.4848 2.7778 49.9168
8.4848 2.8283 49.8206
8.4848 2.8788 49.7248
8.4848 2.9293 49.6293
8.4848 2.9798 49.5343
8.4848 3.0303 49.4397
8.4848 3.0808 49.3457
8.4848 3.1313 49.2522
8.4848 3.1818 49.1593
8.4848 3.2323 49.0671
8.4848 3.2828 48.9757
8.4848 3.3333 48.8849
8.4848 3.3838 48.795
8.4848 3.4343 48.7058
8.4848 3.4848 48.6176
8.4848 3.5354 48.5303
8.4848 3.5859 48.4439
8.4848 3.6364 48.3585
8.4848 3.6869 48.2742
8.4848 3.7374 48.1909
8.4848 3.7879 48.1087
8.4848 3.8384 48.0277
8.4848 3.8889 47.9478
8.4848 3.9394 47.8691
8.4848 3.9899 47.7917
8.4848 4.0404 47.7155
8.4848 4.0909 47.6406
8.4848 4.1414 47.567
8.4848 4.1919 47.4947
8.4848 4.2424 47.4238
8.4848 4.2929 47.3543
8.4848 4.3434 47.2861
8.4848 4.3939 47.2194
8.4848 4.4444 47.1541
8.4848 4.4949 47.0902
8.4848 4.5455 47.0278
8.4848 4.596 46.9669
8.4848 4.6465 46.9074
8.4848 4.697 46.8494
8.4848 4.7475 46.7929
8.4848 4.798 46.7379
8.4848 4.8485 46.6844
8.4848 4.899 46.6324
8.4848 4.9495 46.5819
8.4848 5.0 46.5329
8.5859 0.0 54.1623
8.5859 0.0505 54.118
8.5859 0.101 54.0722
8.5859 0.1515 54.0248
8.5859 0.202 53.9759
8.5859 0.2525 53.9254
8.5859 0.303 53.8733
8.5859 0.3535 53.8197
8.5859 0.404 53.7646
8.5859 0.4545 53.7079
8.5859 0.5051 53.6497
8.5859 0.5556 53.59
8.5859 0.6061 53.5287
8.5859 0.6566 53.466
8.5859 0.7071 53.4019
8.5859 0.7576 53.3363
8.5859 0.8081 53.2693
8.5859 0.8586 53.2008
8.5859 0.9091 53.131
8.5859 0.9596 53.0599
8.5859 1.0101 52.9874
8.5859 1.0606 52.9137
8.5859 1.1111 52.8387
8.5859 1.1616 52.7624
8.5859 1.2121 52.685
8.5859 1.2626 52.6064
8.5859 1.3131 52.5267
8.5859 1.3636 52.4459
8.5859 1.4141 52.3641
8.5859 1.4646 52.2812
8.5859 1.5152 52.1974
8.5859 1.5657 52.1126
8.5859 1.6162 52.027
8.5859 1.6667 51.9405
8.5859 1.7172 51.8533
8.5859 1.7677 51.7652
8.5859 1.8182 51.6765
8.5859 1.8687 51.5871
8.5859 1.9192 51.4971
8.5859 1.9697 51.4065
8.5859 2.0202 51.3154
8.5859 2.0707 51.2239
8.5859 2.1212 51.1319
8.5859 2.1717 51.0395
8.5859 2.2222 50.9468
8.5859 2.2727 50.8539
8.5859 2.3232 50.7607
8.5859 2.3737 50.6673
8.5859 2.4242 50.5738
8.5859 2.4747 50.4802
8.5859 2.5253 50.3866
8.5859 2.5758 50.293
8.5859 2.6263 50.1994
8.5859 2.6768 50.106
8.5859 2.7273 50.0127
8.5859 2.7778 49.9197
8.5859 2.8283 49.8269
8.5859 2.8788 49.7344
8.5859 2.9293 49.6423
8.5859 2.9798 49.5505
8.5859 3.0303 49.4592
8.5859 3.0808 49.3684
8.5859 3.1313 49.2782
8.5859 3.1818 49.1885
8.5859 3.2323 49.0994
8.5859 3.2828 49.011
8.5859 3.3333 48.9233
8.5859 3.3838 48.8363
8.5859 3.4343 48.7502
8.5859 3.4848 48.6648
8.5859 3.5354 48.5803
8.5859 3.5859 48.4968
8.5859 3.6364 48.4141
8.5859 3.6869 48.3325
8.5859 3.7374 48.2518
8.5859 3.7879 48.1722
8.5859 3.8384 48.0936
8.5859 3.8889 48.0162
8.5859 3.9394 47.9399
8.5859 3.9899 47.8647
8.5859 4.0404 47.7908
8.5859 4.0909 47.718
8.5859 4.1414 47.6465
8.5859 4.1919 47.5763
8.5859 4.2424 47.5073
8.5859 4.2929 47.4396
8.5859 4.3434 47.3732
8.5859 4.3939 47.3082
8.5859 4.4444 47.2446
8.5859 4.4949 47.1823
8.5859 4.5455 47.1213
8.5859 4.596 47.0618
8.5859 4.6465 47.0036
8.5859 4.697 46.9469
8.5859 4.7475 46.8916
8.5859 4.798 46.8377
8.5859 4.8485 46.7852
8.5859 4.899 46.7341
8.5859 4.9495 46.6845
8.5859 5.0 46.6363
8.6869 0.0 54.0324
8.6869 0.0505 53.9887
8.6869 0.101 53.9436
8.6869 0.1515 53.8969
8.6869 0.202 53.8489
8.6869 0.2525 53.7993
8.6869 0.303 53.7483
8.6869 0.3535 53.6958
8.6869 0.404 53.6418
8.6869 0.4545 53.5864
8.6869 0.5051 53.5296
8.6869 0.5556 53.4713
8.6869 0.6061 53.4117
8.6869 0.6566 53.3506
8.6869 0.7071 53.2881
8.6869 0.7576 53.2243
8.6869 0.8081 53.1592
8.6869 0.8586 53.0927
8.6869 0.9091 53.0249
8.6869 0.9596 52.9559
8.6869 1.0101 52.8856
8.6869 1.0606 52.8141
8.6869 1.1111 52.7414
8.6869 1.1616 52.6675
8.6869 1.2121 52.5926
8.6869 1.2626 52.5165
8.6869 1.3131 52.4393
8.6869 1.3636 52.3612
8.6869 1.4141 52.282
8.6869 1.4646 52.2019
8.6869 1.5152 52.1209
8.6869 1.5657 52.039
8.6869 1.6162 51.9563
8.6869 1.6667 51.8727
8.6869 1.7172 51.7885
8.6869 1.7677 51.7035
8.6869 1.8182 51.6178
8.6869 1.8687 51.5315
8.6869 1.9192 51.4446
8.6869 1.9697 51.3572
8.6869 2.0202 51.2693
8.6869 2.0707 51.1809
8.6869 2.1212 51.0922
8.6869 2.1717 51.003
8.6869 2.2222 50.9136
8.6869 2.2727 50.8239
8.6869 2.3232 50.734
8.6869 2.3737 50.6439
8.6869 2.4242 50.5537
8.6869 2.4747 50.4634
8.6869 2.5253 50.373
8.6869 2.5758 50.2827
8.6869 2.6263 50.1925
8.6869 2.6768 50.1023
8.6869 2.7273 50.0123
8.6869 2.7778 49.9225
8.6869 2.8283 49.8329
8.6869 2.8788 49.7436
8.6869 2.9293 49.6547
8.6869 2.9798 49.5661
8.6869 3.0303 49.4779
8.6869 3.0808 49.3902
8.6869 3.1313 49.303
8.6869 3.1818 49.2164
8.6869 3.2323 49.1303
8.6869 3.2828 49.0449
8.6869 3.3333 48.9601
8.6869 3.3838 48.876
8.6869 3.4343 48.7927
8.6869 3.4848 48.7101
8.6869 3.5354 48.6284
8.6869 3.5859 48.5475
8.6869 3.6364 48.4675
8.6869 3.6869 48.3884
8.6869 3.7374 48.3102
8.6869 3.7879 48.2331
8.6869 3.8384 48.157
8.6869 3.8889 48.0819
8.6869 3.9394 48.0078
8.6869 3.9899 47.9349
8.6869 4.0404 47.8631
8.6869 4.0909 47.7924
8.6869 4.1414 47.7229
8.6869 4.1919 47.6546
8.6869 4.2424 47.5875
8.6869 4.2929 47.5217
8.6869 4.3434 47.4571
8.6869 4.3939 47.3937
8.6869 4.4444 47.3316
8.6869 4.4949 47.2708
8.6869 4.5455 47.2114
8.6869 4.596 47.1532
8.6869 4.6465 47.0964
8.6869 4.697 47.0408
8.6869 4.7475 46.9867
8.6869 4.798 46.9339
8.6869 4.8485 46.8824
8.6869 4.899 46.8322
8.6869 4.9495 46.7835
8.6869 5.0 46.736
8.7879 0.0 53.9076
8.7879 0.0505 53.8645
8.7879 0.101 53.8201
8.7879 0.1515 53.7743
8.7879 0.202 53.727
8.7879 0.2525 53.6784
8.7879 0.303 53.6284
8.7879 0.3535 53.577
8.7879 0.404 53.5242
8.7879 0.4545 53.4701
8.7879 0.5051 53.4146
8.7879 0.5556 53.3577
8.7879 0.6061 53.2995
8.7879 0.6566 53.24
8.7879 0.7071 53.1792
8.7879 0.7576 53.1172
8.7879 0.8081 53.0538
8.7879 0.8586 52.9892
8.7879 0.9091 52.9234
8.7879 0.9596 52.8564
8.7879 1.0101 52.7882
8.7879 1.0606 52.7188
8.7879 1.1111 52.6483
8.7879 1.1616 52.5768
8.7879 1.2121 52.5041
8.7879 1.2626 52.4305
8.7879 1.3131 52.3558
8.7879 1.3636 52.2802
8.7879 1.4141 52.2036
8.7879 1.4646 52.1261
8.7879 1.5152 52.0478
8.7879 1.5657 51.9686
8.7879 1.6162 51.8886
8.7879 1.6667 51.8079
8.7879 1.7172 51.7265
8.7879 1.7677 51.6444
8.7879 1.8182 51.5616
8.7879 1.8687 51.4783
8.7879 1.9192 51.3944
8.7879 1.9697 51.31
8.7879 2.0202 51.2251
8.7879 2.0707 51.1398
8.7879 2.1212 51.0541
8.7879 2.1717 50.9681
8.7879 2.2222 50.8818
8.7879 2.2727 50.7952
8.7879 2.3232 50.7085
8.7879 2.3737 50.6215
8.7879 2.4242 50.5344
8.7879 2.4747 50.4473
8.7879 2.5253 50.3601
8.7879 2.5758 50.2729
8.7879 2.6263 50.1858
8.7879 2.6768 50.0988
8.7879 2.7273 50.0119
8.7879 2.7778 49.9252
8.7879 2.8283 49.8387
8.7879 2.8788 49.7525
8.7879 2.9293 49.6666
8.7879 2.9798 49.581
8.7879 3.0303 49.4959
8.7879 3.0808 49.4111
8.7879 3.1313 49.3269
8.7879 3.1818 49.2431
8.7879 3.2323 49.1599
8.7879 3.2828 49.0773
8.7879 3.3333 48.9953
8.7879 3.3838 48.914
8.7879 3.4343 48.8334
8.7879 3.4848 48.7535
8.7879 3.5354 48.6744
8.7879 3.5859 48.5961
8.7879 3.6364 48.5187
8.7879 3.6869 48.442
8.7879 3.7374 48.3663
8.7879 3.7879 48.2916
8.7879 3.8384 48.2177
8.7879 3.8889 48.1449
8.7879 3.9394 48.0731
8.7879 3.9899 48.0023
8.7879 4.0404 47.9326
8.7879 4.0909 47.8639
8.7879 4.1414 47.7964
8.7879 4.1919 47.7299
8.7879 4.2424 47.6647
8.7879 4.2929 47.6006
8.7879 4.3434 47.5376
8.7879 4.3939 47.4759
8.7879 4.4444 47.4154
8.7879 4.4949 47.3561
8.7879 4.5455 47.298
8.7879 4.596 47.2412
8.7879 4.6465 47.1856
8.7879 4.697 47.1313
8.7879 4.7475 47.0783
8.7879 4.798 47.0266
8.7879 4.8485 46.9761
8.7879 4.899 46.9269
8.7879 4.9495 46.879
8.7879 5.0 46.8323
8.8889 0.0 53.7878
8.8889 0.0505 53.7453
8.8889 0.101 53.7016
8.8889 0.1515 53.6565
8.8889 0.202 53.6102
8.8889 0.2525 53.5625
8.8889 0.303 53.5134
8.8889 0.3535 53.4631
8.8889 0.404 53.4115
8.8889 0.4545 53.3586
8.8889 0.5051 53.3044
8.8889 0.5556 53.2489
8.8889 0.6061 53.1922
8.8889 0.6566 53.1342
8.8889 0.7071 53.075
8.8889 0.7576 53.0146
8.8889 0.8081 52.9529
8.8889 0.8586 52.8901
8.8889 0.9091 52.8262
8.8889 0.9596 52.7611
8.8889 1.0101 52.6949
8.8889 1.0606 52.6276
8.8889 1.1111 52.5593
8.8889 1.1616 52.4899
8.8889 1.2121 52.4195
8.8889 1.2626 52.3482
8.8889 1.3131 52.2759
8.8889 1.3636 52.2027
8.8889 1.4141 52.1285
8.8889 1.4646 52.0536
8.8889 1.5152 51.9778
8.8889 1.5657 51.9012
8.8889 1.6162 51.8239
8.8889 1.6667 51.7459
8.8889 1.7172 51.6672
8.8889 1.7677 51.5879
8.8889 1.8182 51.5079
8.8889 1.8687 51.4274
8.8889 1.9192 51.3464
8.8889 1.9697 51.2648
8.8889 2.0202 51.1829
8.8889 2.0707 51.1005
8.8889 2.1212 51.0178
8.8889 2.1717 50.9347
8.8889 2.2222 50.8514
8.8889 2.2727 50.7678
8.8889 2.3232 50.684
8.8889 2.3737 50.6001
8.8889 2.4242 50.516
8.8889 2.4747 50.4319
8.8889 2.5253 50.3477
8.8889 2.5758 50.2635
8.8889 2.6263 50.1794
8.8889 2.6768 50.0954
8.8889 2.7273 50.0115
8.8889 2.7778 49.9277
8.8889 2.8283 49.8442
8.8889 2.8788 49.7609
8.8889 2.9293 49.678
8.8889 2.9798 49.5953
8.8889 3.0303 49.513
8.8889 3.0808 49.4311
8.8889 3.1313 49.3497
8.8889 3.1818 49.2688
8.8889 3.2323 49.1883
8.8889 3.2828 49.1084
8.8889 3.3333 49.0292
8.8889 3.3838 48.9505
8.8889 3.4343 48.8725
8.8889 3.4848 48.7952
8.8889 3.5354 48.7186
8.8889 3.5859 48.6428
8.8889 3.6364 48.5677
8.8889 3.6869 48.4935
8.8889 3.7374 48.4202
8.8889 3.7879 48.3477
8.8889 3.8384 48.2761
8.8889 3.8889 48.2054
8.8889 3.9394 48.1357
8.8889 3.9899 48.067
8.8889 4.0404 47.9993
8.8889 4.0909 47.9326
8.8889 4.1414 47.8669
8.8889 4.1919 47.8023
8.8889 4.2424 47.7388
8.8889 4.2929 47.6764
8.8889 4.3434 47.6151
8.8889 4.3939 47.555
8.8889 4.4444 47.4959
8.8889 4.4949 47.4381
8.8889 4.5455 47.3814
8.8889 4.596 47.3259
8.8889 4.6465 47.2716
8.8889 4.697 47.2185
8.8889 4.7475 47.1666
8.8889 4.798 47.1159
8.8889 4.8485 47.0664
8.8889 4.899 47.0181
8.8889 4.9495 46.9711
8.8889 5.0 46.9253
8.9899 0.0 53.6727
8.9899 0.0505 53.6309
8.9899 0.101 53.5879
8.9899 0.1515 53.5436
8.9899 0.202 53.498
8.9899 0.2525 53.4512
8.9899 0.303 53.4032
8.9899 0.3535 53.3539
8.9899 0.404 53.3034
8.9899 0.4545 53.2517
8.9899 0.5051 53.1988
8.9899 0.5556 53.1446
8.9899 0.6061 53.0893
8.9899 0.6566 53.0328
8.9899 0.7071 52.9751
8.9899 0.7576 52.9163
8.9899 0.8081 52.8564
8.9899 0.8586 52.7953
8.9899 0.9091 52.7332
8.9899 0.9596 52.67
8.9899 1.0101 52.6057
8.9899 1.0606 52.5404
8.9899 1.1111 52.4741
8.9899 1.1616 52.4068
8.9899 1.2121 52.3386
8.9899 1.2626 52.2695
8.9899 1.3131 52.1994
8.9899 1.3636 52.1285
8.9899 1.4141 52.0568
8.9899 1.4646 51.9842
8.9899 1.5152 51.9109
8.9899 1.5657 51.8368
8.9899 1.6162 51.762
8.9899 1.6667 51.6866
8.9899 1.7172 51.6105
8.9899 1.7677 51.5338
8.9899 1.8182 51.4565
8.9899 1.8687 51.3787
8.9899 1.9192 51.3004
8.9899 1.9697 51.2217
8.9899 2.0202 51.1425
8.9899 2.0707 51.0629
8.9899 2.1212 50.983
8.9899 2.1717 50.9028
8.9899 2.2222 50.8223
8.9899 2.2727 50.7415
8.9899 2.3232 50.6606
8.9899 2.3737 50.5796
8.9899 2.4242 50.4984
8.9899 2.4747 50.4171
8.9899 2.5253 50.3358
8.9899 2.5758 50.2545
8.9899 2.6263 50.1733
8.9899 2.6768 50.0921
8.9899 2.7273 50.0111
8.9899 2.7778 49.9302
8.9899 2.8283 49.8495
8.9899 2.8788 49.769
8.9899 2.9293 49.6889
8.9899 2.9798 49.609
8.9899 3.0303 49.5295
8.9899 3.0808 49.4503
8.9899 3.1313 49.3716
8.9899 3.1818 49.2933
8.9899 3.2323 49.2155
8.9899 3.2828 49.1383
8.9899 3.3333 49.0616
8.9899 3.3838 48.9854
8.9899 3.4343 48.9099
8.9899 3.4848 48.8351
8.9899 3.5354 48.761
8.9899 3.5859 48.6875
8.9899 3.6364 48.6148
8.9899 3.6869 48.5429
8.9899 3.7374 48.4718
8.9899 3.7879 48.4015
8.9899 3.8384 48.3321
8.9899 3.8889 48.2635
8.9899 3.9394 48.1958
8.9899 3.9899 48.1291
8.9899 4.0404 48.0633
8.9899 4.0909 47.9985
8.9899 4.1414 47.9347
8.9899 4.1919 47.8719
8.9899 4.2424 47.8101
8.9899 4.2929 47.7493
8.9899 4.3434 47.6896
8.9899 4.3939 47.631
8.9899 4.4444 47.5734
8.9899 4.4949 47.517
8.9899 4.5455 47.4617
8.9899 4.596 47.4075
8.9899 4.6465 47.3544
8.9899 4.697 47.3024
8.9899 4.7475 47.2516
8.9899 4.798 47.202
8.9899 4.8485 47.1534
8.9899 4.899 47.1061
8.9899 4.9495 47.0599
8.9899 5.0 47.0149
9.0909 0.0 53.5621
9.0909 0.0505 53.521
9.0909 0.101 53.4786
9.0909 0.1515 53.4351
9.0909 0.202 53.3904
9.0909 0.2525 53.3445
9.0909 0.303 53.2975
9.0909 0.3535 53.2492
9.0909 0.404 53.1998
9.0909 0.4545 53.1493
9.0909 0.5051 53.0976
9.0909 0.5556 53.0447
9.0909 0.6061 52.9908
9.0909 0.6566 52.9357
9.0909 0.7071 52.8795
9.0909 0.7576 52.8223
9.0909 0.8081 52.7639
9.0909 0.8586 52.7045
9.0909 0.9091 52.6441
9.0909 0.9596 52.5827
9.0909 1.0101 52.5203
9.0909 1.0606 52.4569
9.0909 1.1111 52.3926
9.0909 1.1616 52.3273
9.0909 1.2121 52.2612
9.0909 1.2626 52.1941
9.0909 1.3131 52.1263
9.0909 1.3636 52.0576
9.0909 1.4141 51.9881
9.0909 1.4646 51.9178
9.0909 1.5152 51.8469
9.0909 1.5657 51.7752
9.0909 1.6162 51.7028
9.0909 1.6667 51.6298
9.0909 1.7172 51.5562
9.0909 1.7677 51.4821
9.0909 1.8182 51.4074
9.0909 1.8687 51.3321
9.0909 1.9192 51.2565
9.0909 1.9697 51.1803
9.0909 2.0202 51.1038
9.0909 2.0707 51.0269
9.0909 2.1212 50.9497
9.0909 2.1717 50.8722
9.0909 2.2222 50.7944
9.0909 2.2727 50.7164
9.0909 2.3232 50.6383
9.0909 2.3737 50.5599
9.0909 2.4242 50.4815
9.0909 2.4747 50.403
9.0909 2.5253 50.3245
9.0909 2.5758 50.2459
9.0909 2.6263 50.1674
9.0909 2.6768 50.089
9.0909 2.7273 50.0107
9.0909 2.7778 49.9325
9.0909 2.8283 49.8546
9.0909 2.8788 49.7768
9.0909 2.9293 49.6993
9.0909 2.9798 49.6221
9.0909 3.0303 49.5452
9.0909 3.0808 49.4687
9.0909 3.1313 49.3925
9.0909 3.1818 49.3168
9.0909 3.2323 49.2416
9.0909 3.2828 49.1668
9.0909 3.3333 49.0926
9.0909 3.3838 49.0189
9.0909 3.4343 48.9459
9.0909 3.4848 48.8734
9.0909 3.5354 48.8016
9.0909 3.5859 48.7304
9.0909 3.6364 48.66
9.0909 3.6869 48.5903
9.0909 3.7374 48.5213
9.0909 3.7879 48.4531
9.0909 3.8384 48.3858
9.0909 3.8889 48.3192
9.0909 3.9394 48.2536
9.0909 3.9899 48.1887
9.0909 4.0404 48.1248
9.0909 4.0909 48.0618
9.0909 4.1414 47.9998
9.0909 4.1919 47.9387
9.0909 4.2424 47.8785
9.0909 4.2929 47.8194
9.0909 4.3434 47.7612
9.0909 4.3939 47.7041
9.0909 4.4444 47.648
9.0909 4.4949 47.5929
9.0909 4.5455 47.5389
9.0909 4.596 47.4859
9.0909 4.6465 47.434
9.0909 4.697 47.3832
9.0909 4.7475 47.3335
9.0909 4.798 47.2849
9.0909 4.8485 47.2373
9.0909 4.899 47.1909
9.0909 4.9495 47.1456
9.0909 5.0 47.1013
9.1919 0.0 53.4558
9.1919 0.0505 53.4153
9.1919 0.101 53.3737
9.1919 0.1515 53.331
9.1919 0.202 53.2871
9.1919 0.2525 53.2421
9.1919 0.303 53.196
9.1919 0.3535 53.1488
9.1919 0.404 53.1005
9.1919 0.4545 53.051
9.1919 0.5051 53.0005
9.1919 0.5556 52.949
9.1919 0.6061 52.8963
9.1919 0.6566 52.8426
9.1919 0.7071 52.7879
9.1919 0.7576 52.7321
9.1919 0.8081 52.6754
9.1919 0.8586 52.6176
9.1919 0.9091 52.5589
9.1919 0.9596 52.4992
9.1919 1.0101 52.4385
9.1919 1.0606 52.377
9.1919 1.1111 52.3145
9.1919 1.1616 52.2512
9.1919 1.2121 52.187
9.1919 1.2626 52.1221
9.1919 1.3131 52.0563
9.1919 1.3636 51.9897
9.1919 1.4141 51.9224
9.1919 1.4646 51.8543
9.1919 1.5152 51.7856
9.1919 1.5657 51.7162
9.1919 1.6162 51.6462
9.1919 1.6667 51.5756
9.1919 1.7172 51.5043
9.1919 1.7677 51.4326
9.1919 1.8182 51.3603
9.1919 1.8687 51.2876
9.1919 1.9192 51.2144
9.1919 1.9697 51.1408
9.1919 2.0202 51.0668
9.1919 2.0707 50.9925
9.1919 2.1212 50.9179
9.1919 2.1717 50.8429
9.1919 2.2222 50.7678
9.1919 2.2727 50.6924
9.1919 2.3232 50.6168
9.1919 2.3737 50.5412
9.1919 2.4242 50.4654
9.1919 2.4747 50.3895
9.1919 2.5253 50.3136
9.1919 2.5758 50.2377
9.1919 2.6263 50.1618
9.1919 2.6768 50.086
9.1919 2.7273 50.0103
9.1919 2.7778 49.9348
9.1919 2.8283 49.8594
9.1919 2.8788 49.7842
9.1919 2.9293 49.7093
9.1919 2.9798 49.6346
9.1919 3.0303 49.5603
9.1919 3.0808 49.4863
9.1919 3.1313 49.4126
9.1919 3.1818 49.3394
9.1919 3.2323 49.2666
9.1919 3.2828 49.1942
9.1919 3.3333 49.1224
9.1919 3.3838 49.051
9.1919 3.4343 48.9803
9.1919 3.4848 48.9101
9.1919 3.5354 48.8405
9.1919 3.5859 48.7716
9.1919 3.6364 48.7033
9.1919 3.6869 48.6357
9.1919 3.7374 48.5688
9.1919 3.7879 48.5027
9.1919 3.8384 48.4373
9.1919 3.8889 48.3727
9.1919 3.9394 48.3089
9.1919 3.9899 48.246
9.1919 4.0404 48.1839
9.1919 4.0909 48.1226
9.1919 4.1414 48.0623
9.1919 4.1919 48.0028
9.1919 4.2424 47.9443
9.1919 4.2929 47.8867
9.1919 4.3434 47.8301
9.1919 4.3939 47.7744
9.1919 4.4444 47.7196
9.1919 4.4949 47.6659
9.1919 4.5455 47.6132
9.1919 4.596 47.5615
9.1919 4.6465 47.5107
9.1919 4.697 47.4611
9.1919 4.7475 47.4124
9.1919 4.798 47.3648
9.1919 4.8485 47.3182
9.1919 4.899 47.2726
9.1919 4.9495 47.2281
9.1919 5.0 47.1847
9.2929 0.0 53.3537
9.2929 0.0505 53.3138
9.2929 0.101 53.2729
9.2929 0.1515 53.2309
9.2929 0.202 53.1879
9.2929 0.2525 53.1438
9.2929 0.303 53.0986
9.2929 0.3535 53.0524
9.2929 0.404 53.0051
9.2929 0.4545 52.9568
9.2929 0.5051 52.9075
9.2929 0.5556 52.8571
9.2929 0.6061 52.8058
9.2929 0.6566 52.7534
9.2929 0.7071 52.7001
9.2929 0.7576 52.6458
9.2929 0.8081 52.5905
9.2929 0.8586 52.5343
9.2929 0.9091 52.4772
9.2929 0.9596 52.4191
9.2929 1.0101 52.3602
9.2929 1.0606 52.3004
9.2929 1.1111 52.2398
9.2929 1.1616 52.1784
9.2929 1.2121 52.1161
9.2929 1.2626 52.0531
9.2929 1.3131 51.9893
9.2929 1.3636 51.9247
9.2929 1.4141 51.8595
9.2929 1.4646 51.7936
9.2929 1.5152 51.727
9.2929 1.5657 51.6598
9.2929 1.6162 51.592
9.2929 1.6667 51.5236
9.2929 1.7172 51.4547
9.2929 1.7677 51.3852
9.2929 1.8182 51.3153
9.2929 1.8687 51.245
9.2929 1.9192 51.1742
9.2929 1.9697 51.103
9.2929 2.0202 51.0314
9.2929 2.0707 50.9595
9.2929 2.1212 50.8874
9.2929 2.1717 50.8149
9.2929 2.2222 50.7423
9.2929 2.2727 50.6694
9.2929 2.3232 50.5964
9.2929 2.3737 50.5232
9.2929 2.4242 50.4499
9.2929 2.4747 50.3766
9.2929 2.5253 50.3032
9.2929 2.5758 50.2298
9.2929 2.6263 50.1565
9.2929 2.6768 50.0832
9.2929 2.7273 50.01
9.2929 2.7778 49.9369
9.2929 2.8283 49.8641
9.2929 2.8788 49.7914
9.2929 2.9293 49.7189
9.2929 2.9798 49.6467
9.2929 3.0303 49.5747
9.2929 3.0808 49.5031
9.2929 3.1313 49.4319
9.2929 3.1818 49.361
9.2929 3.2323 49.2905
9.2929 3.2828 49.2205
9.2929 3.3333 49.1509
9.2929 3.3838 49.0818
9.2929 3.4343 49.0133
9.2929 3.4848 48.9453
9.2929 3.5354 48.8778
9.2929 3.5859 48.811
9.2929 3.6364 48.7448
9.2929 3.6869 48.6793
9.2929 3.7374 48.6144
9.2929 3.7879 48.5502
9.2929 3.8384 48.4868
9.2929 3.8889 48.4241
9.2929 3.9394 48.3621
9.2929 3.9899 48.301
9.2929 4.0404 48.2406
9.2929 4.0909 48.1811
9.2929 4.1414 48.1224
9.2929 4.1919 48.0645
9.2929 4.2424 48.0075
9.2929 4.2929 47.9514
9.2929 4.3434 47.8962
9.2929 4.3939 47.8419
9.2929 4.4444 47.7886
9.2929 4.4949 47.7362
9.2929 4.5455 47.6847
9.2929 4.596 47.6341
9.2929 4.6465 47.5846
9.2929 4.697 47.536
9.2929 4.7475 47.4884
9.2929 4.798 47.4417
9.2929 4.8485 47.3961
9.2929 4.899 47.3514
9.2929 4.9495 47.3078
9.2929 5.0 47.2651
9.3939 0.0 53.2555
9.3939 0.0505 53.2163
9.3939 0.101 53.1761
9.3939 0.1515 53.1349
9.3939 0.202 53.0926
9.3939 0.2525 53.0494
9.3939 0.303 53.0051
9.3939 0.3535 52.9599
9.3939 0.404 52.9136
9.3939 0.4545 52.8664
9.3939 0.5051 52.8182
9.3939 0.5556 52.7691
9.3939 0.6061 52.719
9.3939 0.6566 52.6679
9.3939 0.7071 52.6159
9.3939 0.7576 52.563
9.3939 0.8081 52.5092
9.3939 0.8586 52.4545
9.3939 0.9091 52.3989
9.3939 0.9596 52.3425
9.3939 1.0101 52.2852
9.3939 1.0606 52.2271
9.3939 1.1111 52.1683
9.3939 1.1616 52.1086
9.3939 1.2121 52.0482
9.3939 1.2626 51.987
9.3939 1.3131 51.9251
9.3939 1.3636 51.8625
9.3939 1.4141 51.7993
9.3939 1.4646 51.7354
9.3939 1.5152 51.6709
9.3939 1.5657 51.6058
9.3939 1.6162 51.5401
9.3939 1.6667 51.4739
9.3939 1.7172 51.4072
9.3939 1.7677 51.3399
9.3939 1.8182 51.2723
9.3939 1.8687 51.2042
9.3939 1.9192 51.1356
9.3939 1.9697 51.0668
9.3939 2.0202 50.9976
9.3939 2.0707 50.928
9.3939 2.1212 50.8582
9.3939 2.1717 50.7881
9.3939 2.2222 50.7179
9.3939 2.2727 50.6474
9.3939 2.3232 50.5767
9.3939 2.3737 50.506
9.3939 2.4242 50.4351
9.3939 2.4747 50.3642
9.3939 2.5253 50.2932
9.3939 2.5758 50.2223
9.3939 2.6263 50.1513
9.3939 2.6768 50.0805
9.3939 2.7273 50.0097
9.3939 2.7778 49.939
9.3939 2.8283 49.8685
9.3939 2.8788 49.7982
9.3939 2.9293 49.728
9.3939 2.9798 49.6582
9.3939 3.0303 49.5886
9.3939 3.0808 49.5193
9.3939 3.1313 49.4503
9.3939 3.1818 49.3817
9.3939 3.2323 49.3134
9.3939 3.2828 49.2456
9.3939 3.3333 49.1782
9.3939 3.3838 49.1113
9.3939 3.4343 49.0449
9.3939 3.4848 48.979
9.3939 3.5354 48.9136
9.3939 3.5859 48.8488
9.3939 3.6364 48.7847
9.3939 3.6869 48.7211
9.3939 3.7374 48.6581
9.3939 3.7879 48.5959
9.3939 3.8384 48.5343
9.3939 3.8889 48.4734
9.3939 3.9394 48.4132
9.3939 3.9899 48.3537
9.3939 4.0404 48.2951
9.3939 4.0909 48.2372
9.3939 4.1414 48.1801
9.3939 4.1919 48.1238
9.3939 4.2424 48.0683
9.3939 4.2929 48.0136
9.3939 4.3434 47.9598
9.3939 4.3939 47.9069
9.3939 4.4444 47.8549
9.3939 4.4949 47.8037
9.3939 4.5455 47.7535
9.3939 4.596 47.7041
9.3939 4.6465 47.6557
9.3939 4.697 47.6081
9.3939 4.7475 47.5615
9.3939 4.798 47.5159
9.3939 4.8485 47.4712
9.3939 4.899 47.4274
9.3939 4.9495 47.3846
9.3939 5.0 47.3427
9.4949 0.0 53.1611
9.4949 0.0505 53.1225
9.4949 0.101 53.083
9.4949 0.1515 53.0425
9.4949 0.202 53.0011
9.4949 0.2525 52.9587
9.4949 0.303 52.9153
9.4949 0.3535 52.8711
9.4949 0.404 52.8258
9.4949 0.4545 52.7797
9.4949 0.5051 52.7326
9.4949 0.5556 52.6846
9.4949 0.6061 52.6357
9.4949 0.6566 52.5859
9.4949 0.7071 52.5352
9.4949 0.7576 52.4837
9.4949 0.8081 52.4312
9.4949 0.8586 52.378
9.4949 0.9091 52.3239
9.4949 0.9596 52.269
9.4949 1.0101 52.2134
9.4949 1.0606 52.1569
9.4949 1.1111 52.0997
9.4949 1.1616 52.0418
9.4949 1.2121 51.9831
9.4949 1.2626 51.9237
9.4949 1.3131 51.8637
9.4949 1.3636 51.803
9.4949 1.4141 51.7416
9.4949 1.4646 51.6797
9.4949 1.5152 51.6172
9.4949 1.5657 51.5541
9.4949 1.6162 51.4904
9.4949 1.6667 51.4263
9.4949 1.7172 51.3617
9.4949 1.7677 51.2966
9.4949 1.8182 51.231
9.4949 1.8687 51.1651
9.4949 1.9192 51.0988
9.4949 1.9697 51.0321
9.4949 2.0202 50.9651
9.4949 2.0707 50.8978
9.4949 2.1212 50.8303
9.4949 2.1717 50.7625
9.4949 2.2222 50.6945
9.4949 2.2727 50.6263
9.4949 2.3232 50.558
9.4949 2.3737 50.4895
9.4949 2.4242 50.421
9.4949 2.4747 50.3523
9.4949 2.5253 50.2837
9.4949 2.5758 50.215
9.4949 2.6263 50.1464
9.4949 2.6768 50.0779
9.4949 2.7273 50.0094
9.4949 2.7778 49.941
9.4949 2.8283 49.8728
9.4949 2.8788 49.8047
9.4949 2.9293 49.7368
9.4949 2.9798 49.6692
9.4949 3.0303 49.6018
9.4949 3.0808 49.5347
9.4949 3.1313 49.4679
9.4949 3.1818 49.4015
9.4949 3.2323 49.3354
9.4949 3.2828 49.2697
9.4949 3.3333 49.2044
9.4949 3.3838 49.1396
9.4949 3.4343 49.0752
9.4949 3.4848 49.0113
9.4949 3.5354 48.948
9.4949 3.5859 48.8851
9.4949 3.6364 48.8229
9.4949 3.6869 48.7612
9.4949 3.7374 48.7001
9.4949 3.7879 48.6396
9.4949 3.8384 48.5798
9.4949 3.8889 48.5207
9.4949 3.9394 48.4622
9.4949 3.9899 48.4044
9.4949 4.0404 48.3474
9.4949 4.0909 48.291
9.4949 4.1414 48.2355
9.4949 4.1919 48.1807
9.4949 4.2424 48.1267
9.4949 4.2929 48.0734
9.4949 4.3434 48.021
9.4949 4.3939 47.9694
9.4949 4.4444 47.9186
9.4949 4.4949 47.8687
9.4949 4.5455 47.8196
9.4949 4.596 47.7714
9.4949 4.6465 47.7241
9.4949 4.697 47.6776
9.4949 4.7475 47.632
9.4949 4.798 47.5873
9.4949 4.8485 47.5435
9.4949 4.899 47.5006
9.4949 4.9495 47.4586
9.4949 5.0 47.4175
9.596 0.0 53.0702
9.596 0.0505 53.0323
9.596 0.101 52.9935
9.596 0.1515 52.9538
9.596 0.202 52.9131
9.596 0.2525 52.8716
9.596 0.303 52.8291
9.596 0.3535 52.7858
9.596 0.404 52.7415
9.596 0.4545 52.6964
9.596 0.5051 52.6504
9.596 0.5556 52.6035
9.596 0.6061 52.5558
9.596 0.6566 52.5072
9.596 0.7071 52.4578
9.596 0.7576 52.4076
9.596 0.8081 52.3565
9.596 0.8586 52.3047
9.596 0.9091 52.252
9.596 0.9596 52.1986
9.596 1.0101 52.1445
9.596 1.0606 52.0896
9.596 1.1111 52.034
9.596 1.1616 51.9777
9.596 1.2121 51.9208
9.596 1.2626 51.8631
9.596 1.3131 51.8048
9.596 1.3636 51.7459
9.596 1.4141 51.6864
9.596 1.4646 51.6264
9.596 1.5152 51.5657
9.596 1.5657 51.5046
9.596 1.6162 51.4429
9.596 1.6667 51.3807
9.596 1.7172 51.3181
9.596 1.7677 51.255
9.596 1.8182 51.1916
9.596 1.8687 51.1277
9.596 1.9192 51.0635
9.596 1.9697 50.9989
9.596 2.0202 50.9341
9.596 2.0707 50.8689
9.596 2.1212 50.8036
9.596 2.1717 50.7379
9.596 2.2222 50.6721
9.596 2.2727 50.6061
9.596 2.3232 50.54
9.596 2.3737 50.4737
9.596 2.4242 50.4074
9.596 2.4747 50.341
9.596 2.5253 50.2746
9.596 2.5758 50.2081
9.596 2.6263 50.1417
9.596 2.6768 50.0753
9.596 2.7273 50.0091
9.596 2.7778 49.9429
9.596 2.8283 49.8768
9.596 2.8788 49.8109
9.596 2.9293 49.7453
9.596 2.9798 49.6798
9.596 3.0303 49.6145
9.596 3.0808 49.5495
9.596 3.1313 49.4849
9.596 3.1818 49.4205
9.596 3.2323 49.3565
9.596 3.2828 49.2928
9.596 3.3333 49.2295
9.596 3.3838 49.1667
9.596 3.4343 49.1043
9.596 3.4848 49.0424
9.596 3.5354 48.9809
9.596 3.5859 48.9199
9.596 3.6364 48.8595
9.596 3.6869 48.7997
9.596 3.7374 48.7404
9.596 3.7879 48.6816
9.596 3.8384 48.6235
9.596 3.8889 48.5661
9.596 3.9394 48.5092
9.596 3.9899 48.4531
9.596 4.0404 48.3976
9.596 4.0909 48.3428
9.596 4.1414 48.2887
9.596 4.1919 48.2354
9.596 4.2424 48.1828
9.596 4.2929 48.1309
9.596 4.3434 48.0798
9.596 4.3939 48.0295
9.596 4.4444 47.98
9.596 4.4949 47.9313
9.596 4.5455 47.8833
9.596 4.596 47.8362
9.596 4.6465 47.79
9.596 4.697 47.7445
9.596 4.7475 47.6999
9.596 4.798 47.6561
9.596 4.8485 47.6132
9.596 4.899 47.5712
9.596 4.9495 47.53
9.596 5.0 47.4896
9.697 0.0 52.9828
9.697 0.0505 52.9456
9.697 0.101 52.9074
9.697 0.1515 52.8684
9.697 0.202 52.8286
9.697 0.2525 52.7878
9.697 0.303 52.7463
9.697 0.3535 52.7038
9.697 0.404 52.6605
9.697 0.4545 52.6164
9.697 0.5051 52.5715
9.697 0.5556 52.5257
9.697 0.6061 52.4791
9.697 0.6566 52.4317
9.697 0.7071 52.3835
9.697 0.7576 52.3346
9.697 0.8081 52.2848
9.697 0.8586 52.2343
9.697 0.9091 52.1831
9.697 0.9596 52.1311
9.697 1.0101 52.0785
9.697 1.0606 52.0251
9.697 1.1111 51.9711
9.697 1.1616 51.9164
9.697 1.2121 51.861
9.697 1.2626 51.805
9.697 1.3131 51.7485
9.697 1.3636 51.6913
9.697 1.4141 51.6335
9.697 1.4646 51.5753
9.697 1.5152 51.5165
9.697 1.5657 51.4571
9.697 1.6162 51.3973
9.697 1.6667 51.3371
9.697 1.7172 51.2764
9.697 1.7677 51.2153
9.697 1.8182 51.1538
9.697 1.8687 51.0919
9.697 1.9192 51.0297
9.697 1.9697 50.9672
9.697 2.0202 50.9044
9.697 2.0707 50.8413
9.697 2.1212 50.778
9.697 2.1717 50.7144
9.697 2.2222 50.6507
9.697 2.2727 50.5868
9.697 2.3232 50.5228
9.697 2.3737 50.4586
9.697 2.4242 50.3944
9.697 2.4747 50.3301
9.697 2.5253 50.2658
9.697 2.5758 50.2015
9.697 2.6263 50.1372
9.697 2.6768 50.073
9.697 2.7273 50.0088
9.697 2.7778 49.9447
9.697 2.8283 49.8807
9.697 2.8788 49.8169
9.697 2.9293 49.7533
9.697 2.9798 49.6899
9.697 3.0303 49.6267
9.697 3.0808 49.5637
9.697 3.1313 49.5011
9.697 3.1818 49.4387
9.697 3.2323 49.3767
9.697 3.2828 49.315
9.697 3.3333 49.2536
9.697 3.3838 49.1927
9.697 3.4343 49.1322
9.697 3.4848 49.0721
9.697 3.5354 49.0125
9.697 3.5859 48.9533
9.697 3.6364 48.8947
9.697 3.6869 48.8366
9.697 3.7374 48.779
9.697 3.7879 48.722
9.697 3.8384 48.6655
9.697 3.8889 48.6097
9.697 3.9394 48.5544
9.697 3.9899 48.4998
9.697 4.0404 48.4459
9.697 4.0909 48.3926
9.697 4.1414 48.3399
9.697 4.1919 48.288
9.697 4.2424 48.2367
9.697 4.2929 48.1862
9.697 4.3434 48.1364
9.697 4.3939 48.0873
9.697 4.4444 48.039
9.697 4.4949 47.9914
9.697 4.5455 47.9447
9.697 4.596 47.8986
9.697 4.6465 47.8534
9.697 4.697 47.809
9.697 4.7475 47.7653
9.697 4.798 47.7225
9.697 4.8485 47.6804
9.697 4.899 47.6392
9.697 4.9495 47.5988
9.697 5.0 47.5592
9.798 0.0 52.8987
9.798 0.0505 52.8621
9.798 0.101 52.8246
9.798 0.1515 52.7864
9.798 0.202 52.7473
9.798 0.2525 52.7074
9.798 0.303 52.6666
9.798 0.3535 52.6251
9.798 0.404 52.5827
9.798 0.4545 52.5396
9.798 0.5051 52.4957
9.798 0.5556 52.451
9.798 0.6061 52.4055
9.798 0.6566 52.3592
9.798 0.7071 52.3122
9.798 0.7576 52.2645
9.798 0.8081 52.216
9.798 0.8586 52.1669
9.798 0.9091 52.117
9.798 0.9596 52.0664
9.798 1.0101 52.0152
9.798 1.0606 51.9633
9.798 1.1111 51.9107
9.798 1.1616 51.8575
9.798 1.2121 51.8038
9.798 1.2626 51.7494
9.798 1.3131 51.6944
9.798 1.3636 51.6389
9.798 1.4141 51.5829
9.798 1.4646 51.5263
9.798 1.5152 51.4692
9.798 1.5657 51.4117
9.798 1.6162 51.3537
9.798 1.6667 51.2953
9.798 1.7172 51.2364
9.798 1.7677 51.1772
9.798 1.8182 51.1176
9.798 1.8687 51.0576
9.798 1.9192 50.9973
9.798 1.9697 50.9367
9.798 2.0202 50.8759
9.798 2.0707 50.8148
9.798 2.1212 50.7534
9.798 2.1717 50.6919
9.798 2.2222 50.6302
9.798 2.2727 50.5683
9.798 2.3232 50.5063
9.798 2.3737 50.4442
9.798 2.4242 50.382
9.798 2.4747 50.3197
9.798 2.5253 50.2574
9.798 2.5758 50.1952
9.798 2.6263 50.1329
9.798 2.6768 50.0707
9.798 2.7273 50.0085
9.798 2.7778 49.9464
9.798 2.8283 49.8845
9.798 2.8788 49.8227
9.798 2.9293 49.761
9.798 2.9798 49.6996
9.798 3.0303 49.6384
9.798 3.0808 49.5774
9.798 3.1313 49.5166
9.798 3.1818 49.4562
9.798 3.2323 49.396
9.798 3.2828 49.3362
9.798 3.3333 49.2767
9.798 3.3838 49.2176
9.798 3.4343 49.1589
9.798 3.4848 49.1006
9.798 3.5354 49.0428
9.798 3.5859 48.9854
9.798 3.6364 48.9284
9.798 3.6869 48.872
9.798 3.7374 48.8161
9.798 3.7879 48.7607
9.798 3.8384 48.7058
9.798 3.8889 48.6515
9.798 3.9394 48.5978
9.798 3.9899 48.5447
9.798 4.0404 48.4922
9.798 4.0909 48.4403
9.798 4.1414 48.3891
9.798 4.1919 48.3385
9.798 4.2424 48.2886
9.798 4.2929 48.2394
9.798 4.3434 48.1908
9.798 4.3939 48.1429
9.798 4.4444 48.0958
9.798 4.4949 48.0494
9.798 4.5455 48.0037
9.798 4.596 47.9587
9.798 4.6465 47.9145
9.798 4.697 47.871
9.798 4.7475 47.8283
9.798 4.798 47.7864
9.798 4.8485 47.7452
9.798 4.899 47.7048
9.798 4.9495 47.6652
9.798 5.0 47.6263
9.899 0.0 52.8177
9.899 0.0505 52.7818
9.899 0.101 52.745
9.899 0.1515 52.7074
9.899 0.202 52.6691
9.899 0.2525 52.63
9.899 0.303 52.5901
9.899 0.3535 52.5494
9.899 0.404 52.508
9.899 0.4545 52.4658
9.899 0.5051 52.4229
9.899 0.5556 52.3792
9.899 0.6061 52.3348
9.899 0.6566 52.2896
9.899 0.7071 52.2438
9.899 0.7576 52.1973
9.899 0.8081 52.15
9.899 0.8586 52.1021
9.899 0.9091 52.0535
9.899 0.9596 52.0043
9.899 1.0101 51.9544
9.899 1.0606 51.9039
9.899 1.1111 51.8528
9.899 1.1616 51.8011
9.899 1.2121 51.7489
9.899 1.2626 51.696
9.899 1.3131 51.6426
9.899 1.3636 51.5887
9.899 1.4141 51.5343
9.899 1.4646 51.4794
9.899 1.5152 51.424
9.899 1.5657 51.3681
9.899 1.6162 51.3119
9.899 1.6667 51.2552
9.899 1.7172 51.1981
9.899 1.7677 51.1407
9.899 1.8182 51.0829
9.899 1.8687 51.0247
9.899 1.9192 50.9663
9.899 1.9697 50.9076
9.899 2.0202 50.8486
9.899 2.0707 50.7894
9.899 2.1212 50.7299
9.899 2.1717 50.6703
9.899 2.2222 50.6105
9.899 2.2727 50.5506
9.899 2.3232 50.4905
9.899 2.3737 50.4303
9.899 2.4242 50.3701
9.899 2.4747 50.3097
9.899 2.5253 50.2494
9.899 2.5758 50.1891
9.899 2.6263 50.1287
9.899 2.6768 50.0685
9.899 2.7273 50.0082
9.899 2.7778 49.9481
9.899 2.8283 49.8881
9.899 2.8788 49.8282
9.899 2.9293 49.7685
9.899 2.9798 49.7089
9.899 3.0303 49.6495
9.899 3.0808 49.5904
9.899 3.1313 49.5315
9.899 3.1818 49.4729
9.899 3.2323 49.4146
9.899 3.2828 49.3566
9.899 3.3333 49.2989
9.899 3.3838 49.2416
9.899 3.4343 49.1846
9.899 3.4848 49.128
9.899 3.5354 49.0719
9.899 3.5859 49.0161
9.899 3.6364 48.9608
9.899 3.6869 48.906
9.899 3.7374 48.8517
9.899 3.7879 48.7979
9.899 3.8384 48.7445
9.899 3.8889 48.6918
9.899 3.9394 48.6395
9.899 3.9899 48.5879
9.899 4.0404 48.5368
9.899 4.0909 48.4863
9.899 4.1414 48.4364
9.899 4.1919 48.3871
9.899 4.2424 48.3385
9.899 4.2929 48.2905
9.899 4.3434 48.2431
9.899 4.3939 48.1964
9.899 4.4444 48.1504
9.899 4.4949 48.1051
9.899 4.5455 48.0605
9.899 4.596 48.0165
9.899 4.6465 47.9733
9.899 4.697 47.9308
9.899 4.7475 47.889
9.899 4.798 47.848
9.899 4.8485 47.8076
9.899 4.899 47.768
9.899 4.9495 47.7292
9.899 5.0 47.6911
10.0 0.0 52.7398
10.0 0.0505 52.7044
10.0 0.101 52.6683
10.0 0.1515 52.6315
10.0 0.202 52.5939
10.0 0.2525 52.5555
10.0 0.303 52.5165
10.0 0.3535 52.4766
10.0 0.404 52.4361
10.0 0.4545 52.3949
10.0 0.5051 52.3529
10.0 0.5556 52.3102
10.0 0.6061 52.2669
10.0 0.6566 52.2228
10.0 0.7071 52.1781
10.0 0.7576 52.1327
10.0 0.8081 52.0867
10.0 0.8586 52.04
10.0 0.9091 51.9926
10.0 0.9596 51.9447
10.0 1.0101 51.8962
10.0 1.0606 51.847
10.0 1.1111 51.7973
10.0 1.1616 51.747
10.0 1.2121 51.6962
10.0 1.2626 51.6448
10.0 1.3131 51.593
10.0 1.3636 51.5406
10.0 1.4141 51.4877
10.0 1.4646 51.4344
10.0 1.5152 51.3806
10.0 1.5657 51.3264
10.0 1.6162 51.2718
10.0 1.6667 51.2168
10.0 1.7172 51.1614
10.0 1.7677 51.1057
10.0 1.8182 51.0496
10.0 1.8687 50.9932
10.0 1.9192 50.9366
10.0 1.9697 50.8796
10.0 2.0202 50.8225
10.0 2.0707 50.765
10.0 2.1212 50.7074
10.0 2.1717 50.6496
10.0 2.2222 50.5917
10.0 2.2727 50.5336
10.0 2.3232 50.4753
10.0 2.3737 50.417
10.0 2.4242 50.3586
10.0 2.4747 50.3002
10.0 2.5253 50.2417
10.0 2.5758 50.1832
10.0 2.6263 50.1248
10.0 2.6768 50.0663
10.0 2.7273 50.008
10.0 2.7778 49.9497
10.0 2.8283 49.8915
10.0 2.8788 49.8335
10.0 2.9293 49.7756
10.0 2.9798 49.7178
10.0 3.0303 49.6603
10.0 3.0808 49.6029
10.0 3.1313 49.5458
10.0 3.1818 49.489
10.0 3.2323 49.4324
10.0 3.2828 49.3761
10.0 3.3333 49.3201
10.0 3.3838 49.2645
10.0 3.4343 49.2092
10.0 3.4848 49.1543
10.0 3.5354 49.0998
10.0 3.5859 49.0456
10.0 3.6364 48.992
10.0 3.6869 48.9387
10.0 3.7374 48.8859
10.0 3.7879 48.8336
10.0 3.8384 48.7817
10.0 3.8889 48.7304
10.0 3.9394 48.6796
10.0 3.9899 48.6293
10.0 4.0404 48.5796
10.0 4.0909 48.5304
10.0 4.1414 48.4818
10.0 4.1919 48.4338
10.0 4.2424 48.3864
10.0 4.2929 48.3396
10.0 4.3434 48.2935
10.0 4.3939 48.2479
10.0 4.4444 48.203
10.0 4.4949 48.1588
10.0 4.5455 48.1152
10.0 4.596 48.0723
10.0 4.6465 48.03
10.0 4.697 47.9884
10.0 4.7475 47.9475
10.0 4.798 47.9073
10.0 4.8485 47.8678
10.0 4.899 47.829
10.0 4.9495 47.7909
10.0 5.0 47.7536


==> Fig3/N100.dat <==
10  5.05000
25  7.59570
50  9.75030
75  11.60145
100 13.21425
125 14.39970
150 15.15885
175 15.57360
200 15.66915
225 15.76050
250 15.80985
275 15.85290
300 15.88125

==> Fig3/N1600.dat <==
 10    2.577455
 25    6.418047
 50   10.530170
 75   14.622696
100   18.696713
125   22.753311
150   25.585091
175   27.218182
200   28.306909
225   29.177891
250   29.613382
275   29.831127
300   29.940000

==> Fig3/N625.dat <==
 10 3.750
 25 7.70
 50 11.55
 75 14.85
100 17.05
125 18.70
150 20.02
175 21.01
200 21.78
225 22.33
250 22.77
275 23.10
300 23.43

==> Fig4/0k100.dat <==
10    3.349431
25    3.349431
50    3.349431
75    3.349431
100   3.349431
125   3.349431
150   3.349431
175   3.349431
200   3.349431

==> Fig4/0k1600.dat <==
10    5.431406
25    5.431406
50    5.431406
75    5.431406
100   5.431406
125   5.431406
150   5.431406
175   5.431406
200   5.431406

==> Fig4/10k100.dat <==
 10  4.918750
 25  7.405807
 50  9.506542
 75 11.311414
100 12.883894
125 14.039707
150 14.779879
175 15.184260
200 15.277421
225 15.366487
250 15.414604
275 15.456577
300 15.484219

==> Fig4/10k1600.dat <==
10  1.937500
25  5.800281
50  9.936950
75  13.954381
100 17.553644
125 21.055806
150 24.115625
175 25.718750
200 26.887500
225 28.642500
250 29.070000
275 29.283750
300 29.390625

==> Fig4/1k100.dat <==
 10  3.672000
 25  4.898355
 50  6.633165
 75  8.106945
100  8.988210
125  9.721635
150 10.168620
175 10.300290
200 10.427340
225 10.547460
250 10.612140
275 10.669890
300 10.706850

==> Fig4/1k1600.dat <==
 10  1.892000
 25  3.437850
 50  5.623150
 75  7.786925
100  9.807200
125 11.560975
150 12.792000
175 13.530000
200 14.145000
225 14.514000
250 14.760000
275 15.006000
300 15.129000

==> Fig5/0k100.dat <==
10    3.349431
25    3.349431
50    3.349431
75    3.349431
100   3.349431
125   3.349431
150   3.349431
175   3.349431
200   3.349431

==> Fig5/0k1600.dat <==
10    5.431406
25    5.431406
50    5.431406
75    5.431406
100   5.431406
125   5.431406
150   5.431406
175   5.431406
200   5.431406

==> Fig5/10k100.dat <==
 10  4.591781
 25  7.240662
 50  9.269878
 75 11.028129
100 12.561796
125 13.688714
150 14.410382
175 14.804654
200 14.895485
225 14.982325
250 15.029239
275 15.070163
300 15.096114

==> Fig5/10k1600.dat <==
10   3.930625
25   5.985267
50   9.550000
75   13.636662
100  17.435961
125  21.218015
150  23.859844
175  25.382813
200  26.398125
225  27.210375
250  27.616500
275  27.819563
300  27.921094


==> Fig5/1k100.dat <==
  0    2.614887
 25    4.620723
 50    6.257206
 75    7.647454
100    8.478770
125    9.170626
150    9.592276
175    9.716483
200    9.836332
225    9.949644
250   10.010658
275   10.065135
300   10.123412

==> Fig5/1k1600.dat <==
 10    1.0902
 25    2.2336
 50    4.3997
 75    6.1253
100    7.8469
125    9.5587
150   10.7538
175   11.4446
200   11.9032
225   12.2708
250   12.4561
275   12.5476
300   12.5913

==> Fig6/100_1.dat <==
  -9.0000000e+01   4.3365184e-02
  -8.9500000e+01   9.5186238e-02
  -8.9000000e+01   9.1550542e-02
  -8.8500000e+01   8.7198892e-02
  -8.8000000e+01   8.2193951e-02
  -8.7500000e+01   7.6610921e-02
  -8.7000000e+01   7.0536849e-02
  -8.6500000e+01   6.4069735e-02
  -8.6000000e+01   5.7317469e-02
  -8.5500000e+01   5.0396565e-02
  -8.5000000e+01   4.3430732e-02
  -8.4500000e+01   3.6549267e-02
  -8.4000000e+01   2.9885292e-02
  -8.3500000e+01   2.3573841e-02
  -8.3000000e+01   1.7749827e-02
  -8.2500000e+01   1.2545893e-02
  -8.2000000e+01   8.0901878e-03
  -8.1500000e+01   4.5040796e-03
  -8.1000000e+01   1.8998539e-03
  -8.0500000e+01   3.7841953e-04
  -8.0000000e+01   2.7068261e-05
  -7.9500000e+01   9.1732754e-04
  -7.9000000e+01   3.1029517e-03
  -7.8500000e+01   6.6180977e-03
  -7.8000000e+01   1.1475733e-02
  -7.7500000e+01   1.7666325e-02
  -7.7000000e+01   2.5156851e-02
  -7.6500000e+01   3.3890191e-02
  -7.6000000e+01   4.3784920e-02
  -7.5500000e+01   5.4735558e-02
  -7.5000000e+01   6.6613294e-02
  -7.4500000e+01   7.9267211e-02
  -7.4000000e+01   9.2526029e-02
  -7.3500000e+01   1.0620035e-01
  -7.3000000e+01   1.2008544e-01
  -7.2500000e+01   1.3396442e-01
  -7.2000000e+01   1.4761202e-01
  -7.1500000e+01   1.6079860e-01
  -7.1000000e+01   1.7329462e-01
  -7.0500000e+01   1.8487523e-01
  -7.0000000e+01   1.9532515e-01
  -6.9500000e+01   2.0444350e-01
  -6.9000000e+01   2.1204862e-01
  -6.8500000e+01   2.1798269e-01
  -6.8000000e+01   2.2211599e-01
  -6.7500000e+01   2.2435081e-01
  -6.7000000e+01   2.2462466e-01
  -6.6500000e+01   2.2291289e-01
  -6.6000000e+01   2.1923035e-01
  -6.5500000e+01   2.1363228e-01
  -6.5000000e+01   2.0621408e-01
  -6.4500000e+01   1.9711008e-01
  -6.4000000e+01   1.8649115e-01
  -6.3500000e+01   1.7456126e-01
  -6.3000000e+01   1.6155292e-01
  -6.2500000e+01   1.4772167e-01
  -6.2000000e+01   1.3333962e-01
  -6.1500000e+01   1.1868822e-01
  -6.1000000e+01   1.0405053e-01
  -6.0500000e+01   8.9703018e-02
  -6.0000000e+01   7.5907321e-02
  -5.9500000e+01   6.2902129e-02
  -5.9000000e+01   5.0895516e-02
  -5.8500000e+01   4.0058042e-02
  -5.8000000e+01   3.0516916e-02
  -5.7500000e+01   2.2351543e-02
  -5.7000000e+01   1.5590745e-02
  -5.6500000e+01   1.0211919e-02
  -5.6000000e+01   6.1423656e-03
  -5.5500000e+01   3.2629703e-03
  -5.5000000e+01   1.4143562e-03
  -5.4500000e+01   4.0556473e-04
  -5.4000000e+01   2.5238144e-05
  -5.3500000e+01   5.5195451e-05
  -5.3000000e+01   2.8620345e-04
  -5.2500000e+01   5.3565217e-04
  -5.2000000e+01   6.6675201e-04
  -5.1500000e+01   6.0878074e-04
  -5.1000000e+01   3.7782487e-04
  -5.0500000e+01   9.7385789e-05
  -5.0000000e+01   1.8158647e-05
  -4.9500000e+01   5.3624493e-04
  -4.9000000e+01   2.2090301e-03
  -4.8500000e+01   5.7679489e-03
  -4.8000000e+01   1.2127374e-02
  -4.7500000e+01   2.2388900e-02
  -4.7000000e+01   3.7840358e-02
  -4.6500000e+01   5.9948986e-02
  -4.6000000e+01   9.0348273e-02
  -4.5500000e+01   1.3081817e-01
  -4.5000000e+01   1.8325846e-01
  -4.4500000e+01   2.4965531e-01
  -4.4000000e+01   3.3204118e-01
  -4.3500000e+01   4.3244846e-01
  -4.3000000e+01   5.5285749e-01
  -4.2500000e+01   6.9513964e-01
  -4.2000000e+01   8.6099661e-01
  -4.1500000e+01   1.0518971e+00
  -4.1000000e+01   1.2690118e+00
  -4.0500000e+01   1.5131495e+00
  -4.0000000e+01   1.7846940e+00
  -3.9500000e+01   2.0835453e+00
  -3.9000000e+01   2.4090661e+00
  -3.8500000e+01   2.7600354e+00
  -3.8000000e+01   3.1346116e+00
  -3.7500000e+01   3.5303051e+00
  -3.7000000e+01   3.9439652e+00
  -3.6500000e+01   4.3717786e+00
  -3.6000000e+01   4.8092846e+00
  -3.5500000e+01   5.2514053e+00
  -3.5000000e+01   5.6924926e+00
  -3.4500000e+01   6.1263927e+00
  -3.4000000e+01   6.5465266e+00
  -3.3500000e+01   6.9459883e+00
  -3.3000000e+01   7.3176585e+00
  -3.2500000e+01   7.6543328e+00
  -3.2000000e+01   7.9488640e+00
  -3.1500000e+01   8.1943155e+00
  -3.1000000e+01   8.3841239e+00
  -3.0500000e+01   8.5122689e+00
  -3.0000000e+01   8.5734471e+00
  -2.9500000e+01   8.5632472e+00
  -2.9000000e+01   8.4783226e+00
  -2.8500000e+01   8.3165599e+00
  -2.8000000e+01   8.0772374e+00
  -2.7500000e+01   7.7611735e+00
  -2.7000000e+01   7.3708582e+00
  -2.6500000e+01   6.9105676e+00
  -2.6000000e+01   6.3864572e+00
  -2.5500000e+01   5.8066313e+00
  -2.5000000e+01   5.1811858e+00
  -2.4500000e+01   4.5222243e+00
  -2.4000000e+01   3.8438435e+00
  -2.3500000e+01   3.1620881e+00
  -2.3000000e+01   2.4948750e+00
  -2.2500000e+01   1.8618852e+00
  -2.2000000e+01   1.2844253e+00
  -2.1500000e+01   7.8525807e-01
  -2.1000000e+01   3.8840474e-01
  -2.0500000e+01   1.1891968e-01
  -2.0000000e+01   2.6406026e-03
  -1.9500000e+01   6.5916589e-02
  -1.9000000e+01   3.3531710e-01
  -1.8500000e+01   8.3732546e-01
  -1.8000000e+01   1.5980205e+00
  -1.7500000e+01   2.6427501e+00
  -1.7000000e+01   3.9958016e+00
  -1.6500000e+01   5.6800715e+00
  -1.6000000e+01   7.7167407e+00
  -1.5500000e+01   1.0124959e+01
  -1.5000000e+01   1.2921541e+01
  -1.4500000e+01   1.6120682e+01
  -1.4000000e+01   1.9733691e+01
  -1.3500000e+01   2.3768751e+01
  -1.3000000e+01   2.8230710e+01
  -1.2500000e+01   3.3120894e+01
  -1.2000000e+01   3.8436962e+01
  -1.1500000e+01   4.4172793e+01
  -1.1000000e+01   5.0318410e+01
  -1.0500000e+01   5.6859947e+01
  -1.0000000e+01   6.3779647e+01
  -9.5000000e+00   7.1055911e+01
  -9.0000000e+00   7.8663376e+01
  -8.5000000e+00   8.6573043e+01
  -8.0000000e+00   9.4752435e+01
  -7.5000000e+00   1.0316580e+02
  -7.0000000e+00   1.1177433e+02
  -6.5000000e+00   1.2053647e+02
  -6.0000000e+00   1.2940815e+02
  -5.5000000e+00   1.3834319e+02
  -5.0000000e+00   1.4729358e+02
  -4.5000000e+00   1.5620991e+02
  -4.0000000e+00   1.6504171e+02
  -3.5000000e+00   1.7373792e+02
  -3.0000000e+00   1.8224723e+02
  -2.5000000e+00   1.9051859e+02
  -2.0000000e+00   1.9850155e+02
  -1.5000000e+00   2.0614676e+02
  -1.0000000e+00   2.1340632e+02
  -5.0000000e-01   2.2023425e+02
   0.0000000e+00   2.2658686e+02
   5.0000000e-01   2.3242311e+02
   1.0000000e+00   2.3770502e+02
   1.5000000e+00   2.4239793e+02
   2.0000000e+00   2.4647088e+02
   2.5000000e+00   2.4989686e+02
   3.0000000e+00   2.5265301e+02
   3.5000000e+00   2.5472090e+02
   4.0000000e+00   2.5608664e+02
   4.5000000e+00   2.5674105e+02
   5.0000000e+00   2.5667971e+02
   5.5000000e+00   2.5590303e+02
   6.0000000e+00   2.5441627e+02
   6.5000000e+00   2.5222945e+02
   7.0000000e+00   2.4935732e+02
   7.5000000e+00   2.4581918e+02
   8.0000000e+00   2.4163877e+02
   8.5000000e+00   2.3684403e+02
   9.0000000e+00   2.3146685e+02
   9.5000000e+00   2.2554283e+02
   1.0000000e+01   2.1911090e+02
   1.0500000e+01   2.1221304e+02
   1.1000000e+01   2.0489387e+02
   1.1500000e+01   1.9720025e+02
   1.2000000e+01   1.8918091e+02
   1.2500000e+01   1.8088596e+02
   1.3000000e+01   1.7236650e+02
   1.3500000e+01   1.6367415e+02
   1.4000000e+01   1.5486059e+02
   1.4500000e+01   1.4597714e+02
   1.5000000e+01   1.3707430e+02
   1.5500000e+01   1.2820134e+02
   1.6000000e+01   1.1940589e+02
   1.6500000e+01   1.1073353e+02
   1.7000000e+01   1.0222746e+02
   1.7500000e+01   9.3928166e+01
   1.8000000e+01   8.5873087e+01
   1.8500000e+01   7.8096392e+01
   1.9000000e+01   7.0628736e+01
   1.9500000e+01   6.3497088e+01
   2.0000000e+01   5.6724584e+01
   2.0500000e+01   5.0330440e+01
   2.1000000e+01   4.4329894e+01
   2.1500000e+01   3.8734208e+01
   2.2000000e+01   3.3550704e+01
   2.2500000e+01   2.8782843e+01
   2.3000000e+01   2.4430355e+01
   2.3500000e+01   2.0489392e+01
   2.4000000e+01   1.6952734e+01
   2.4500000e+01   1.3810015e+01
   2.5000000e+01   1.1047984e+01
   2.5500000e+01   8.6507885e+00
   2.6000000e+01   6.6002819e+00
   2.6500000e+01   4.8763423e+00
   2.7000000e+01   3.4572056e+00
   2.7500000e+01   2.3198037e+00
   2.8000000e+01   1.4401038e+00
   2.8500000e+01   7.9344526e-01
   2.9000000e+01   3.5486776e-01
   2.9500000e+01   9.9427199e-02
   3.0000000e+01   2.4953391e-03
   3.0500000e+01   4.0039223e-02
   3.1000000e+01   1.8887717e-01
   3.1500000e+01   4.2690860e-01
   3.2000000e+01   7.3331535e-01
   3.2500000e+01   1.0887328e+00
   3.3000000e+01   1.4753896e+00
   3.3500000e+01   1.8772154e+00
   3.4000000e+01   2.2799162e+00
   3.4500000e+01   2.6710191e+00
   3.5000000e+01   3.0398850e+00
   3.5500000e+01   3.3776938e+00
   3.6000000e+01   3.6774016e+00
   3.6500000e+01   3.9336731e+00
   3.7000000e+01   4.1427927e+00
   3.7500000e+01   4.3025552e+00
   3.8000000e+01   4.4121420e+00
   3.8500000e+01   4.4719828e+00
   3.9000000e+01   4.4836093e+00
   3.9500000e+01   4.4495017e+00
   4.0000000e+01   4.3729326e+00
   4.0500000e+01   4.2578114e+00
   4.1000000e+01   4.1085306e+00
   4.1500000e+01   3.9298190e+00
   4.2000000e+01   3.7266022e+00
   4.2500000e+01   3.5038731e+00
   4.3000000e+01   3.2665745e+00
   4.3500000e+01   3.0194946e+00
   4.4000000e+01   2.7671765e+00
   4.4500000e+01   2.5138425e+00
   4.5000000e+01   2.2633332e+00
   4.5500000e+01   2.0190615e+00
   4.6000000e+01   1.7839811e+00
   4.6500000e+01   1.5605685e+00
   4.7000000e+01   1.3508181e+00
   4.7500000e+01   1.1562488e+00
   4.8000000e+01   9.7792128e-01
   4.8500000e+01   8.1646381e-01
   4.9000000e+01   6.7210579e-01
   4.9500000e+01   5.4471714e-01
   5.0000000e+01   4.3385200e-01
   5.0500000e+01   3.3879531e-01
   5.1000000e+01   2.5861077e-01
   5.1500000e+01   1.9218888e-01
   5.2000000e+01   1.3829383e-01
   5.2500000e+01   9.5608194e-02
   5.3000000e+01   6.2774510e-02
   5.3500000e+01   3.8432998e-02
   5.4000000e+01   2.1254883e-02
   5.4500000e+01   9.9709157e-03
   5.5000000e+01   3.3948578e-03
   5.5500000e+01   4.4187608e-04
   5.6000000e+01   1.4191636e-04
   5.6500000e+01   1.6482613e-03
   5.7000000e+01   4.2415870e-03
   5.7500000e+01   7.3299240e-03
   5.8000000e+01   1.0445001e-02
   5.8500000e+01   1.3235501e-02
   5.9000000e+01   1.5457779e-02
   5.9500000e+01   1.6964638e-02
   6.0000000e+01   1.7692693e-02
   6.0500000e+01   1.7648906e-02
   6.1000000e+01   1.6896777e-02
   6.1500000e+01   1.5542667e-02
   6.2000000e+01   1.3722663e-02
   6.2500000e+01   1.1590330e-02
   6.3000000e+01   9.3056376e-03
   6.3500000e+01   7.0252726e-03
   6.4000000e+01   4.8944917e-03
   6.4500000e+01   3.0405957e-03
   6.5000000e+01   1.5680517e-03
   6.5500000e+01   5.5523161e-04
   6.6000000e+01   5.2688664e-05
   6.6500000e+01   8.2852304e-05
   6.7000000e+01   6.4098796e-04
   6.7500000e+01   1.6972442e-03
   6.8000000e+01   3.1995923e-03
   6.8500000e+01   5.0774540e-03
   6.9000000e+01   7.2458126e-03
   6.9500000e+01   9.6096044e-03
   7.0000000e+01   1.2068203e-02
   7.0500000e+01   1.4519818e-02
   7.1000000e+01   1.6865658e-02
   7.1500000e+01   1.9013719e-02
   7.2000000e+01   2.0882095e-02
   7.2500000e+01   2.2401727e-02
   7.3000000e+01   2.3518533e-02
   7.3500000e+01   2.4194889e-02
   7.4000000e+01   2.4410451e-02
   7.4500000e+01   2.4162339e-02
   7.5000000e+01   2.3464705e-02
   7.5500000e+01   2.2347754e-02
   7.6000000e+01   2.0856268e-02
   7.6500000e+01   1.9047710e-02
   7.7000000e+01   1.6990003e-02
   7.7500000e+01   1.4759062e-02
   7.8000000e+01   1.2436167e-02
   7.8500000e+01   1.0105275e-02
   7.9000000e+01   7.8503423e-03
   7.9500000e+01   5.7527530e-03
   8.0000000e+01   3.8889045e-03
   8.0500000e+01   2.3280294e-03
   8.1000000e+01   1.1302962e-03
   8.1500000e+01   3.4523285e-04
   8.2000000e+01   1.0502079e-05
   8.2500000e+01   1.5104812e-04
   8.3000000e+01   7.7862113e-04
   8.3500000e+01   1.8916770e-03
   8.4000000e+01   3.4756398e-03
   8.4500000e+01   5.5035048e-03
   8.5000000e+01   7.9367539e-03
   8.5500000e+01   1.0726546e-02
   8.6000000e+01   1.3815142e-02
   8.6500000e+01   1.7137522e-02
   8.7000000e+01   2.0623137e-02
   8.7500000e+01   2.4197765e-02
   8.8000000e+01   2.7785395e-02
   8.8500000e+01   3.1310122e-02
   8.9000000e+01   3.4697974e-02
   8.9500000e+01   3.7878657e-02
   9.0000000e+01   4.0787159e-02


==> Fig6/100_3.dat <==
  -9.0000000e+01   2.4264378e-03
  -8.9500000e+01   7.5366331e-02
  -8.9000000e+01   6.9199383e-02
  -8.8500000e+01   6.2706274e-02
  -8.8000000e+01   5.5988835e-02
  -8.7500000e+01   4.9155750e-02
  -8.7000000e+01   4.2321298e-02
  -8.6500000e+01   3.5603983e-02
  -8.6000000e+01   2.9125052e-02
  -8.5500000e+01   2.3006909e-02
  -8.5000000e+01   1.7371449e-02
  -8.4500000e+01   1.2338315e-02
  -8.4000000e+01   8.0230992e-03
  -8.3500000e+01   4.5355126e-03
  -8.3000000e+01   1.9775352e-03
  -8.2500000e+01   4.4157678e-04
  -8.2000000e+01   8.6727400e-06
  -8.1500000e+01   7.4674280e-04
  -8.1000000e+01   2.7089433e-03
  -8.0500000e+01   5.9321447e-03
  -8.0000000e+01   1.0435567e-02
  -7.9500000e+01   1.6219608e-02
  -7.9000000e+01   2.3264896e-02
  -7.8500000e+01   3.1531605e-02
  -7.8000000e+01   4.0959056e-02
  -7.7500000e+01   5.1465644e-02
  -7.7000000e+01   6.2949114e-02
  -7.6500000e+01   7.5287198e-02
  -7.6000000e+01   8.8338654e-02
  -7.5500000e+01   1.0194469e-01
  -7.5000000e+01   1.1593079e-01
  -7.4500000e+01   1.3010897e-01
  -7.4000000e+01   1.4428036e-01
  -7.3500000e+01   1.5823819e-01
  -7.3000000e+01   1.7177111e-01
  -7.2500000e+01   1.8466678e-01
  -7.2000000e+01   1.9671567e-01
  -7.1500000e+01   2.0771506e-01
  -7.1000000e+01   2.1747314e-01
  -7.0500000e+01   2.2581307e-01
  -7.0000000e+01   2.3257700e-01
  -6.9500000e+01   2.3762992e-01
  -6.9000000e+01   2.4086318e-01
  -6.8500000e+01   2.4219767e-01
  -6.8000000e+01   2.4158651e-01
  -6.7500000e+01   2.3901715e-01
  -6.7000000e+01   2.3451278e-01
  -6.6500000e+01   2.2813299e-01
  -6.6000000e+01   2.1997367e-01
  -6.5500000e+01   2.1016589e-01
  -6.5000000e+01   1.9887402e-01
  -6.4500000e+01   1.8629282e-01
  -6.4000000e+01   1.7264368e-01
  -6.3500000e+01   1.5816997e-01
  -6.3000000e+01   1.4313164e-01
  -6.2500000e+01   1.2779903e-01
  -6.2000000e+01   1.1244623e-01
  -6.1500000e+01   9.7343962e-02
  -6.1000000e+01   8.2752249e-02
  -6.0500000e+01   6.8913083e-02
  -6.0000000e+01   5.6043297e-02
  -5.9500000e+01   4.4327902e-02
  -5.9000000e+01   3.3914124e-02
  -5.8500000e+01   2.4906420e-02
  -5.8000000e+01   1.7362698e-02
  -5.7500000e+01   1.1292013e-02
  -5.7000000e+01   6.6539205e-03
  -5.6500000e+01   3.3597162e-03
  -5.6000000e+01   1.2756826e-03
  -5.5500000e+01   2.2846830e-04
  -5.5000000e+01   1.2646506e-05
  -5.4500000e+01   4.0044657e-04
  -5.4000000e+01   1.1535870e-03
  -5.3500000e+01   2.0370669e-03
  -5.3000000e+01   2.8347004e-03
  -5.2500000e+01   3.3661061e-03
  -5.2000000e+01   3.5047900e-03
  -5.1500000e+01   3.1968938e-03
  -5.1000000e+01   2.4801143e-03
  -5.0500000e+01   1.5022497e-03
  -5.0000000e+01   5.3877850e-04
  -4.9500000e+01   8.8491488e-06
  -4.9000000e+01   4.8903888e-04
  -4.8500000e+01   2.7242380e-03
  -4.8000000e+01   7.6350333e-03
  -4.7500000e+01   1.6320997e-02
  -4.7000000e+01   3.0059343e-02
  -4.6500000e+01   5.0298480e-02
  -4.6000000e+01   7.8646087e-02
  -4.5500000e+01   1.1685145e-01
  -4.5000000e+01   1.6678188e-01
  -4.4500000e+01   2.3039329e-01
  -4.4000000e+01   3.0969497e-01
  -4.3500000e+01   4.0670891e-01
  -4.3000000e+01   5.2342422e-01
  -4.2500000e+01   6.6174706e-01
  -4.2000000e+01   8.2344711e-01
  -4.1500000e+01   1.0101014e+00
  -4.1000000e+01   1.2230366e+00
  -4.0500000e+01   1.4632709e+00
  -4.0000000e+01   1.7314569e+00
  -3.9500000e+01   2.0278271e+00
  -3.9000000e+01   2.3521430e+00
  -3.8500000e+01   2.7036493e+00
  -3.8000000e+01   3.0810355e+00
  -3.7500000e+01   3.4824054e+00
  -3.7000000e+01   3.9052558e+00
  -3.6500000e+01   4.3464666e+00
  -3.6000000e+01   4.8023027e+00
  -3.5500000e+01   5.2684284e+00
  -3.5000000e+01   5.7399358e+00
  -3.4500000e+01   6.2113873e+00
  -3.4000000e+01   6.6768716e+00
  -3.3500000e+01   7.1300753e+00
  -3.3000000e+01   7.5643674e+00
  -3.2500000e+01   7.9728974e+00
  -3.2000000e+01   8.3487063e+00
  -3.1500000e+01   8.6848480e+00
  -3.1000000e+01   8.9745217e+00
  -3.0500000e+01   9.2112111e+00
  -3.0000000e+01   9.3888307e+00
  -2.9500000e+01   9.5018754e+00
  -2.9000000e+01   9.5455723e+00
  -2.8500000e+01   9.5160313e+00
  -2.8000000e+01   9.4103923e+00
  -2.7500000e+01   9.2269663e+00
  -2.7000000e+01   8.9653685e+00
  -2.6500000e+01   8.6266388e+00
  -2.6000000e+01   8.2133504e+00
  -2.5500000e+01   7.7297007e+00
  -2.5000000e+01   7.1815848e+00
  -2.4500000e+01   6.5766487e+00
  -2.4000000e+01   5.9243204e+00
  -2.3500000e+01   5.2358177e+00
  -2.3000000e+01   4.5241319e+00
  -2.2500000e+01   3.8039857e+00
  -2.2000000e+01   3.0917665e+00
  -2.1500000e+01   2.4054333e+00
  -2.1000000e+01   1.7643985e+00
  -2.0500000e+01   1.1893859e+00
  -2.0000000e+01   7.0226454e-01
  -1.9500000e+01   3.2586093e-01
  -1.9000000e+01   8.3751287e-02
  -1.8500000e+01   3.5432859e-05
  -1.8000000e+01   9.9095173e-02
  -1.7500000e+01   4.0533955e-01
  -1.7000000e+01   9.4293986e-01
  -1.6500000e+01   1.7355574e+00
  -1.6000000e+01   2.8060670e+00
  -1.5500000e+01   4.1762800e+00
  -1.5000000e+01   5.8666687e+00
  -1.4500000e+01   7.8960975e+00
  -1.4000000e+01   1.0281562e+01
  -1.3500000e+01   1.3037939e+01
  -1.3000000e+01   1.6177756e+01
  -1.2500000e+01   1.9710970e+01
  -1.2000000e+01   2.3644777e+01
  -1.1500000e+01   2.7983433e+01
  -1.1000000e+01   3.2728111e+01
  -1.0500000e+01   3.7876779e+01
  -1.0000000e+01   4.3424102e+01
  -9.5000000e+00   4.9361387e+01
  -9.0000000e+00   5.5676544e+01
  -8.5000000e+00   6.2354089e+01
  -8.0000000e+00   6.9375173e+01
  -7.5000000e+00   7.6717645e+01
  -7.0000000e+00   8.4356150e+01
  -6.5000000e+00   9.2262247e+01
  -6.0000000e+00   1.0040457e+02
  -5.5000000e+00   1.0874901e+02
  -5.0000000e+00   1.1725894e+02
  -4.5000000e+00   1.2589541e+02
  -4.0000000e+00   1.3461747e+02
  -3.5000000e+00   1.4338239e+02
  -3.0000000e+00   1.5214602e+02
  -2.5000000e+00   1.6086306e+02
  -2.0000000e+00   1.6948741e+02
  -1.5000000e+00   1.7797253e+02
  -1.0000000e+00   1.8627176e+02
  -5.0000000e-01   1.9433870e+02
   0.0000000e+00   2.0212756e+02
   5.0000000e-01   2.0959352e+02
   1.0000000e+00   2.1669306e+02
   1.5000000e+00   2.2338436e+02
   2.0000000e+00   2.2962757e+02
   2.5000000e+00   2.3538519e+02
   3.0000000e+00   2.4062232e+02
   3.5000000e+00   2.4530701e+02
   4.0000000e+00   2.4941046e+02
   4.5000000e+00   2.5290733e+02
   5.0000000e+00   2.5577588e+02
   5.5000000e+00   2.5799822e+02
   6.0000000e+00   2.5956044e+02
   6.5000000e+00   2.6045271e+02
   7.0000000e+00   2.6066943e+02
   7.5000000e+00   2.6020922e+02
   8.0000000e+00   2.5907500e+02
   8.5000000e+00   2.5727393e+02
   9.0000000e+00   2.5481737e+02
   9.5000000e+00   2.5172082e+02
   1.0000000e+01   2.4800376e+02
   1.0500000e+01   2.4368952e+02
   1.1000000e+01   2.3880508e+02
   1.1500000e+01   2.3338083e+02
   1.2000000e+01   2.2745038e+02
   1.2500000e+01   2.2105020e+02
   1.3000000e+01   2.1421937e+02
   1.3500000e+01   2.0699923e+02
   1.4000000e+01   1.9943307e+02
   1.4500000e+01   1.9156571e+02
   1.5000000e+01   1.8344316e+02
   1.5500000e+01   1.7511224e+02
   1.6000000e+01   1.6662019e+02
   1.6500000e+01   1.5801427e+02
   1.7000000e+01   1.4934137e+02
   1.7500000e+01   1.4064765e+02
   1.8000000e+01   1.3197815e+02
   1.8500000e+01   1.2337646e+02
   1.9000000e+01   1.1488436e+02
   1.9500000e+01   1.0654151e+02
   2.0000000e+01   9.8385184e+01
   2.0500000e+01   9.0449984e+01
   2.1000000e+01   8.2767624e+01
   2.1500000e+01   7.5366726e+01
   2.2000000e+01   6.8272666e+01
   2.2500000e+01   6.1507441e+01
   2.3000000e+01   5.5089589e+01
   2.3500000e+01   4.9034137e+01
   2.4000000e+01   4.3352586e+01
   2.4500000e+01   3.8052943e+01
   2.5000000e+01   3.3139780e+01
   2.5500000e+01   2.8614333e+01
   2.6000000e+01   2.4474632e+01
   2.6500000e+01   2.0715667e+01
   2.7000000e+01   1.7329574e+01
   2.7500000e+01   1.4305853e+01
   2.8000000e+01   1.1631606e+01
   2.8500000e+01   9.2917923e+00
   2.9000000e+01   7.2694998e+00
   2.9500000e+01   5.5462250e+00
   3.0000000e+01   4.1021616e+00
   3.0500000e+01   2.9164902e+00
   3.1000000e+01   1.9676673e+00
   3.1500000e+01   1.2337089e+00
   3.2000000e+01   6.9246515e-01
   3.2500000e+01   3.2188273e-01
   3.3000000e+01   1.0025192e-01
   3.3500000e+01   6.4352332e-03
   3.4000000e+01   2.0075521e-02
   3.4500000e+01   1.2178134e-01
   3.5000000e+01   2.9328806e-01
   3.5500000e+01   5.1759353e-01
   3.6000000e+01   7.7906762e-01
   3.6500000e+01   1.0635354e+00
   3.7000000e+01   1.3583338e+00
   3.7500000e+01   1.6523437e+00
   3.8000000e+01   1.9359955e+00
   3.8500000e+01   2.2012539e+00
   3.9000000e+01   2.4415789e+00
   3.9500000e+01   2.6518687e+00
   4.0000000e+01   2.8283844e+00
   4.0500000e+01   2.9686604e+00
   4.1000000e+01   3.0714015e+00
   4.1500000e+01   3.1363709e+00
   4.2000000e+01   3.1642704e+00
   4.2500000e+01   3.1566158e+00
   4.3000000e+01   3.1156108e+00
   4.3500000e+01   3.0440203e+00
   4.4000000e+01   2.9450467e+00
   4.4500000e+01   2.8222102e+00
   4.5000000e+01   2.6792356e+00
   4.5500000e+01   2.5199471e+00
   4.6000000e+01   2.3481719e+00
   4.6500000e+01   2.1676541e+00
   4.7000000e+01   1.9819794e+00
   4.7500000e+01   1.7945114e+00
   4.8000000e+01   1.6083391e+00
   4.8500000e+01   1.4262365e+00
   4.9000000e+01   1.2506331e+00
   4.9500000e+01   1.0835951e+00
   5.0000000e+01   9.2681674e-01
   5.0500000e+01   7.8162161e-01
   5.1000000e+01   6.4897128e-01
   5.1500000e+01   5.2948188e-01
   5.2000000e+01   4.2344670e-01
   5.2500000e+01   3.3086384e-01
   5.3000000e+01   2.5146776e-01
   5.3500000e+01   1.8476350e-01
   5.4000000e+01   1.3006276e-01
   5.4500000e+01   8.6520422e-02
   5.5000000e+01   5.3170936e-02
   5.5500000e+01   2.8963533e-02
   5.6000000e+01   1.2795591e-02
   5.6500000e+01   3.5435508e-03
   5.7000000e+01   9.0883202e-05
   5.7500000e+01   1.3527466e-03
   5.8000000e+01   6.2970797e-03
   5.8500000e+01   1.3962000e-02
   5.9000000e+01   2.3469478e-02
   5.9500000e+01   3.4035359e-02
   6.0000000e+01   4.4975880e-02
   6.0500000e+01   5.5710917e-02
   6.1000000e+01   6.5764239e-02
   6.1500000e+01   7.4761115e-02
   6.2000000e+01   8.2423629e-02
   6.2500000e+01   8.8564092e-02
   6.3000000e+01   9.3076948e-02
   6.3500000e+01   9.5929562e-02
   6.4000000e+01   9.7152269e-02
   6.4500000e+01   9.6828031e-02
   6.5000000e+01   9.5082040e-02
   6.5500000e+01   9.2071544e-02
   6.6000000e+01   8.7976159e-02
   6.6500000e+01   8.2988866e-02
   6.7000000e+01   7.7307858e-02
   6.7500000e+01   7.1129376e-02
   6.8000000e+01   6.4641591e-02
   6.8500000e+01   5.8019591e-02
   6.9000000e+01   5.1421473e-02
   6.9500000e+01   4.4985512e-02
   7.0000000e+01   3.8828348e-02
   7.0500000e+01   3.3044127e-02
   7.1000000e+01   2.7704481e-02
   7.1500000e+01   2.2859246e-02
   7.2000000e+01   1.8537804e-02
   7.2500000e+01   1.4750918e-02
   7.3000000e+01   1.1492932e-02
   7.3500000e+01   8.7442345e-03
   7.4000000e+01   6.4738507e-03
   7.4500000e+01   4.6420780e-03
   7.5000000e+01   3.2030589e-03
   7.5500000e+01   2.1072203e-03
   7.6000000e+01   1.3035106e-03
   7.6500000e+01   7.4138424e-04
   7.7000000e+01   3.7249661e-04
   7.7500000e+01   1.5208784e-04
   7.8000000e+01   4.0044231e-05
   7.8500000e+01   1.6406263e-06
   7.9000000e+01   7.9761510e-06
   7.9500000e+01   3.6125146e-05
   8.0000000e+01   6.9032436e-05
   8.0500000e+01   9.5187652e-05
   8.1000000e+01   1.0811720e-04
   8.1500000e+01   1.0573473e-04
   8.2000000e+01   8.9591517e-05
   8.2500000e+01   6.4067595e-05
   8.3000000e+01   3.5542080e-05
   8.3500000e+01   1.1578342e-05
   8.4000000e+01   1.5538469e-07
   8.4500000e+01   8.9721781e-06
   8.5000000e+01   4.4846469e-05
   8.5500000e+01   1.1322410e-04
   8.6000000e+01   2.1780936e-04
   8.6500000e+01   3.6032129e-04
   8.7000000e+01   5.4037597e-04
   8.7500000e+01   7.5548963e-04
   8.8000000e+01   1.0011935e-03
   8.8500000e+01   1.2712473e-03
   8.9000000e+01   1.5579363e-03
   8.9500000e+01   1.8524326e-03
   9.0000000e+01   2.1452021e-03


==> Fig6/1600_1.dat <==
  -9.0000000e+01   8.4139258e-01
  -8.9500000e+01   6.2724945e-01
  -8.9000000e+01   6.3821544e-01
  -8.8500000e+01   6.0183316e-01
  -8.8000000e+01   5.2093830e-01
  -8.7500000e+01   4.0276716e-01
  -8.7000000e+01   2.5825824e-01
  -8.6500000e+01   1.0095234e-01
  -8.6000000e+01   5.4405541e-02
  -8.5500000e+01   1.9342608e-01
  -8.5000000e+01   3.0364010e-01
  -8.4500000e+01   3.7590360e-01
  -8.4000000e+01   4.0548835e-01
  -8.3500000e+01   3.9272737e-01
  -8.3000000e+01   3.4312372e-01
  -8.2500000e+01   2.6688095e-01
  -8.2000000e+01   1.7787189e-01
  -8.1500000e+01   9.2122236e-02
  -8.1000000e+01   2.5942694e-02
  -8.0500000e+01   6.1091042e-03
  -8.0000000e+01   6.7770267e-03
  -7.9500000e+01   6.9940110e-02
  -7.9000000e+01   1.8201203e-01
  -7.8500000e+01   3.3435241e-01
  -7.8000000e+01   5.1128061e-01
  -7.7500000e+01   6.9115517e-01
  -7.7000000e+01   8.4826190e-01
  -7.6500000e+01   9.5537848e-01
  -7.6000000e+01   9.8679453e-01
  -7.5500000e+01   9.2149349e-01
  -7.5000000e+01   7.4615436e-01
  -7.4500000e+01   4.5761718e-01
  -7.4000000e+01   6.4479885e-02
  -7.3500000e+01   4.1244142e-01
  -7.3000000e+01   9.4095565e-01
  -7.2500000e+01   1.4796794e+00
  -7.2000000e+01   1.9814465e+00
  -7.1500000e+01   2.3976818e+00
  -7.1000000e+01   2.6833395e+00
  -7.0500000e+01   2.8019050e+00
  -7.0000000e+01   2.7299024e+00
  -6.9500000e+01   2.4603562e+00
  -6.9000000e+01   2.0047237e+00
  -6.8500000e+01   1.3929511e+00
  -6.8000000e+01   6.7149094e-01
  -6.7500000e+01   1.0065455e-01
  -6.7000000e+01   8.5756397e-01
  -6.6500000e+01   1.5331760e+00
  -6.6000000e+01   2.0685137e+00
  -6.5500000e+01   2.4185397e+00
  -6.5000000e+01   2.5578064e+00
  -6.4500000e+01   2.4841466e+00
  -6.4000000e+01   2.2198287e+00
  -6.3500000e+01   1.8098671e+00
  -6.3000000e+01   1.3175039e+00
  -6.2500000e+01   8.1722957e-01
  -6.2000000e+01   3.8604324e-01
  -6.1500000e+01   9.3922214e-02
  -6.1000000e+01   5.3589142e-03
  -6.0500000e+01   1.1811582e-01
  -6.0000000e+01   4.6533754e-01
  -5.9500000e+01   1.0067039e+00
  -5.9000000e+01   1.6841756e+00
  -5.8500000e+01   2.4172231e+00
  -5.8000000e+01   3.1120330e+00
  -5.7500000e+01   3.6729874e+00
  -5.7000000e+01   4.0150640e+00
  -5.6500000e+01   4.0755964e+00
  -5.6000000e+01   3.8238115e+00
  -5.5500000e+01   3.2667549e+00
  -5.5000000e+01   2.4505966e+00
  -5.4500000e+01   1.4568612e+00
  -5.4000000e+01   3.9376926e-01
  -5.3500000e+01   6.1645752e-01
  -5.3000000e+01   1.4528840e+00
  -5.2500000e+01   2.0118574e+00
  -5.2000000e+01   2.2216163e+00
  -5.1500000e+01   2.0534728e+00
  -5.1000000e+01   1.5278647e+00
  -5.0500000e+01   7.1415985e-01
  -5.0000000e+01   2.7612460e-01
  -4.9500000e+01   1.3021606e+00
  -4.9000000e+01   2.2113210e+00
  -4.8500000e+01   2.8592682e+00
  -4.8000000e+01   3.1300472e+00
  -4.7500000e+01   2.9534621e+00
  -4.7000000e+01   2.3172231e+00
  -4.6500000e+01   1.2719177e+00
  -4.6000000e+01   7.2274892e-02
  -4.5500000e+01   1.5571482e+00
  -4.5000000e+01   2.9952074e+00
  -4.4500000e+01   4.1934390e+00
  -4.4000000e+01   4.9791665e+00
  -4.3500000e+01   5.2245927e+00
  -4.3000000e+01   4.8666247e+00
  -4.2500000e+01   3.9190222e+00
  -4.2000000e+01   2.4747919e+00
  -4.1500000e+01   6.9795446e-01
  -4.1000000e+01   1.1948002e+00
  -4.0500000e+01   2.9606583e+00
  -4.0000000e+01   4.3623087e+00
  -3.9500000e+01   5.2006764e+00
  -3.9000000e+01   5.3444242e+00
  -3.8500000e+01   4.7520826e+00
  -3.8000000e+01   3.4834277e+00
  -3.7500000e+01   1.6979779e+00
  -3.7000000e+01   3.5992497e-01
  -3.6500000e+01   2.3882321e+00
  -3.6000000e+01   4.0636151e+00
  -3.5500000e+01   5.0829330e+00
  -3.5000000e+01   5.2045851e+00
  -3.4500000e+01   4.2843331e+00
  -3.4000000e+01   2.3006132e+00
  -3.3500000e+01   6.3454741e-01
  -3.3000000e+01   4.2812383e+00
  -3.2500000e+01   8.2942112e+00
  -3.2000000e+01   1.2260334e+01
  -3.1500000e+01   1.5747016e+01
  -3.1000000e+01   1.8356087e+01
  -3.0500000e+01   1.9776587e+01
  -3.0000000e+01   1.9829766e+01
  -2.9500000e+01   1.8500137e+01
  -2.9000000e+01   1.5947853e+01
  -2.8500000e+01   1.2499702e+01
  -2.8000000e+01   8.6184652e+00
  -2.7500000e+01   4.8529979e+00
  -2.7000000e+01   1.7738325e+00
  -2.6500000e+01   9.8892117e-02
  -2.6000000e+01   3.6708304e-01
  -2.5500000e+01   1.1825861e+00
  -2.5000000e+01   4.5328644e+00
  -2.4500000e+01   9.4135326e+00
  -2.4000000e+01   1.5306684e+01
  -2.3500000e+01   2.1481095e+01
  -2.3000000e+01   2.7053990e+01
  -2.2500000e+01   3.1075445e+01
  -2.2000000e+01   3.2627996e+01
  -2.1500000e+01   3.0931973e+01
  -2.1000000e+01   2.5446019e+01
  -2.0500000e+01   1.5952123e+01
  -2.0000000e+01   2.6155235e+00
  -1.9500000e+01   1.3988174e+01
  -1.9000000e+01   3.2883527e+01
  -1.8500000e+01   5.2744916e+01
  -1.8000000e+01   7.1983185e+01
  -1.7500000e+01   8.8863613e+01
  -1.7000000e+01   1.0164642e+02
  -1.6500000e+01   1.0873865e+02
  -1.6000000e+01   1.0884481e+02
  -1.5500000e+01   1.0110322e+02
  -1.5000000e+01   8.5195820e+01
  -1.4500000e+01   6.1420873e+01
  -1.4000000e+01   3.0720856e+01
  -1.3500000e+01   5.3389930e+00
  -1.3000000e+01   4.4642069e+01
  -1.2500000e+01   8.4638518e+01
  -1.2000000e+01   1.2250320e+02
  -1.1500000e+01   1.5532343e+02
  -1.1000000e+01   1.8030406e+02
  -1.0500000e+01   1.9497576e+02
  -1.0000000e+01   1.9739226e+02
  -9.5000000e+00   1.8630225e+02
  -9.0000000e+00   1.6128375e+02
  -8.5000000e+00   1.2283060e+02
  -8.0000000e+00   7.2384145e+01
  -7.5000000e+00   1.2306419e+01
  -7.0000000e+00   5.4205083e+01
  -6.5000000e+00   1.2325731e+02
  -6.0000000e+00   1.9044910e+02
  -5.5000000e+00   2.5109617e+02
  -5.0000000e+00   3.0048123e+02
  -4.5000000e+00   3.3411543e+02
  -4.0000000e+00   3.4799659e+02
  -3.5000000e+00   3.3884954e+02
  -3.0000000e+00   3.0433536e+02
  -2.5000000e+00   2.4321726e+02
  -2.0000000e+00   1.5547376e+02
  -1.5000000e+00   4.2352110e+01
  -1.0000000e+00   9.3641660e+01
  -5.0000000e-01   2.4881671e+02
   0.0000000e+00   4.1843252e+02
   5.0000000e-01   5.9688931e+02
   1.0000000e+00   7.7796501e+02
   1.5000000e+00   9.5508763e+02
   2.0000000e+00   1.1216301e+03
   2.5000000e+00   1.2712130e+03
   3.0000000e+00   1.3980009e+03
   3.5000000e+00   1.4969768e+03
   4.0000000e+00   1.5641819e+03
   4.5000000e+00   1.5969065e+03
   5.0000000e+00   1.5938246e+03
   5.5000000e+00   1.5550622e+03
   6.0000000e+00   1.4821965e+03
   6.5000000e+00   1.3781849e+03
   7.0000000e+00   1.2472267e+03
   7.5000000e+00   1.0945635e+03
   8.0000000e+00   9.2622856e+02
   8.5000000e+00   7.4875740e+02
   9.0000000e+00   5.6887465e+02
   9.5000000e+00   3.9317353e+02
   1.0000000e+01   2.2780512e+02
   1.0500000e+01   7.8194235e+01
   1.1000000e+01   5.1202600e+01
   1.1500000e+01   1.5708377e+02
   1.2000000e+01   2.3742361e+02
   1.2500000e+01   2.9152152e+02
   1.3000000e+01   3.1997693e+02
   1.3500000e+01   3.2459259e+02
   1.4000000e+01   3.0821306e+02
   1.4500000e+01   2.7450912e+02
   1.5000000e+01   2.2772257e+02
   1.5500000e+01   1.7238806e+02
   1.6000000e+01   1.1305025e+02
   1.6500000e+01   5.3994469e+01
   1.7000000e+01   9.9189285e-01
   1.7500000e+01   4.8812620e+01
   1.8000000e+01   8.7199092e+01
   1.8500000e+01   1.1478293e+02
   1.9000000e+01   1.3110258e+02
   1.9500000e+01   1.3654640e+02
   2.0000000e+01   1.3223966e+02
   2.0500000e+01   1.1988658e+02
   2.1000000e+01   1.0158202e+02
   2.1500000e+01   7.9608765e+01
   2.2000000e+01   5.6237387e+01
   2.2500000e+01   3.3544403e+01
   2.3000000e+01   1.3262336e+01
   2.3500000e+01   3.3279685e+00
   2.4000000e+01   1.5456558e+01
   2.4500000e+01   2.2873459e+01
   2.5000000e+01   2.5810420e+01
   2.5500000e+01   2.4902272e+01
   2.6000000e+01   2.1078100e+01
   2.6500000e+01   1.5434712e+01
   2.7000000e+01   9.1057834e+00
   2.7500000e+01   3.1397287e+00
   2.8000000e+01   1.6023135e+00
   2.8500000e+01   4.5196571e+00
   2.9000000e+01   5.3111243e+00
   2.9500000e+01   3.9785028e+00
   3.0000000e+01   7.9670512e-01
   3.0500000e+01   3.7437112e+00
   3.1000000e+01   9.0134137e+00
   3.1500000e+01   1.4330719e+01
   3.2000000e+01   1.9047293e+01
   3.2500000e+01   2.2623547e+01
   3.3000000e+01   2.4685882e+01
   3.3500000e+01   2.5060428e+01
   3.4000000e+01   2.3780938e+01
   3.4500000e+01   2.1071565e+01
   3.5000000e+01   1.7308133e+01
   3.5500000e+01   1.2963817e+01
   3.6000000e+01   8.5466044e+00
   3.6500000e+01   4.5365157e+00
   3.7000000e+01   1.3300962e+00
   3.7500000e+01   8.0156647e-01
   3.8000000e+01   1.7370271e+00
   3.8500000e+01   1.5089836e+00
   3.9000000e+01   2.8969639e-01
   3.9500000e+01   1.6397738e+00
   4.0000000e+01   3.9317911e+00
   4.0500000e+01   6.2199606e+00
   4.1000000e+01   8.1662948e+00
   4.1500000e+01   9.5019124e+00
   4.2000000e+01   1.0056573e+01
   4.2500000e+01   9.7740055e+00
   4.3000000e+01   8.7119178e+00
   4.3500000e+01   7.0275879e+00
   4.4000000e+01   4.9516663e+00
   4.4500000e+01   2.7541924e+00
   4.5000000e+01   7.0757453e-01
   4.5500000e+01   9.4858551e-01
   4.6000000e+01   2.0364514e+00
   4.6500000e+01   2.4593520e+00
   4.7000000e+01   2.2096863e+00
   4.7500000e+01   1.3649714e+00
   4.8000000e+01   7.3206513e-02
   4.8500000e+01   1.4699699e+00
   4.9000000e+01   3.0489431e+00
   4.9500000e+01   4.4567889e+00
   5.0000000e+01   5.5212146e+00
   5.0500000e+01   6.1246035e+00
   5.1000000e+01   6.2159274e+00
   5.1500000e+01   5.8134616e+00
   5.2000000e+01   4.9984747e+00
   5.2500000e+01   3.9012119e+00
   5.3000000e+01   2.6814013e+00
   5.3500000e+01   1.5060825e+00
   5.4000000e+01   5.2773860e-01
   5.4500000e+01   1.3450229e-01
   5.5000000e+01   4.0838031e-01
   5.5500000e+01   2.7532116e-01
   5.6000000e+01   2.2992130e-01
   5.6500000e+01   1.0263377e+00
   5.7000000e+01   1.9991707e+00
   5.7500000e+01   3.0159675e+00
   5.8000000e+01   3.9439583e+00
   5.8500000e+01   4.6665089e+00
   5.9000000e+01   5.0966510e+00
   5.9500000e+01   5.1861826e+00
   6.0000000e+01   4.9294769e+00
   6.0500000e+01   4.3618475e+00
   6.1000000e+01   3.5530027e+00
   6.1500000e+01   2.5966919e+00
   6.2000000e+01   1.5980454e+00
   6.2500000e+01   6.6029230e-01
   6.3000000e+01   1.2749003e-01
   6.3500000e+01   7.0017723e-01
   6.4000000e+01   1.0229212e+00
   6.4500000e+01   1.0934544e+00
   6.5000000e+01   9.4035213e-01
   6.5500000e+01   6.1771573e-01
   6.6000000e+01   1.9713147e-01
   6.6500000e+01   2.4197274e-01
   6.7000000e+01   6.2234034e-01
   6.7500000e+01   8.7807629e-01
   6.8000000e+01   9.6199937e-01
   6.8500000e+01   8.5042379e-01
   6.9000000e+01   5.4498302e-01
   6.9500000e+01   7.1472708e-02
   7.0000000e+01   5.2397177e-01
   7.0500000e+01   1.1807707e+00
   7.1000000e+01   1.8310879e+00
   7.1500000e+01   2.4074429e+00
   7.2000000e+01   2.8498987e+00
   7.2500000e+01   3.1120819e+00
   7.3000000e+01   3.1654754e+00
   7.3500000e+01   3.0016495e+00
   7.4000000e+01   2.6323414e+00
   7.4500000e+01   2.0875223e+00
   7.5000000e+01   1.4117931e+00
   7.5500000e+01   6.5958792e-01
   7.6000000e+01   1.1024996e-01
   7.6500000e+01   8.3994315e-01
   7.7000000e+01   1.4777736e+00
   7.7500000e+01   1.9821576e+00
   7.8000000e+01   2.3244956e+00
   7.8500000e+01   2.4906385e+00
   7.9000000e+01   2.4809600e+00
   7.9500000e+01   2.3091596e+00
   8.0000000e+01   2.0000288e+00
   8.0500000e+01   1.5864861e+00
   8.1000000e+01   1.1062221e+00
   8.1500000e+01   5.9829495e-01
   8.2000000e+01   9.9980851e-02
   8.2500000e+01   3.5587412e-01
   8.3000000e+01   7.4283149e-01
   8.3500000e+01   1.0420809e+00
   8.4000000e+01   1.2428987e+00
   8.4500000e+01   1.3424094e+00
   8.5000000e+01   1.3447721e+00
   8.5500000e+01   1.2599481e+00
   8.6000000e+01   1.1022218e+00
   8.6500000e+01   8.8864270e-01
   8.7000000e+01   6.3753761e-01
   8.7500000e+01   3.6720572e-01
   8.8000000e+01   9.4873287e-02
   8.8500000e+01   1.6405978e-01
   8.9000000e+01   3.9648693e-01
   8.9500000e+01   5.9181304e-01
   9.0000000e+01   7.4198325e-01


==> Fig6/1600_3.dat <==
  -9.0000000e+01   2.8662833e-05
  -8.9500000e+01   2.1186446e-04
  -8.9000000e+01   7.6076426e-05
  -8.8500000e+01   4.8184952e-06
  -8.8000000e+01   2.0147417e-05
  -8.7500000e+01   1.1605623e-04
  -8.7000000e+01   2.6042511e-04
  -8.6500000e+01   4.0603954e-04
  -8.6000000e+01   5.0674845e-04
  -8.5500000e+01   5.3288583e-04
  -8.5000000e+01   4.8031901e-04
  -8.4500000e+01   3.6989508e-04
  -8.4000000e+01   2.3776838e-04
  -8.3500000e+01   1.2069144e-04
  -8.3000000e+01   4.2384591e-05
  -8.2500000e+01   6.6573234e-06
  -8.2000000e+01   7.5914404e-08
  -8.1500000e+01   2.7240421e-06
  -8.1000000e+01   1.7331193e-06
  -8.0500000e+01   5.4234592e-07
  -8.0000000e+01   1.8326121e-05
  -7.9500000e+01   7.8453053e-05
  -7.9000000e+01   1.9059190e-04
  -7.8500000e+01   3.3564027e-04
  -7.8000000e+01   4.6357768e-04
  -7.7500000e+01   5.1037336e-04
  -7.7000000e+01   4.3194369e-04
  -7.6500000e+01   2.4367935e-04
  -7.6000000e+01   4.7368790e-05
  -7.5500000e+01   2.7291777e-05
  -7.5000000e+01   4.0566733e-04
  -7.4500000e+01   1.3629975e-03
  -7.4000000e+01   2.9461754e-03
  -7.3500000e+01   4.9994337e-03
  -7.3000000e+01   7.1536943e-03
  -7.2500000e+01   8.8954807e-03
  -7.2000000e+01   9.7097282e-03
  -7.1500000e+01   9.2598511e-03
  -7.1000000e+01   7.5451785e-03
  -7.0500000e+01   4.9715712e-03
  -7.0000000e+01   2.2913591e-03
  -6.9500000e+01   4.1034069e-04
  -6.9000000e+01   1.0966969e-04
  -6.8500000e+01   1.7704214e-03
  -6.8000000e+01   5.2007386e-03
  -6.7500000e+01   9.6404687e-03
  -6.7000000e+01   1.3960651e-02
  -6.6500000e+01   1.7003723e-02
  -6.6000000e+01   1.7951945e-02
  -6.5500000e+01   1.6591550e-02
  -6.5000000e+01   1.3370964e-02
  -6.4500000e+01   9.2256658e-03
  -6.4000000e+01   5.2332148e-03
  -6.3500000e+01   2.2327882e-03
  -6.3000000e+01   5.6229828e-04
  -6.2500000e+01   2.0324611e-05
  -6.2000000e+01   6.4672339e-05
  -6.1500000e+01   1.5310903e-04
  -6.1000000e+01   6.2338136e-05
  -6.0500000e+01   2.3979308e-05
  -6.0000000e+01   5.9661250e-04
  -5.9500000e+01   2.3200174e-03
  -5.9000000e+01   5.3149690e-03
  -5.8500000e+01   9.0408301e-03
  -5.8000000e+01   1.2371331e-02
  -5.7500000e+01   1.4009115e-02
  -5.7000000e+01   1.3089438e-02
  -5.6500000e+01   9.7029704e-03
  -5.6000000e+01   5.0633712e-03
  -5.5500000e+01   1.1755427e-03
  -5.5000000e+01   7.9983464e-05
  -5.4500000e+01   2.9624903e-03
  -5.4000000e+01   9.5218873e-03
  -5.3500000e+01   1.7917201e-02
  -5.3000000e+01   2.5382581e-02
  -5.2500000e+01   2.9296614e-02
  -5.2000000e+01   2.8260428e-02
  -5.1500000e+01   2.2696067e-02
  -5.1000000e+01   1.4663884e-02
  -5.0500000e+01   6.9473218e-03
  -5.0000000e+01   1.8101681e-03
  -4.9500000e+01   1.9707079e-05
  -4.9000000e+01   6.3851148e-04
  -4.8500000e+01   1.7351838e-03
  -4.8000000e+01   1.7007661e-03
  -4.7500000e+01   5.0638630e-04
  -4.7000000e+01   1.9088541e-04
  -4.6500000e+01   4.1841800e-03
  -4.6000000e+01   1.5634411e-02
  -4.5500000e+01   3.5457044e-02
  -4.5000000e+01   6.1079613e-02
  -4.4500000e+01   8.6649502e-02
  -4.4000000e+01   1.0485019e-01
  -4.3500000e+01   1.0969521e-01
  -4.3000000e+01   9.9109230e-02
  -4.2500000e+01   7.6066881e-02
  -4.2000000e+01   4.7622509e-02
  -4.1500000e+01   2.2114454e-02
  -4.1000000e+01   5.7361395e-03
  -4.0500000e+01   7.5447043e-05
  -4.0000000e+01   1.8763324e-03
  -3.9500000e+01   5.2659305e-03
  -3.9000000e+01   5.4539125e-03
  -3.8500000e+01   2.0487729e-03
  -3.8000000e+01   1.2852342e-04
  -3.7500000e+01   8.1567960e-03
  -3.7000000e+01   3.3383908e-02
  -3.6500000e+01   7.6805688e-02
  -3.6000000e+01   1.3032886e-01
  -3.5500000e+01   1.7810219e-01
  -3.5000000e+01   2.0218589e-01
  -3.4500000e+01   1.9058166e-01
  -3.4000000e+01   1.4414084e-01
  -3.3500000e+01   7.8833591e-02
  -3.3000000e+01   2.1518223e-02
  -3.2500000e+01   1.2848878e-04
  -3.2000000e+01   3.1923680e-02
  -3.1500000e+01   1.1482387e-01
  -3.1000000e+01   2.2606582e-01
  -3.0500000e+01   3.2957134e-01
  -3.0000000e+01   3.8960791e-01
  -2.9500000e+01   3.8521085e-01
  -2.9000000e+01   3.1896659e-01
  -2.8500000e+01   2.1579452e-01
  -2.8000000e+01   1.1169515e-01
  -2.7500000e+01   3.7283278e-02
  -2.7000000e+01   4.0498529e-03
  -2.6500000e+01   9.5638948e-04
  -2.6000000e+01   4.8036914e-03
  -2.5500000e+01   1.2129448e-03
  -2.5000000e+01   6.7539175e-03
  -2.4500000e+01   7.9811767e-02
  -2.4000000e+01   3.1025224e-01
  -2.3500000e+01   7.8579389e-01
  -2.3000000e+01   1.5437862e+00
  -2.2500000e+01   2.5266329e+00
  -2.2000000e+01   3.5629396e+00
  -2.1500000e+01   4.3917020e+00
  -2.1000000e+01   4.7336020e+00
  -2.0500000e+01   4.3952964e+00
  -2.0000000e+01   3.3756504e+00
  -1.9500000e+01   1.9339977e+00
  -1.9000000e+01   5.8467619e-01
  -1.8500000e+01   2.7782606e-04
  -1.8000000e+01   8.3434449e-01
  -1.7500000e+01   3.5044692e+00
  -1.7000000e+01   7.9988175e+00
  -1.6500000e+01   1.3774120e+01
  -1.6000000e+01   1.9796784e+01
  -1.5500000e+01   2.4742908e+01
  -1.5000000e+01   2.7326261e+01
  -1.4500000e+01   2.6678723e+01
  -1.4000000e+01   2.2679443e+01
  -1.3500000e+01   1.6127677e+01
  -1.3000000e+01   8.6838633e+00
  -1.2500000e+01   2.5590923e+00
  -1.2000000e+01   1.7310478e-03
  -1.1500000e+01   2.6936607e+00
  -1.1000000e+01   1.1208873e+01
  -1.0500000e+01   2.4690431e+01
  -1.0000000e+01   4.0863204e+01
  -9.5000000e+00   5.6425285e+01
  -9.0000000e+00   6.7766725e+01
  -8.5000000e+00   7.1872556e+01
  -8.0000000e+00   6.7202002e+01
  -7.5000000e+00   5.4316057e+01
  -7.0000000e+00   3.6060726e+01
  -6.5000000e+00   1.7199631e+01
  -6.0000000e+00   3.5114830e+00
  -5.5000000e+00   4.9957669e-01
  -5.0000000e+00   1.1972156e+01
  -4.5000000e+00   3.8816793e+01
  -4.0000000e+00   7.8289935e+01
  -3.5000000e+00   1.2406877e+02
  -3.0000000e+00   1.6717606e+02
  -2.5000000e+00   1.9771287e+02
  -2.0000000e+00   2.0715272e+02
  -1.5000000e+00   1.9080023e+02
  -1.0000000e+00   1.4993083e+02
  -5.0000000e-01   9.3129247e+01
   0.0000000e+00   3.6438999e+01
   5.0000000e-01   2.1147871e+00
   1.0000000e+00   1.6005261e+01
   1.5000000e+00   1.0384768e+02
   2.0000000e+00   2.8698173e+02
   2.5000000e+00   5.7814480e+02
   3.0000000e+00   9.7806173e+02
   3.5000000e+00   1.4734727e+03
   4.0000000e+00   2.0370563e+03
   4.5000000e+00   2.6294286e+03
   5.0000000e+00   3.2030707e+03
   5.5000000e+00   3.7077183e+03
   6.0000000e+00   4.0964836e+03
   6.5000000e+00   4.3318288e+03
   7.0000000e+00   4.3904945e+03
   7.5000000e+00   4.2666242e+03
   8.0000000e+00   3.9725857e+03
   8.5000000e+00   3.5373445e+03
   9.0000000e+00   3.0026289e+03
   9.5000000e+00   2.4174695e+03
   1.0000000e+01   1.8319518e+03
   1.0500000e+01   1.2911299e+03
   1.1000000e+01   8.2999845e+02
   1.1500000e+01   4.7022302e+02
   1.2000000e+01   2.1901051e+02
   1.2500000e+01   7.0135576e+01
   1.3000000e+01   6.7800790e+00
   1.3500000e+01   5.5654875e+00
   1.4000000e+01   4.1005922e+01
   1.4500000e+01   8.9607180e+01
   1.5000000e+01   1.3297610e+02
   1.5500000e+01   1.5954989e+02
   1.6000000e+01   1.6485105e+02
   1.6500000e+01   1.5045811e+02
   1.7000000e+01   1.2209847e+02
   1.7500000e+01   8.7380104e+01
   1.8000000e+01   5.3670525e+01
   1.8500000e+01   2.6519361e+01
   1.9000000e+01   8.8404896e+00
   1.9500000e+01   8.6984828e-01
   2.0000000e+01   7.4235729e-01
   2.0500000e+01   5.4222032e+00
   2.1000000e+01   1.1691360e+01
   2.1500000e+01   1.6946818e+01
   2.2000000e+01   1.9654821e+01
   2.2500000e+01   1.9427657e+01
   2.3000000e+01   1.6792107e+01
   2.3500000e+01   1.2783882e+01
   2.4000000e+01   8.5187098e+00
   2.4500000e+01   4.8625891e+00
   2.5000000e+01   2.2672900e+00
   2.5500000e+01   7.7397641e-01
   2.6000000e+01   1.3760610e-01
   2.6500000e+01   3.3023976e-05
   2.7000000e+01   4.2903941e-02
   2.7500000e+01   7.5815405e-02
   2.8000000e+01   4.8525759e-02
   2.8500000e+01   5.3880856e-03
   2.9000000e+01   1.6399596e-02
   2.9500000e+01   1.1937662e-01
   3.0000000e+01   2.9499544e-01
   3.0500000e+01   4.7805995e-01
   3.1000000e+01   5.9240236e-01
   3.1500000e+01   5.8901858e-01
   3.2000000e+01   4.6903275e-01
   3.2500000e+01   2.8244381e-01
   3.3000000e+01   1.0537563e-01
   3.3500000e+01   7.5504813e-03
   3.4000000e+01   2.4612717e-02
   3.4500000e+01   1.4635023e-01
   3.5000000e+01   3.2410336e-01
   3.5500000e+01   4.9243520e-01
   3.6000000e+01   5.9490818e-01
   3.6500000e+01   6.0335799e-01
   3.7000000e+01   5.2398056e-01
   3.7500000e+01   3.8969560e-01
   3.8000000e+01   2.4381141e-01
   3.8500000e+01   1.2277444e-01
   3.9000000e+01   4.4969593e-02
   3.9500000e+01   8.9617382e-03
   4.0000000e+01   1.0764451e-04
   4.0500000e+01   1.1225974e-03
   4.1000000e+01   1.2269119e-03
   4.1500000e+01   6.4558079e-06
   4.2000000e+01   5.1058986e-03
   4.2500000e+01   2.5827885e-02
   4.3000000e+01   6.6333947e-02
   4.3500000e+01   1.2188056e-01
   4.4000000e+01   1.7972507e-01
   4.4500000e+01   2.2399151e-01
   4.5000000e+01   2.4201375e-01
   4.5500000e+01   2.2920783e-01
   4.6000000e+01   1.9043425e-01
   4.6500000e+01   1.3754072e-01
   4.7000000e+01   8.4465668e-02
   4.7500000e+01   4.2186755e-02
   4.8000000e+01   1.5601151e-02
   4.8500000e+01   3.3380024e-03
   4.9000000e+01   1.1075168e-04
   4.9500000e+01   1.7135036e-04
   5.0000000e+01   1.5268360e-04
   5.0500000e+01   1.0964454e-04
   5.1000000e+01   2.5614678e-03
   5.1500000e+01   1.0294826e-02
   5.2000000e+01   2.4179611e-02
   5.2500000e+01   4.2106764e-02
   5.3000000e+01   5.9515768e-02
   5.3500000e+01   7.1185020e-02
   5.4000000e+01   7.3389183e-02
   5.4500000e+01   6.5419557e-02
   5.5000000e+01   4.9819814e-02
   5.5500000e+01   3.1304732e-02
   5.6000000e+01   1.4904410e-02
   5.6500000e+01   4.1606104e-03
   5.7000000e+01   1.0048648e-04
   5.7500000e+01   1.3107080e-03
   5.8000000e+01   4.9392951e-03
   5.8500000e+01   8.0879393e-03
   5.9000000e+01   8.9661297e-03
   5.9500000e+01   7.3665283e-03
   6.0000000e+01   4.3732283e-03
   6.0500000e+01   1.5579874e-03
   6.1000000e+01   1.0634110e-04
   6.1500000e+01   2.8391299e-04
   6.2000000e+01   1.4441375e-03
   6.2500000e+01   2.5053444e-03
   6.3000000e+01   2.6157135e-03
   6.3500000e+01   1.6643302e-03
   6.4000000e+01   3.9621353e-04
   6.4500000e+01   8.8801080e-05
   6.5000000e+01   1.9500849e-03
   6.5500000e+01   6.5160846e-03
   6.6000000e+01   1.3314514e-02
   6.6500000e+01   2.0937695e-02
   6.7000000e+01   2.7492126e-02
   6.7500000e+01   3.1241268e-02
   6.8000000e+01   3.1191060e-02
   6.8500000e+01   2.7403907e-02
   6.9000000e+01   2.0942604e-02
   6.9500000e+01   1.3488706e-02
   7.0000000e+01   6.7927975e-03
   7.0500000e+01   2.1580307e-03
   7.1000000e+01   1.2459093e-04
   7.1500000e+01   4.3341643e-04
   7.2000000e+01   2.2419831e-03
   7.2500000e+01   4.4835700e-03
   7.3000000e+01   6.2298044e-03
   7.3500000e+01   6.9382663e-03
   7.4000000e+01   6.5263277e-03
   7.4500000e+01   5.2820378e-03
   7.5000000e+01   3.6762948e-03
   7.5500000e+01   2.1615754e-03
   7.6000000e+01   1.0293830e-03
   7.6500000e+01   3.6228812e-04
   7.7000000e+01   7.4410257e-05
   7.7500000e+01   2.8934273e-06
   7.8000000e+01   1.9384931e-06
   7.8500000e+01   6.2424144e-07
   7.9000000e+01   8.6400090e-06
   7.9500000e+01   7.9011556e-05
   8.0000000e+01   2.5383413e-04
   8.0500000e+01   5.2251087e-04
   8.1000000e+01   8.1260274e-04
   8.1500000e+01   1.0165973e-03
   8.2000000e+01   1.0413235e-03
   8.2500000e+01   8.5701581e-04
   8.3000000e+01   5.2344048e-04
   8.3500000e+01   1.8014590e-04
   8.4000000e+01   2.4551699e-06
   8.4500000e+01   1.3848080e-04
   8.5000000e+01   6.5011644e-04
   8.5500000e+01   1.4800561e-03
   8.6000000e+01   2.4580072e-03
   8.6500000e+01   3.3457636e-03
   8.7000000e+01   3.9074740e-03
   8.7500000e+01   3.9827933e-03
   8.8000000e+01   3.5394065e-03
   8.8500000e+01   2.6878805e-03
   8.9000000e+01   1.6536603e-03
   8.9500000e+01   7.1439044e-04
   9.0000000e+01   1.2137552e-04


==> Fig6/2_100.dat <==
10    1.1
25    4.2
50    6.397248
75    7.514251
100   8.255892
125   8.842488
150   9.223167
175   9.640117
200   9.833855
225   9.968374
250   10.027323
275   10.071131
300   10.1

==> Fig6/2_1600.dat <==
 10    0.000000
 25    0.000000
 50    0.000000
 75    2.179590
100    5.202893
125    7.839494
150   10.300321
175   11.987746
200   13.372841
225   14.357172
250   15.123544
275   15.763359
300   16.311772

==> Fig6/7_100.dat <==
10    4.023422
25    6.695934
50    8.595306
75    10.227174
100   11.648926
125   12.693950
150   13.363174
175   13.728793
200   13.813025
225   13.893554
250   13.937058
275   13.975008
300   14.013494

==> Fig6/7_1600.dat <==
10    0.78
25    4.359091
50    7.792727
75    11.21
100   14.611818
125   17.999091
150   20.363636
175   21.727273
200   22.636364
225   23.363636
250   23.727273
275   24.099091
300   24.495843

==> Passaloi/100_heat_phi.dat <==
  -9.0000000e+01  -8.9500000e+01  -8.9000000e+01  -8.8500000e+01  -8.8000000e+01  -8.7500000e+01  -8.7000000e+01  -8.6500000e+01  -8.6000000e+01  -8.5500000e+01  -8.5000000e+01  -8.4500000e+01  -8.4000000e+01  -8.3500000e+01  -8.3000000e+01  -8.2500000e+01  -8.2000000e+01  -8.1500000e+01  -8.1000000e+01  -8.0500000e+01  -8.0000000e+01  -7.9500000e+01  -7.9000000e+01  -7.8500000e+01  -7.8000000e+01  -7.7500000e+01  -7.7000000e+01  -7.6500000e+01  -7.6000000e+01  -7.5500000e+01  -7.5000000e+01  -7.4500000e+01  -7.4000000e+01  -7.3500000e+01  -7.3000000e+01  -7.2500000e+01  -7.2000000e+01  -7.1500000e+01  -7.1000000e+01  -7.0500000e+01  -7.0000000e+01  -6.9500000e+01  -6.9000000e+01  -6.8500000e+01  -6.8000000e+01  -6.7500000e+01  -6.7000000e+01  -6.6500000e+01  -6.6000000e+01  -6.5500000e+01  -6.5000000e+01  -6.4500000e+01  -6.4000000e+01  -6.3500000e+01  -6.3000000e+01  -6.2500000e+01  -6.2000000e+01  -6.1500000e+01  -6.1000000e+01  -6.0500000e+01  -6.0000000e+01  -5.9500000e+01  -5.9000000e+01  -5.8500000e+01  -5.8000000e+01  -5.7500000e+01  -5.7000000e+01  -5.6500000e+01  -5.6000000e+01  -5.5500000e+01  -5.5000000e+01  -5.4500000e+01  -5.4000000e+01  -5.3500000e+01  -5.3000000e+01  -5.2500000e+01  -5.2000000e+01  -5.1500000e+01  -5.1000000e+01  -5.0500000e+01  -5.0000000e+01  -4.9500000e+01  -4.9000000e+01  -4.8500000e+01  -4.8000000e+01  -4.7500000e+01  -4.7000000e+01  -4.6500000e+01  -4.6000000e+01  -4.5500000e+01  -4.5000000e+01  -4.4500000e+01  -4.4000000e+01  -4.3500000e+01  -4.3000000e+01  -4.2500000e+01  -4.2000000e+01  -4.1500000e+01  -4.1000000e+01  -4.0500000e+01  -4.0000000e+01  -3.9500000e+01  -3.9000000e+01  -3.8500000e+01  -3.8000000e+01  -3.7500000e+01  -3.7000000e+01  -3.6500000e+01  -3.6000000e+01  -3.5500000e+01  -3.5000000e+01  -3.4500000e+01  -3.4000000e+01  -3.3500000e+01  -3.3000000e+01  -3.2500000e+01  -3.2000000e+01  -3.1500000e+01  -3.1000000e+01  -3.0500000e+01  -3.0000000e+01  -2.9500000e+01  -2.9000000e+01  -2.8500000e+01  -2.8000000e+01  -2.7500000e+01  -2.7000000e+01  -2.6500000e+01  -2.6000000e+01  -2.5500000e+01  -2.5000000e+01  -2.4500000e+01  -2.4000000e+01  -2.3500000e+01  -2.3000000e+01  -2.2500000e+01  -2.2000000e+01  -2.1500000e+01  -2.1000000e+01  -2.0500000e+01  -2.0000000e+01  -1.9500000e+01  -1.9000000e+01  -1.8500000e+01  -1.8000000e+01  -1.7500000e+01  -1.7000000e+01  -1.6500000e+01  -1.6000000e+01  -1.5500000e+01  -1.5000000e+01  -1.4500000e+01  -1.4000000e+01  -1.3500000e+01  -1.3000000e+01  -1.2500000e+01  -1.2000000e+01  -1.1500000e+01  -1.1000000e+01  -1.0500000e+01  -1.0000000e+01  -9.5000000e+00  -9.0000000e+00  -8.5000000e+00  -8.0000000e+00  -7.5000000e+00  -7.0000000e+00  -6.5000000e+00  -6.0000000e+00  -5.5000000e+00  -5.0000000e+00  -4.5000000e+00  -4.0000000e+00  -3.5000000e+00  -3.0000000e+00  -2.5000000e+00  -2.0000000e+00  -1.5000000e+00  -1.0000000e+00  -5.0000000e-01   0.0000000e+00   5.0000000e-01   1.0000000e+00   1.5000000e+00   2.0000000e+00   2.5000000e+00   3.0000000e+00   3.5000000e+00   4.0000000e+00   4.5000000e+00   5.0000000e+00   5.5000000e+00   6.0000000e+00   6.5000000e+00   7.0000000e+00   7.5000000e+00   8.0000000e+00   8.5000000e+00   9.0000000e+00   9.5000000e+00   1.0000000e+01   1.0500000e+01   1.1000000e+01   1.1500000e+01   1.2000000e+01   1.2500000e+01   1.3000000e+01   1.3500000e+01   1.4000000e+01   1.4500000e+01   1.5000000e+01   1.5500000e+01   1.6000000e+01   1.6500000e+01   1.7000000e+01   1.7500000e+01   1.8000000e+01   1.8500000e+01   1.9000000e+01   1.9500000e+01   2.0000000e+01   2.0500000e+01   2.1000000e+01   2.1500000e+01   2.2000000e+01   2.2500000e+01   2.3000000e+01   2.3500000e+01   2.4000000e+01   2.4500000e+01   2.5000000e+01   2.5500000e+01   2.6000000e+01   2.6500000e+01   2.7000000e+01   2.7500000e+01   2.8000000e+01   2.8500000e+01   2.9000000e+01   2.9500000e+01   3.0000000e+01   3.0500000e+01   3.1000000e+01   3.1500000e+01   3.2000000e+01   3.2500000e+01   3.3000000e+01   3.3500000e+01   3.4000000e+01   3.4500000e+01   3.5000000e+01   3.5500000e+01   3.6000000e+01   3.6500000e+01   3.7000000e+01   3.7500000e+01   3.8000000e+01   3.8500000e+01   3.9000000e+01   3.9500000e+01   4.0000000e+01   4.0500000e+01   4.1000000e+01   4.1500000e+01   4.2000000e+01   4.2500000e+01   4.3000000e+01   4.3500000e+01   4.4000000e+01   4.4500000e+01   4.5000000e+01   4.5500000e+01   4.6000000e+01   4.6500000e+01   4.7000000e+01   4.7500000e+01   4.8000000e+01   4.8500000e+01   4.9000000e+01   4.9500000e+01   5.0000000e+01   5.0500000e+01   5.1000000e+01   5.1500000e+01   5.2000000e+01   5.2500000e+01   5.3000000e+01   5.3500000e+01   5.4000000e+01   5.4500000e+01   5.5000000e+01   5.5500000e+01   5.6000000e+01   5.6500000e+01   5.7000000e+01   5.7500000e+01   5.8000000e+01   5.8500000e+01   5.9000000e+01   5.9500000e+01   6.0000000e+01   6.0500000e+01   6.1000000e+01   6.1500000e+01   6.2000000e+01   6.2500000e+01   6.3000000e+01   6.3500000e+01   6.4000000e+01   6.4500000e+01   6.5000000e+01   6.5500000e+01   6.6000000e+01   6.6500000e+01   6.7000000e+01   6.7500000e+01   6.8000000e+01   6.8500000e+01   6.9000000e+01   6.9500000e+01   7.0000000e+01   7.0500000e+01   7.1000000e+01   7.1500000e+01   7.2000000e+01   7.2500000e+01   7.3000000e+01   7.3500000e+01   7.4000000e+01   7.4500000e+01   7.5000000e+01   7.5500000e+01   7.6000000e+01   7.6500000e+01   7.7000000e+01   7.7500000e+01   7.8000000e+01   7.8500000e+01   7.9000000e+01   7.9500000e+01   8.0000000e+01   8.0500000e+01   8.1000000e+01   8.1500000e+01   8.2000000e+01   8.2500000e+01   8.3000000e+01   8.3500000e+01   8.4000000e+01   8.4500000e+01   8.5000000e+01   8.5500000e+01   8.6000000e+01   8.6500000e+01   8.7000000e+01   8.7500000e+01   8.8000000e+01   8.8500000e+01   8.9000000e+01   8.9500000e+01   9.0000000e+01


==> Passaloi/100_heat_th.dat <==
   0.0000000e+00   5.0000000e-01   1.0000000e+00   1.5000000e+00   2.0000000e+00   2.5000000e+00   3.0000000e+00   3.5000000e+00   4.0000000e+00   4.5000000e+00   5.0000000e+00   5.5000000e+00   6.0000000e+00   6.5000000e+00   7.0000000e+00   7.5000000e+00   8.0000000e+00   8.5000000e+00   9.0000000e+00   9.5000000e+00   1.0000000e+01   1.0500000e+01   1.1000000e+01   1.1500000e+01   1.2000000e+01   1.2500000e+01   1.3000000e+01   1.3500000e+01   1.4000000e+01   1.4500000e+01   1.5000000e+01   1.5500000e+01   1.6000000e+01   1.6500000e+01   1.7000000e+01   1.7500000e+01   1.8000000e+01   1.8500000e+01   1.9000000e+01   1.9500000e+01   2.0000000e+01   2.0500000e+01   2.1000000e+01   2.1500000e+01   2.2000000e+01   2.2500000e+01   2.3000000e+01   2.3500000e+01   2.4000000e+01   2.4500000e+01   2.5000000e+01   2.5500000e+01   2.6000000e+01   2.6500000e+01   2.7000000e+01   2.7500000e+01   2.8000000e+01   2.8500000e+01   2.9000000e+01   2.9500000e+01   3.0000000e+01   3.0500000e+01   3.1000000e+01   3.1500000e+01   3.2000000e+01   3.2500000e+01   3.3000000e+01   3.3500000e+01   3.4000000e+01   3.4500000e+01   3.5000000e+01   3.5500000e+01   3.6000000e+01   3.6500000e+01   3.7000000e+01   3.7500000e+01   3.8000000e+01   3.8500000e+01   3.9000000e+01   3.9500000e+01   4.0000000e+01   4.0500000e+01   4.1000000e+01   4.1500000e+01   4.2000000e+01   4.2500000e+01   4.3000000e+01   4.3500000e+01   4.4000000e+01   4.4500000e+01   4.5000000e+01   4.5500000e+01   4.6000000e+01   4.6500000e+01   4.7000000e+01   4.7500000e+01   4.8000000e+01   4.8500000e+01   4.9000000e+01   4.9500000e+01   5.0000000e+01   5.0500000e+01   5.1000000e+01   5.1500000e+01   5.2000000e+01   5.2500000e+01   5.3000000e+01   5.3500000e+01   5.4000000e+01   5.4500000e+01   5.5000000e+01   5.5500000e+01   5.6000000e+01   5.6500000e+01   5.7000000e+01   5.7500000e+01   5.8000000e+01   5.8500000e+01   5.9000000e+01   5.9500000e+01   6.0000000e+01   6.0500000e+01   6.1000000e+01   6.1500000e+01   6.2000000e+01   6.2500000e+01   6.3000000e+01   6.3500000e+01   6.4000000e+01   6.4500000e+01   6.5000000e+01   6.5500000e+01   6.6000000e+01   6.6500000e+01   6.7000000e+01   6.7500000e+01   6.8000000e+01   6.8500000e+01   6.9000000e+01   6.9500000e+01   7.0000000e+01   7.0500000e+01   7.1000000e+01   7.1500000e+01   7.2000000e+01   7.2500000e+01   7.3000000e+01   7.3500000e+01   7.4000000e+01   7.4500000e+01   7.5000000e+01   7.5500000e+01   7.6000000e+01   7.6500000e+01   7.7000000e+01   7.7500000e+01   7.8000000e+01   7.8500000e+01   7.9000000e+01   7.9500000e+01   8.0000000e+01   8.0500000e+01   8.1000000e+01   8.1500000e+01   8.2000000e+01   8.2500000e+01   8.3000000e+01   8.3500000e+01   8.4000000e+01   8.4500000e+01   8.5000000e+01   8.5500000e+01   8.6000000e+01   8.6500000e+01   8.7000000e+01   8.7500000e+01   8.8000000e+01   8.8500000e+01   8.9000000e+01   8.9500000e+01   9.0000000e+01


==> Passaloi/10_100.dat <==
 phi_values_adjusted  scatter_cut_adjusted
  -9.0000000e+01   5.4576272e-01
  -8.9500000e+01   4.8940416e-01
  -8.9000000e+01   5.0955040e-01
  -8.8500000e+01   5.2791474e-01
  -8.8000000e+01   5.4427321e-01
  -8.7500000e+01   5.5842591e-01
  -8.7000000e+01   5.7020022e-01
  -8.6500000e+01   5.7945353e-01
  -8.6000000e+01   5.8607552e-01
  -8.5500000e+01   5.8998989e-01
  -8.5000000e+01   5.9115552e-01
  -8.4500000e+01   5.8956702e-01
  -8.4000000e+01   5.8525466e-01
  -8.3500000e+01   5.7828366e-01
  -8.3000000e+01   5.6875287e-01
  -8.2500000e+01   5.5679282e-01
  -8.2000000e+01   5.4256320e-01
  -8.1500000e+01   5.2624980e-01
  -8.1000000e+01   5.0806094e-01
  -8.0500000e+01   4.8822357e-01
  -8.0000000e+01   4.6697894e-01
  -7.9500000e+01   4.4457809e-01
  -7.9000000e+01   4.2127716e-01
  -7.8500000e+01   3.9733272e-01
  -7.8000000e+01   3.7299710e-01
  -7.7500000e+01   3.4851396e-01
  -7.7000000e+01   3.2411416e-01
  -7.6500000e+01   3.0001205e-01
  -7.6000000e+01   2.7640220e-01
  -7.5500000e+01   2.5345688e-01
  -7.5000000e+01   2.3132409e-01
  -7.4500000e+01   2.1012645e-01
  -7.4000000e+01   1.8996088e-01
  -7.3500000e+01   1.7089907e-01
  -7.3000000e+01   1.5298881e-01
  -7.2500000e+01   1.3625617e-01
  -7.2000000e+01   1.2070841e-01
  -7.1500000e+01   1.0633757e-01
  -7.1000000e+01   9.3124700e-02
  -7.0500000e+01   8.1044478e-02
  -7.0000000e+01   7.0070208e-02
  -6.9500000e+01   6.0178910e-02
  -6.9000000e+01   5.1356368e-02
  -6.8500000e+01   4.3601935e-02
  -6.8000000e+01   3.6932861e-02
  -6.7500000e+01   3.1387960e-02
  -6.7000000e+01   2.7030405e-02
  -6.6500000e+01   2.3949453e-02
  -6.6000000e+01   2.2260958e-02
  -6.5500000e+01   2.2106499e-02
  -6.5000000e+01   2.3651056e-02
  -6.4500000e+01   2.7079147e-02
  -6.4000000e+01   3.2589431e-02
  -6.3500000e+01   4.0387814e-02
  -6.3000000e+01   5.0679165e-02
  -6.2500000e+01   6.3657797e-02
  -6.2000000e+01   7.9496943e-02
  -6.1500000e+01   9.8337500e-02
  -6.1000000e+01   1.2027639e-01
  -6.0500000e+01   1.4535489e-01
  -6.0000000e+01   1.7354745e-01
  -5.9500000e+01   2.0475132e-01
  -5.9000000e+01   2.3877755e-01
  -5.8500000e+01   2.7534391e-01
  -5.8000000e+01   3.1407002e-01
  -5.7500000e+01   3.5447531e-01
  -5.7000000e+01   3.9598010e-01
  -5.6500000e+01   4.3791023e-01
  -5.6000000e+01   4.7950535e-01
  -5.5500000e+01   5.1993123e-01
  -5.5000000e+01   5.5829594e-01
  -5.4500000e+01   5.9366996e-01
  -5.4000000e+01   6.2510992e-01
  -5.3500000e+01   6.5168575e-01
  -5.3000000e+01   6.7251055e-01
  -5.2500000e+01   6.8677275e-01
  -5.2000000e+01   6.9376966e-01
  -5.1500000e+01   6.9294159e-01
  -5.1000000e+01   6.8390552e-01
  -5.0500000e+01   6.6648728e-01
  -5.0000000e+01   6.4075105e-01
  -4.9500000e+01   6.0702509e-01
  -4.9000000e+01   5.6592247e-01
  -4.8500000e+01   5.1835578e-01
  -4.8000000e+01   4.6554466e-01
  -4.7500000e+01   4.0901534e-01
  -4.7000000e+01   3.5059140e-01
  -4.6500000e+01   2.9237511e-01
  -4.6000000e+01   2.3671909e-01
  -4.5500000e+01   1.8618810e-01
  -4.5000000e+01   1.4351121e-01
  -4.4500000e+01   1.1152478e-01
  -4.4000000e+01   9.3107029e-02
  -4.3500000e+01   9.1105228e-02
  -4.3000000e+01   1.0825698e-01
  -4.2500000e+01   1.4710712e-01
  -4.2000000e+01   2.0992227e-01
  -4.1500000e+01   2.9860502e-01
  -4.1000000e+01   4.1461023e-01
  -4.0500000e+01   5.5886571e-01
  -4.0000000e+01   7.3169995e-01
  -3.9500000e+01   9.3277926e-01
  -3.9000000e+01   1.1610569e+00
  -3.8500000e+01   1.4147366e+00
  -3.8000000e+01   1.6912521e+00
  -3.7500000e+01   1.9872659e+00
  -3.7000000e+01   2.2986865e+00
  -3.6500000e+01   2.6207083e+00
  -3.6000000e+01   2.9478717e+00
  -3.5500000e+01   3.2741464e+00
  -3.5000000e+01   3.5930362e+00
  -3.4500000e+01   3.8977040e+00
  -3.4000000e+01   4.1811178e+00
  -3.3500000e+01   4.4362131e+00
  -3.3000000e+01   4.6560719e+00
  -3.2500000e+01   4.8341132e+00
  -3.2000000e+01   4.9642933e+00
  -3.1500000e+01   5.0413115e+00
  -3.1000000e+01   5.0608172e+00
  -3.0500000e+01   5.0196139e+00
  -3.0000000e+01   4.9158564e+00
  -2.9500000e+01   4.7492363e+00
  -2.9000000e+01   4.5211506e+00
  -2.8500000e+01   4.2348512e+00
  -2.8000000e+01   3.8955681e+00
  -2.7500000e+01   3.5106059e+00
  -2.7000000e+01   3.0894072e+00
  -2.6500000e+01   2.6435826e+00
  -2.6000000e+01   2.1869030e+00
  -2.5500000e+01   1.7352536e+00
  -2.5000000e+01   1.3065487e+00
  -2.4500000e+01   9.2060568e-01
  -2.4000000e+01   5.9898095e-01
  -2.3500000e+01   3.6476630e-01
  -2.3000000e+01   2.4234973e-01
  -2.2500000e+01   2.5714222e-01
  -2.2000000e+01   4.3527402e-01
  -2.1500000e+01   8.0326434e-01
  -2.1000000e+01   1.3876688e+00
  -2.0500000e+01   2.2147095e+00
  -2.0000000e+01   3.3098934e+00
  -1.9500000e+01   4.6976233e+00
  -1.9000000e+01   6.4008096e+00
  -1.8500000e+01   8.4404858e+00
  -1.8000000e+01   1.0835436e+01
  -1.7500000e+01   1.3601838e+01
  -1.7000000e+01   1.6752933e+01
  -1.6500000e+01   2.0298715e+01
  -1.6000000e+01   2.4245661e+01
  -1.5500000e+01   2.8596496e+01
  -1.5000000e+01   3.3349997e+01
  -1.4500000e+01   3.8500840e+01
  -1.4000000e+01   4.4039505e+01
  -1.3500000e+01   4.9952213e+01
  -1.3000000e+01   5.6220932e+01
  -1.2500000e+01   6.2823420e+01
  -1.2000000e+01   6.9733330e+01
  -1.1500000e+01   7.6920358e+01
  -1.1000000e+01   8.4350444e+01
  -1.0500000e+01   9.1986023e+01
  -1.0000000e+01   9.9786314e+01
  -9.5000000e+00   1.0770766e+02
  -9.0000000e+00   1.1570388e+02
  -8.5000000e+00   1.2372672e+02
  -8.0000000e+00   1.3172622e+02
  -7.5000000e+00   1.3965124e+02
  -7.0000000e+00   1.4744988e+02
  -6.5000000e+00   1.5507003e+02
  -6.0000000e+00   1.6245978e+02
  -5.5000000e+00   1.6956803e+02
  -5.0000000e+00   1.7634487e+02
  -4.5000000e+00   1.8274217e+02
  -4.0000000e+00   1.8871397e+02
  -3.5000000e+00   1.9421699e+02
  -3.0000000e+00   1.9921102e+02
  -2.5000000e+00   2.0365933e+02
  -2.0000000e+00   2.0752905e+02
  -1.5000000e+00   2.1079145e+02
  -1.0000000e+00   2.1342228e+02
  -5.0000000e-01   2.1540196e+02
   0.0000000e+00   2.1671582e+02
   5.0000000e-01   2.1735420e+02
   1.0000000e+00   2.1731258e+02
   1.5000000e+00   2.1659158e+02
   2.0000000e+00   2.1519700e+02
   2.5000000e+00   2.1313971e+02
   3.0000000e+00   2.1043560e+02
   3.5000000e+00   2.0710533e+02
   4.0000000e+00   2.0317420e+02
   4.5000000e+00   1.9867185e+02
   5.0000000e+00   1.9363197e+02
   5.5000000e+00   1.8809198e+02
   6.0000000e+00   1.8209260e+02
   6.5000000e+00   1.7567754e+02
   7.0000000e+00   1.6889296e+02
   7.5000000e+00   1.6178709e+02
   8.0000000e+00   1.5440973e+02
   8.5000000e+00   1.4681174e+02
   9.0000000e+00   1.3904461e+02
   9.5000000e+00   1.3115989e+02
   1.0000000e+01   1.2320878e+02
   1.0500000e+01   1.1524159e+02
   1.1000000e+01   1.0730728e+02
   1.1500000e+01   9.9453089e+01
   1.2000000e+01   9.1724018e+01
   1.2500000e+01   8.4162512e+01
   1.3000000e+01   7.6808087e+01
   1.3500000e+01   6.9697016e+01
   1.4000000e+01   6.2862064e+01
   1.4500000e+01   5.6332257e+01
   1.5000000e+01   5.0132709e+01
   1.5500000e+01   4.4284491e+01
   1.6000000e+01   3.8804549e+01
   1.6500000e+01   3.3705681e+01
   1.7000000e+01   2.8996552e+01
   1.7500000e+01   2.4681771e+01
   1.8000000e+01   2.0761998e+01
   1.8500000e+01   1.7234117e+01
   1.9000000e+01   1.4091430e+01
   1.9500000e+01   1.1323902e+01
   2.0000000e+01   8.9184397e+00
   2.0500000e+01   6.8591876e+00
   2.1000000e+01   5.1278637e+00
   2.1500000e+01   3.7041042e+00
   2.2000000e+01   2.5658251e+00
   2.2500000e+01   1.6895908e+00
   2.3000000e+01   1.0509856e+00
   2.3500000e+01   6.2498130e-01
   2.4000000e+01   3.8629599e-01
   2.4500000e+01   3.0973909e-01
   2.5000000e+01   3.7053743e-01
   2.5500000e+01   5.4463834e-01
   2.6000000e+01   8.0898558e-01
   2.6500000e+01   1.1417651e+00
   2.7000000e+01   1.5226178e+00
   2.7500000e+01   1.9328172e+00
   2.8000000e+01   2.3554105e+00
   2.8500000e+01   2.7753239e+00
   2.9000000e+01   3.1794289e+00
   2.9500000e+01   3.5565745e+00
   3.0000000e+01   3.8975835e+00
   3.0500000e+01   4.1952156e+00
   3.1000000e+01   4.4441014e+00
   3.1500000e+01   4.6406476e+00
   3.2000000e+01   4.7829193e+00
   3.2500000e+01   4.8705016e+00
   3.3000000e+01   4.9043440e+00
   3.3500000e+01   4.8865940e+00
   3.4000000e+01   4.8204209e+00
   3.4500000e+01   4.7098361e+00
   3.5000000e+01   4.5595128e+00
   3.5500000e+01   4.3746089e+00
   3.6000000e+01   4.1605965e+00
   3.6500000e+01   3.9231017e+00
   3.7000000e+01   3.6677559e+00
   3.7500000e+01   3.4000619e+00
   3.8000000e+01   3.1252768e+00
   3.8500000e+01   2.8483119e+00
   3.9000000e+01   2.5736507e+00
   3.9500000e+01   2.3052859e+00
   4.0000000e+01   2.0466748e+00
   4.0500000e+01   1.8007120e+00
   4.1000000e+01   1.5697195e+00
   4.1500000e+01   1.3554515e+00
   4.2000000e+01   1.1591144e+00
   4.2500000e+01   9.8139733e-01
   4.3000000e+01   8.2251406e-01
   4.3500000e+01   6.8225234e-01
   4.4000000e+01   5.6002941e-01
   4.4500000e+01   4.5495137e-01
   4.5000000e+01   3.6587444e-01
   4.5500000e+01   2.9146626e-01
   4.6000000e+01   2.3026549e-01
   4.6500000e+01   1.8073823e-01
   4.7000000e+01   1.4132993e-01
   4.7500000e+01   1.1051185e-01
   4.8000000e+01   8.6821193e-02
   4.8500000e+01   6.8894402e-02
   4.9000000e+01   5.5493416e-02
   4.9500000e+01   4.5524740e-02
   5.0000000e+01   3.8051585e-02
   5.0500000e+01   3.2299405e-02
   5.1000000e+01   2.7655387e-02
   5.1500000e+01   2.3662559e-02
   5.2000000e+01   2.0009287e-02
   5.2500000e+01   1.6515011e-02
   5.3000000e+01   1.3113096e-02
   5.3500000e+01   9.8316867e-03
   5.4000000e+01   6.7734328e-03
   5.4500000e+01   4.0949039e-03
   5.5000000e+01   1.9864406e-03
   5.5500000e+01   6.5310838e-04
   5.6000000e+01   2.9731436e-04
   5.6500000e+01   1.1035416e-03
   5.7000000e+01   3.2255399e-03
   5.7500000e+01   6.7761982e-03
   5.8000000e+01   1.1820212e-02
   5.8500000e+01   1.8369551e-02
   5.9000000e+01   2.6381645e-02
   5.9500000e+01   3.5760110e-02
   6.0000000e+01   4.6357774e-02
   6.0500000e+01   5.7981700e-02
   6.1000000e+01   7.0399869e-02
   6.1500000e+01   8.3349155e-02
   6.2000000e+01   9.6544205e-02
   6.2500000e+01   1.0968685e-01
   6.3000000e+01   1.2247569e-01
   6.3500000e+01   1.3461548e-01
   6.4000000e+01   1.4582610e-01
   6.4500000e+01   1.5585066e-01
   6.5000000e+01   1.6446275e-01
   6.5500000e+01   1.7147251e-01
   6.6000000e+01   1.7673139e-01
   6.6500000e+01   1.8013565e-01
   6.7000000e+01   1.8162841e-01
   6.7500000e+01   1.8120044e-01
   6.8000000e+01   1.7888958e-01
   6.8500000e+01   1.7477901e-01
   6.9000000e+01   1.6899442e-01
   6.9500000e+01   1.6170027e-01
   7.0000000e+01   1.5309519e-01
   7.0500000e+01   1.4340687e-01
   7.1000000e+01   1.3288643e-01
   7.1500000e+01   1.2180251e-01
   7.2000000e+01   1.1043533e-01
   7.2500000e+01   9.9070681e-02
   7.3000000e+01   8.7994154e-02
   7.3500000e+01   7.7485648e-02
   7.4000000e+01   6.7814271e-02
   7.4500000e+01   5.9233729e-02
   7.5000000e+01   5.1978258e-02
   7.5500000e+01   4.6259133e-02
   7.6000000e+01   4.2261801e-02
   7.6500000e+01   4.0143622e-02
   7.7000000e+01   4.0032228e-02
   7.7500000e+01   4.2024456e-02
   7.8000000e+01   4.6185851e-02
   7.8500000e+01   5.2550662e-02
   7.9000000e+01   6.1122314e-02
   7.9500000e+01   7.1874270e-02
   8.0000000e+01   8.4751255e-02
   8.0500000e+01   9.9670764e-02
   8.1000000e+01   1.1652481e-01
   8.1500000e+01   1.3518186e-01
   8.2000000e+01   1.5548889e-01
   8.2500000e+01   1.7727358e-01
   8.3000000e+01   2.0034649e-01
   8.3500000e+01   2.2450335e-01
   8.4000000e+01   2.4952728e-01
   8.4500000e+01   2.7519109e-01
   8.5000000e+01   3.0125942e-01
   8.5500000e+01   3.2749101e-01
   8.6000000e+01   3.5364083e-01
   8.6500000e+01   3.7946223e-01
   8.7000000e+01   4.0470908e-01
   8.7500000e+01   4.2913787e-01
   8.8000000e+01   4.5250986e-01
   8.8500000e+01   4.7459317e-01
   8.9000000e+01   4.9516493e-01
   8.9500000e+01   5.1401343e-01
   9.0000000e+01   5.3094032e-01


==> Passaloi/10_1600.dat <==
  -9.0000000e+01   1.8280789e-01
  -8.9500000e+01   2.4213723e-01
  -8.9000000e+01   1.4536046e-01
  -8.8500000e+01   7.3440826e-02
  -8.8000000e+01   2.7978963e-02
  -8.7500000e+01   6.1976057e-03
  -8.7000000e+01   2.1288178e-03
  -8.6500000e+01   8.2295268e-03
  -8.6000000e+01   1.7107979e-02
  -8.5500000e+01   2.3049792e-02
  -8.5000000e+01   2.3080412e-02
  -8.4500000e+01   1.7383300e-02
  -8.4000000e+01   9.0019922e-03
  -8.3500000e+01   2.8796556e-03
  -8.3000000e+01   4.4182785e-03
  -8.2500000e+01   1.7852169e-02
  -8.2000000e+01   4.4802873e-02
  -8.1500000e+01   8.3389934e-02
  -8.1000000e+01   1.2819526e-01
  -8.0500000e+01   1.7121462e-01
  -8.0000000e+01   2.0369751e-01
  -7.9500000e+01   2.1852099e-01
  -7.9000000e+01   2.1253030e-01
  -7.8500000e+01   1.8818031e-01
  -7.8000000e+01   1.5388314e-01
  -7.7500000e+01   1.2272706e-01
  -7.7000000e+01   1.0964177e-01
  -7.6500000e+01   1.2755224e-01
  -7.6000000e+01   1.8345409e-01
  -7.5500000e+01   2.7552066e-01
  -7.5000000e+01   3.9222188e-01
  -7.4500000e+01   5.1398391e-01
  -7.4000000e+01   6.1723932e-01
  -7.3500000e+01   6.7998967e-01
  -7.3000000e+01   6.8745402e-01
  -7.2500000e+01   6.3620493e-01
  -7.2000000e+01   5.3550088e-01
  -7.1500000e+01   4.0526061e-01
  -7.1000000e+01   2.7109624e-01
  -7.0500000e+01   1.5773144e-01
  -7.0000000e+01   8.2677276e-02
  -6.9500000e+01   5.2020492e-02
  -6.9000000e+01   5.9572051e-02
  -6.8500000e+01   8.9603121e-02
  -6.8000000e+01   1.2228590e-01
  -6.7500000e+01   1.4012319e-01
  -6.7000000e+01   1.3337293e-01
  -6.6500000e+01   1.0284304e-01
  -6.6000000e+01   5.9314862e-02
  -6.5500000e+01   1.9941873e-02
  -6.5000000e+01   2.8920516e-03
  -6.4500000e+01   2.1956744e-02
  -6.4000000e+01   8.2715879e-02
  -6.3500000e+01   1.8122047e-01
  -6.3000000e+01   3.0528754e-01
  -6.2500000e+01   4.3771721e-01
  -6.2000000e+01   5.6028880e-01
  -6.1500000e+01   6.5737461e-01
  -6.1000000e+01   7.1835705e-01
  -6.0500000e+01   7.3855793e-01
  -6.0000000e+01   7.1887150e-01
  -5.9500000e+01   6.6457779e-01
  -5.9000000e+01   5.8385566e-01
  -5.8500000e+01   4.8637407e-01
  -5.8000000e+01   3.8213151e-01
  -5.7500000e+01   2.8054533e-01
  -5.7000000e+01   1.8972076e-01
  -5.6500000e+01   1.1584913e-01
  -5.6000000e+01   6.2748102e-02
  -5.5500000e+01   3.1611865e-02
  -5.5000000e+01   2.1052644e-02
  -5.4500000e+01   2.7481276e-02
  -5.4000000e+01   4.5807616e-02
  -5.3500000e+01   7.0361874e-02
  -5.3000000e+01   9.5866376e-02
  -5.2500000e+01   1.1824613e-01
  -5.2000000e+01   1.3507985e-01
  -5.1500000e+01   1.4557744e-01
  -5.1000000e+01   1.5011788e-01
  -5.0500000e+01   1.4954725e-01
  -5.0000000e+01   1.4454566e-01
  -4.9500000e+01   1.3535104e-01
  -4.9000000e+01   1.2195913e-01
  -4.8500000e+01   1.0466598e-01
  -4.8000000e+01   8.4616088e-02
  -4.7500000e+01   6.4001126e-02
  -4.7000000e+01   4.5768043e-02
  -4.6500000e+01   3.3042217e-02
  -4.6000000e+01   2.8733054e-02
  -4.5500000e+01   3.5744780e-02
  -4.5000000e+01   5.7794568e-02
  -4.4500000e+01   1.0022331e-01
  -4.4000000e+01   1.6975801e-01
  -4.3500000e+01   2.7234689e-01
  -4.3000000e+01   4.0908214e-01
  -4.2500000e+01   5.7156039e-01
  -4.2000000e+01   7.3911998e-01
  -4.1500000e+01   8.8046659e-01
  -4.1000000e+01   9.6083583e-01
  -4.0500000e+01   9.5334685e-01
  -4.0000000e+01   8.5061472e-01
  -3.9500000e+01   6.7139984e-01
  -3.9000000e+01   4.5811280e-01
  -3.8500000e+01   2.6439081e-01
  -3.8000000e+01   1.3649240e-01
  -3.7500000e+01   9.5843985e-02
  -3.7000000e+01   1.3072095e-01
  -3.6500000e+01   2.0191191e-01
  -3.6000000e+01   2.6124167e-01
  -3.5500000e+01   2.7555151e-01
  -3.5000000e+01   2.4521977e-01
  -3.4500000e+01   2.0765743e-01
  -3.4000000e+01   2.2237842e-01
  -3.3500000e+01   3.4276662e-01
  -3.3000000e+01   5.8663301e-01
  -3.2500000e+01   9.1951518e-01
  -3.2000000e+01   1.2600156e+00
  -3.1500000e+01   1.5069668e+00
  -3.1000000e+01   1.5780305e+00
  -3.0500000e+01   1.4433219e+00
  -3.0000000e+01   1.1389613e+00
  -2.9500000e+01   7.5390450e-01
  -2.9000000e+01   3.9531075e-01
  -2.8500000e+01   1.4753616e-01
  -2.8000000e+01   4.2781922e-02
  -2.7500000e+01   5.5875545e-02
  -2.7000000e+01   1.2412121e-01
  -2.6500000e+01   1.8121472e-01
  -2.6000000e+01   1.8785878e-01
  -2.5500000e+01   1.4429039e-01
  -2.5000000e+01   8.0301140e-02
  -2.4500000e+01   3.1181227e-02
  -2.4000000e+01   1.6375623e-02
  -2.3500000e+01   3.6436294e-02
  -2.3000000e+01   9.2816659e-02
  -2.2500000e+01   2.1937297e-01
  -2.2000000e+01   5.0265092e-01
  -2.1500000e+01   1.0679161e+00
  -2.1000000e+01   2.0221773e+00
  -2.0500000e+01   3.3695802e+00
  -2.0000000e+01   4.9376910e+00
  -1.9500000e+01   6.3626159e+00
  -1.9000000e+01   7.1679543e+00
  -1.8500000e+01   6.9376676e+00
  -1.8000000e+01   5.5371249e+00
  -1.7500000e+01   3.2985111e+00
  -1.7000000e+01   1.0757211e+00
  -1.6500000e+01   1.0137090e-01
  -1.6000000e+01   1.6420417e+00
  -1.5500000e+01   6.5292256e+00
  -1.5000000e+01   1.4713657e+01
  -1.4500000e+01   2.5019700e+01
  -1.4000000e+01   3.5244538e+01
  -1.3500000e+01   4.2653936e+01
  -1.3000000e+01   4.4794788e+01
  -1.2500000e+01   4.0414609e+01
  -1.2000000e+01   3.0195587e+01
  -1.1500000e+01   1.7012502e+01
  -1.1000000e+01   5.5233731e+00
  -1.0500000e+01   1.0824552e+00
  -1.0000000e+01   8.1817723e+00
  -9.5000000e+00   2.8817245e+01
  -9.0000000e+00   6.1276090e+01
  -8.5000000e+00   9.9810553e+01
  -8.0000000e+00   1.3549004e+02
  -7.5000000e+00   1.5824007e+02
  -7.0000000e+00   1.5974723e+02
  -6.5000000e+00   1.3661909e+02
  -6.0000000e+00   9.3018287e+01
  -5.5000000e+00   4.1998365e+01
  -5.0000000e+00   4.9721813e+00
  -4.5000000e+00   9.1094032e+00
  -4.0000000e+00   8.2915053e+01
  -3.5000000e+00   2.5068474e+02
  -3.0000000e+00   5.2686067e+02
  -2.5000000e+00   9.1144248e+02
  -2.0000000e+00   1.3874965e+03
  -1.5000000e+00   1.9214662e+03
  -1.0000000e+00   2.4664774e+03
  -5.0000000e-01   2.9682538e+03
   0.0000000e+00   3.3727289e+03
   5.0000000e-01   3.6340769e+03
   1.0000000e+00   3.7217540e+03
   1.5000000e+00   3.6252892e+03
   2.0000000e+00   3.3559543e+03
   2.5000000e+00   2.9450067e+03
   3.0000000e+00   2.4388211e+03
   3.5000000e+00   1.8917917e+03
   4.0000000e+00   1.3582704e+03
   4.5000000e+00   8.8495278e+02
   5.0000000e+00   5.0498938e+02
   5.5000000e+00   2.3473253e+02
   6.0000000e+00   7.3496236e+01
   6.5000000e+00   6.1282784e+00
   7.0000000e+00   7.6825408e+00
   7.5000000e+00   4.9138352e+01
   8.0000000e+00   1.0300353e+02
   8.5000000e+00   1.4776892e+02
   9.0000000e+00   1.7051310e+02
   9.5000000e+00   1.6740348e+02
   1.0000000e+01   1.4230028e+02
   1.0500000e+01   1.0404118e+02
   1.1000000e+01   6.3192183e+01
   1.1500000e+01   2.9061485e+01
   1.2000000e+01   7.6029388e+00
   1.2500000e+01   5.4152731e-01
   1.3000000e+01   5.7168737e+00
   1.3500000e+01   1.8348426e+01
   1.4000000e+01   3.2744648e+01
   1.4500000e+01   4.3941421e+01
   1.5000000e+01   4.8854499e+01
   1.5500000e+01   4.6724734e+01
   1.6000000e+01   3.8859564e+01
   1.6500000e+01   2.7865017e+01
   1.7000000e+01   1.6671061e+01
   1.7500000e+01   7.6600785e+00
   1.8000000e+01   2.1256248e+00
   1.8500000e+01   1.5321897e-01
   1.9000000e+01   8.7452445e-01
   1.9500000e+01   2.9439043e+00
   2.0000000e+01   5.0475892e+00
   2.0500000e+01   6.2826443e+00
   2.1000000e+01   6.3164590e+00
   2.1500000e+01   5.3261608e+00
   2.2000000e+01   3.7894547e+00
   2.2500000e+01   2.2325802e+00
   2.3000000e+01   1.0323732e+00
   2.3500000e+01   3.2853105e-01
   2.4000000e+01   4.9557052e-02
   2.4500000e+01   1.2803844e-02
   2.5000000e+01   3.9802075e-02
   2.5500000e+01   3.5527767e-02
   2.6000000e+01   6.5800218e-03
   2.6500000e+01   2.4483548e-02
   2.7000000e+01   1.6292124e-01
   2.7500000e+01   4.4380890e-01
   2.8000000e+01   8.1699387e-01
   2.8500000e+01   1.1790129e+00
   2.9000000e+01   1.4176329e+00
   2.9500000e+01   1.4589040e+00
   3.0000000e+01   1.2952644e+00
   3.0500000e+01   9.8432817e-01
   3.1000000e+01   6.2210778e-01
   3.1500000e+01   3.0489863e-01
   3.2000000e+01   9.6796237e-02
   3.2500000e+01   1.4795707e-02
   3.3000000e+01   3.4078635e-02
   3.3500000e+01   1.0726771e-01
   3.4000000e+01   1.8694604e-01
   3.4500000e+01   2.4179784e-01
   3.5000000e+01   2.6177432e-01
   3.5500000e+01   2.5359608e-01
   3.6000000e+01   2.3173124e-01
   3.6500000e+01   2.1037758e-01
   3.7000000e+01   1.9954284e-01
   3.7500000e+01   2.0499536e-01
   3.8000000e+01   2.2966513e-01
   3.8500000e+01   2.7402476e-01
   3.9000000e+01   3.3467635e-01
   3.9500000e+01   4.0243566e-01
   4.0000000e+01   4.6219362e-01
   4.0500000e+01   4.9609483e-01
   4.1000000e+01   4.8956796e-01
   4.1500000e+01   4.3772505e-01
   4.2000000e+01   3.4888126e-01
   4.2500000e+01   2.4297885e-01
   4.3000000e+01   1.4504980e-01
   4.3500000e+01   7.6295863e-02
   4.4000000e+01   4.6615880e-02
   4.4500000e+01   5.1807979e-02
   4.5000000e+01   7.6524726e-02
   4.5500000e+01   1.0144541e-01
   4.6000000e+01   1.1133028e-01
   4.6500000e+01   1.0045757e-01
   4.7000000e+01   7.3394943e-02
   4.7500000e+01   4.1321990e-02
   4.8000000e+01   1.6072749e-02
   4.8500000e+01   4.8236561e-03
   4.9000000e+01   7.6859525e-03
   4.9500000e+01   1.8843162e-02
   5.0000000e+01   3.0174645e-02
   5.0500000e+01   3.5330564e-02
   5.1000000e+01   3.2331197e-02
   5.1500000e+01   2.3750054e-02
   5.2000000e+01   1.4810026e-02
   5.2500000e+01   1.0629408e-02
   5.3000000e+01   1.4025671e-02
   5.3500000e+01   2.4758980e-02
   5.4000000e+01   4.0247270e-02
   5.4500000e+01   5.7081080e-02
   5.5000000e+01   7.2429939e-02
   5.5500000e+01   8.4696380e-02
   5.6000000e+01   9.3313988e-02
   5.6500000e+01   9.8073671e-02
   5.7000000e+01   9.8549844e-02
   5.7500000e+01   9.4033566e-02
   5.8000000e+01   8.4004932e-02
   5.8500000e+01   6.8826011e-02
   5.9000000e+01   5.0198566e-02
   5.9500000e+01   3.1060934e-02
   6.0000000e+01   1.4900960e-02
   6.0500000e+01   4.7621539e-03
   6.1000000e+01   2.3635019e-03
   6.1500000e+01   7.6819764e-03
   6.2000000e+01   1.9117922e-02
   6.2500000e+01   3.4106086e-02
   6.3000000e+01   4.9875938e-02
   6.3500000e+01   6.4065455e-02
   6.4000000e+01   7.5026536e-02
   6.4500000e+01   8.1839003e-02
   6.5000000e+01   8.4175974e-02
   6.5500000e+01   8.2180785e-02
   6.6000000e+01   7.6434686e-02
   6.6500000e+01   6.7977749e-02
   6.7000000e+01   5.8268716e-02
   6.7500000e+01   4.8980007e-02
   6.8000000e+01   4.1616509e-02
   6.8500000e+01   3.7068222e-02
   6.9000000e+01   3.5287079e-02
   6.9500000e+01   3.5266267e-02
   7.0000000e+01   3.5391627e-02
   7.0500000e+01   3.4073696e-02
   7.1000000e+01   3.0429125e-02
   7.1500000e+01   2.4729285e-02
   7.2000000e+01   1.8402816e-02
   7.2500000e+01   1.3546643e-02
   7.3000000e+01   1.2101628e-02
   7.3500000e+01   1.5002265e-02
   7.4000000e+01   2.1648822e-02
   7.4500000e+01   2.9952832e-02
   7.5000000e+01   3.7003560e-02
   7.5500000e+01   4.0166565e-02
   7.6000000e+01   3.8243250e-02
   7.6500000e+01   3.2262101e-02
   7.7000000e+01   2.5565097e-02
   7.7500000e+01   2.3070514e-02
   7.8000000e+01   2.9866044e-02
   7.8500000e+01   4.9523854e-02
   7.9000000e+01   8.2651930e-02
   7.9500000e+01   1.2616030e-01
   8.0000000e+01   1.7353322e-01
   8.0500000e+01   2.1611349e-01
   8.1000000e+01   2.4510778e-01
   8.1500000e+01   2.5380006e-01
   8.2000000e+01   2.3938130e-01
   8.2500000e+01   2.0388973e-01
   8.3000000e+01   1.5398446e-01
   8.3500000e+01   9.9581355e-02
   8.4000000e+01   5.1678825e-02
   8.4500000e+01   1.9911326e-02
   8.5000000e+01   1.0434671e-02
   8.5500000e+01   2.4654660e-02
   8.6000000e+01   5.9087420e-02
   8.6500000e+01   1.0634843e-01
   8.7000000e+01   1.5698577e-01
   8.7500000e+01   2.0167461e-01
   8.8000000e+01   2.3322287e-01
   8.8500000e+01   2.4791432e-01
   8.9000000e+01   2.4590944e-01
   8.9500000e+01   2.3068007e-01
   9.0000000e+01   2.0770230e-01


==> Passaloi/1_100.dat <==
 phi_values_adjusted  scatter_cut_adjusted
-90                        1.68084204971061
-89.5                      2.91778015920224
-89                        2.76392615029552
-88.5                      2.60600366312103
-88                        2.44545032122935
-87.5                      2.28369100092655
-87                        2.12212145078897
-86.5                      1.96209262373709
-86                        1.80489591606449
-85.5                      1.65174949340959
-85                        1.50378586725392
-84.5                      1.36204086729338
-84                        1.22744413513564
-83.5                      1.10081124340932
-83                        0.982837521725920
-82.5                      0.874093647220788
-82                        0.775023032842361
-81.5                      0.685941021399090
-81                        0.607035867876822
-80.5                      0.538371466986568
-80                        0.479891757600999
-79.5                      0.431426711013349
-79                        0.392699786150387
-78.5                      0.363336712357167
-78                        0.342875439520456
-77.5                      0.330777076495890
-77                        0.326437622436952
-76.5                      0.329200282070106
-76                        0.338368145582819
-75.5                      0.353217006925392
-75                        0.373008091270793
-74.5                      0.397000463377069
-74                        0.424462893840657
-73.5                      0.454684969828496
-73                        0.486987250861908
-72.5                      0.520730288530780
-72                        0.555322351477166
-71.5                      0.590225723330346
-71                        0.624961471119035
-70.5                      0.659112614538276
-70                        0.692325661712569
-69.5                      0.724310514076050
-69                        0.754838780902610
-68.5                      0.783740582006813
-68                        0.810899954290481
-67.5                      0.836249013185603
-67                        0.859761052689356
-66.5                      0.881442796667508
-66                        0.901326038528311
-65.5                      0.919458925426448
-65                        0.935897156132646
-64.5                      0.950695368016854
-64                        0.963898987811894
-63.5                      0.975536812696910
-63                        0.985614572703137
-62.5                      0.994109702641198
-62                        1.00096752203022
-61.5                      1.00609898543604
-61                        1.00938012396118
-60.5                      1.01065325232442
-60                        1.00972996614112
-59.5                      1.00639590192639
-59                        1.00041717935810
-58.5                      0.991548392894654
-58                        0.979541969410688
-57.5                      0.964158661547948
-57                        0.945178904376293
-56.5                      0.922414727019251
-56                        0.895721882275406
-55.5                      0.865011836938096
-55                        0.830263254246883
-54.5                      0.791532598220566
-54                        0.748963497793475
-53.5                      0.702794526703855
-53                        0.653365082694795
-52.5                      0.601119086247969
-52                        0.546606263990111
-51.5                      0.490480834076124
-51                        0.433497469043801
-50.5                      0.376504474473912
-50                        0.320434187772304
-49.5                      0.266290668932653
-49                        0.215134822621900
-48.5                      0.168067156745542
-48                        0.126208445242966
-47.5                      0.0906786207742074
-47                        0.0625742748607402
-46.5                      0.0429451877680229
-46                        0.0327703469878503
-45.5                      0.0329339408186065
-45                        0.0442018316921076
-44.5                      0.0671990222143728
-44                        0.102388625247678
-43.5                      0.150052837840108
-43                        0.210276397674926
-42.5                      0.282932970404221
-42                        0.367674877337620
-41.5                      0.463926526191144
-41                        0.570881853776284
-40.5                      0.687506029517071
-40                        0.812541603467840
-39.5                      0.944519213046353
-39                        1.08177288999621
-38.5                      1.22245993414974
-38                        1.36458524438016
-37.5                      1.50602992069599
-37                        1.64458387571756
-36.5                      1.77798211974714
-36                        1.90394431224719
-35.5                      2.02021710471421
-35                        2.12461873660803
-34.5                      2.21508528808615
-34                        2.28971794171487
-33.5                      2.34683056097874
-33                        2.38499685716873
-32.5                      2.40309638894517
-32                        2.40035862134726
-31.5                      2.37640426399969
-31                        2.33128311240653
-30.5                      2.26550763207292
-30                        2.18008155317808
-29.5                      2.07652278389766
-29                        1.95688000331990
-28.5                      1.82374236009062
-28                        1.68024178010414
-27.5                      1.53004747513588
-27                        1.37735234344377
-26.5                      1.22685106194778
-26                        1.08370978628142
-25.5                      0.953527498206419
-25                        0.842289167780787
-24.5                      0.756311028275464
-24                        0.702178392982472
-23.5                      0.686676572477362
-23                        0.716715576245526
-22.5                      0.799249401493658
-22                        0.941190822117060
-21.5                      1.14932268994362
-21                        1.43020684643317
-20.5                      1.79009181407927
-20                        2.23482049118978
-19.5                      2.76973911014568
-19                        3.39960873661575
-18.5                      4.12852058485157
-18                        4.95981640178163
-17.5                      5.89601513023382
-17                        6.93874699969412
-16.5                      8.08869611236540
-16                        9.34555249412195
-15.5                      10.7079744657501
-15                        12.1735620614376
-14.5                      13.7388420808871
-14                        15.3992652109240
-13.5                      17.1492154945086
-13                        18.9820322621344
-12.5                      20.8900444753201
-12                        22.8646172668441
-11.5                      24.8962103000658
-11                        26.9744474125664
-10.5                      29.0881968597284
-10                        31.2256613338431
-9.5                       33.3744768058466
-9                         35.5218191214587
-8.5                       37.6545171827851
-8                         39.7591714614950
-7.5                       41.8222765213520
-7                         43.8303461768173
-6.5                       45.7700398809615
-6                         47.6282889201315
-5.5                       49.3924209945911
-5                         51.0502817832867
-4.5                       52.5903521264768
-4                         54.0018595114209
-3.5                       55.2748826128019
-3                         56.4004477200194
-2.5                       57.3706159768130
-2                         58.1785604636566
-1.5                       58.8186322687032
-1                         59.2864148174276
-0.5                       59.5787658631251
 0                         59.6938466786629
 0.5                       59.6311381329133
 1                         59.3914434816624
 1.5                       58.9768778510243
 2                         58.3908445400130
 2.5                       57.6379984164514
 3                         56.7241968253277
 3.5                       55.6564385695657
 4                         54.4427916584494
 4.5                       53.0923106471601
 5                         51.6149445105751
 5.5                       50.0214361042060
 6                         48.3232143635157
 6.5                       46.5322804785166
 7                         44.6610893522476
 7.5                       42.7224277082997
 8                         40.7292902529628
 8.5                       38.6947553209247
 9                         36.6318614390461
 9.5                       34.5534862300658
10                         32.4722290468862
10.5                       30.4002986783211
11                         28.3494073991289
11.5                       26.3306725513412
12                         24.3545267411936
12.5                       22.4306376175306
13                         20.5678380648653
13.5                       18.7740674990993
14                         17.0563247982976
14.5                       15.4206332371776
15                         13.8720176246399
15.5                       12.4144936714471
16                         11.0510694428840
16.5                       9.78375858182723
17                         8.61360482403142
17.5                       7.54071717249060
18                         6.56431495421722
18.5                       5.68278185327542
19                         4.89372790075376
19.5                       4.19405830759363
20                         3.58004795147861
20.5                       3.04742027560778
21                         2.59142932594780
21.5                       2.20694364484822
22                         1.88853075258754
22.5                       1.63054098389326
23                         1.42718950267086
23.5                       1.27263539356584
24                         1.16105682163992
24.5                       1.08672135908009
25                         1.04405069789050
25.5                       1.02767909712315
26                         1.03250504940800
26.5                       1.05373579129304
27                         1.08692442214797
27.5                       1.12799953415214
28                         1.17328738836642
28.5                       1.21952679649978
29                         1.26387698243099
29.5                       1.30391879989098
30                         1.33764977138931
30.5                       1.36347348733105
31                         1.38018396260003
31.5                       1.38694559038791
32                         1.38326935985382
32.5                       1.36898601582161
33                         1.34421683603477
33.5                       1.30934268567243
34                         1.26497198131987
34.5                       1.21190815901447
35                         1.15111719511560
35.5                       1.08369567640868
36                         1.01083985888725
36.5                       0.933816094853891
37                         0.853932947025391
37.5                       0.772515247761834
38                         0.690880302717167
38.5                       0.610316382280793
39                         0.532063592067587
39.5                       0.457297166111772
40                         0.387113183794852
40.5                       0.322516674143020
41                         0.264412039025004
41.5                       0.213595699859610
42                         0.170750850459783
42.5                       0.136444181248314
43                         0.111124426861723
43.5                       0.0951225796580824
44                         0.0886536053983889
44.5                       0.0918194939358880
45                         0.104613476718711
45.5                       0.126925243938880
46                         0.158546996959499
46.5                       0.199180176003350
47                         0.248442708835350
47.5                       0.305876633220177
48                         0.370955954229772
48.5                       0.443094606987160
49                         0.521654406147609
49.5                       0.605952875313112
50                         0.695270862606200
50.5                       0.788859862708191
51                         0.885948980660682
51.5                       0.985751488441989
52                         1.08747094150562
52.5                       1.19030683878833
53                         1.29345982578780
53.5                       1.39613645575849
54                         1.49755353843404
54.5                       1.59694211849909
55                         1.69355113685886
55.5                       1.78665083617596
56                         1.87553597780240
56.5                       1.95952893984487
57                         2.03798276547053
57.5                       2.11028422660467
58                         2.17585696092402
58.5                       2.23416472966829
59                         2.28471483056050
59.5                       2.32706168444624
60                         2.36081059664350
60.5                       2.38562167504459
61                         2.40121386740680
61.5                       2.40736906073879
62                         2.40393616698638
62.5                       2.39083510209405
63                         2.36806055068317
63.5                       2.33568539670109
64                         2.29386369203095
64.5                       2.24283303067363
65                         2.18291619606081
65.5                       2.11452195353175
66                         2.03814486905548
66.5                       1.95436404880412
67                         1.86384071193010
67.5                       1.76731453047541
68                         1.66559869521904
68.5                       1.55957369381222
69                         1.45017981702543
69.5                       1.33840843953749
70                         1.22529215258742
70.5                       1.11189385612199
71                         0.999294946952110
71.5                       0.888582766059174
72                         0.780837491810371
72.5                       0.677118685769838
73                         0.578451713452962
73.5                       0.485814273299
74	0.489677996282317	
74.5	0.572230097386654	
75	0.658170917405707	
75.5	0.746500764963119	
76	0.836227586941733	
76.5	0.926382245154780	
77	1.01603323340244	
77.5	1.10430057329737	
78	1.19036864083982	
78.5	1.27349769379933	
79	1.35303389221645	
79.5	1.42841763041011	
80	1.49919002834535	
80.5	1.56499746260861	
81	1.62559405203813	
81.5	1.68084204971061	
82	1.73069537832933	
82.5	1.77519258201307	
83	1.81444786240437	
83.5	1.84864629791854	
84	1.87803407323811	
84.5	1.90291282884830	
85	1.92363701184898	
85.5	1.94060718420491	
86	1.95425510283623	
86.5	1.96503871932796	
87	1.97343477305220	
87.5	1.97992683969794	
88	1.98500126645808	
88.5	1.98913754359652	
89	1.99280424544625	
89.5	1.99645698111802	
90	1.99999999999999

==> Passaloi/1_1600.dat <==
  -9.0000000e+01   1.0888412e+00
  -8.9500000e+01   2.4444674e-01
  -8.9000000e+01   5.7735708e-01
  -8.8500000e+01   1.0851421e+00
  -8.8000000e+01   1.7674931e+00
  -8.7500000e+01   2.5965366e+00
  -8.7000000e+01   3.5154501e+00
  -8.6500000e+01   4.4428851e+00
  -8.6000000e+01   5.2830495e+00
  -8.5500000e+01   5.9399902e+00
  -8.5000000e+01   6.3335188e+00
  -8.4500000e+01   6.4136169e+00
  -8.4000000e+01   6.1702466e+00
  -8.3500000e+01   5.6362936e+00
  -8.3000000e+01   4.8827539e+00
  -8.2500000e+01   4.0069215e+00
  -8.2000000e+01   3.1158683e+00
  -8.1500000e+01   2.3085493e+00
  -8.1000000e+01   1.6601589e+00
  -8.0500000e+01   1.2118220e+00
  -8.0000000e+01   9.6746992e-01
  -7.9500000e+01   8.9811912e-01
  -7.9000000e+01   9.5214812e-01
  -7.8500000e+01   1.0689413e+00
  -7.8000000e+01   1.1927111e+00
  -7.7500000e+01   1.2835212e+00
  -7.7000000e+01   1.3234045e+00
  -7.6500000e+01   1.3167534e+00
  -7.6000000e+01   1.2855049e+00
  -7.5500000e+01   1.2607444e+00
  -7.5000000e+01   1.2729676e+00
  -7.4500000e+01   1.3433008e+00
  -7.4000000e+01   1.4775327e+00
  -7.3500000e+01   1.6640278e+00
  -7.3000000e+01   1.8756818e+00
  -7.2500000e+01   2.0752461e+00
  -7.2000000e+01   2.2227473e+00
  -7.1500000e+01   2.2834290e+00
  -7.1000000e+01   2.2346692e+00
  -7.0500000e+01   2.0706250e+00
  -7.0000000e+01   1.8038502e+00
  -6.9500000e+01   1.4637219e+00
  -6.9000000e+01   1.0920768e+00
  -6.8500000e+01   7.3690610e-01
  -6.8000000e+01   4.4519403e-01
  -6.7500000e+01   2.5600134e-01
  -6.7000000e+01   1.9470741e-01
  -6.6500000e+01   2.6904295e-01
  -6.6000000e+01   4.6727809e-01
  -6.5500000e+01   7.5876858e-01
  -6.5000000e+01   1.0970128e+00
  -6.4500000e+01   1.4253387e+00
  -6.4000000e+01   1.6851585e+00
  -6.3500000e+01   1.8262606e+00
  -6.3000000e+01   1.8178278e+00
  -6.2500000e+01   1.6579786e+00
  -6.2000000e+01   1.3790113e+00
  -6.1500000e+01   1.0456407e+00
  -6.1000000e+01   7.4470011e-01
  -6.0500000e+01   5.6698103e-01
  -6.0000000e+01   5.8460544e-01
  -5.9500000e+01   8.2964252e-01
  -5.9000000e+01   1.2805722e+00
  -5.8500000e+01   1.8619393e+00
  -5.8000000e+01   2.4591255e+00
  -5.7500000e+01   2.9454619e+00
  -5.7000000e+01   3.2144744e+00
  -5.6500000e+01   3.2076361e+00
  -5.6000000e+01   2.9287872e+00
  -5.5500000e+01   2.4404457e+00
  -5.5000000e+01   1.8433132e+00
  -5.4500000e+01   1.2461757e+00
  -5.4000000e+01   7.3675746e-01
  -5.3500000e+01   3.6343328e-01
  -5.3000000e+01   1.3313952e-01
  -5.2500000e+01   2.4125906e-02
  -5.2000000e+01   6.1528267e-03
  -5.1500000e+01   5.8011518e-02
  -5.1000000e+01   1.7411546e-01
  -5.0500000e+01   3.5763782e-01
  -5.0000000e+01   6.0468900e-01
  -4.9500000e+01   8.8903679e-01
  -4.9000000e+01   1.1573335e+00
  -4.8500000e+01   1.3402141e+00
  -4.8000000e+01   1.3768561e+00
  -4.7500000e+01   1.2432022e+00
  -4.7000000e+01   9.7067710e-01
  -4.6500000e+01   6.4487558e-01
  -4.6000000e+01   3.8161928e-01
  -4.5500000e+01   2.8771280e-01
  -4.5000000e+01   4.2121676e-01
  -4.4500000e+01   7.6750883e-01
  -4.4000000e+01   1.2418003e+00
  -4.3500000e+01   1.7182635e+00
  -4.3000000e+01   2.0749601e+00
  -4.2500000e+01   2.2371385e+00
  -4.2000000e+01   2.2021364e+00
  -4.1500000e+01   2.0368266e+00
  -4.1000000e+01   1.8498797e+00
  -4.0500000e+01   1.7511222e+00
  -4.0000000e+01   1.8146490e+00
  -3.9500000e+01   2.0594384e+00
  -3.9000000e+01   2.4526707e+00
  -3.8500000e+01   2.9308908e+00
  -3.8000000e+01   3.4271720e+00
  -3.7500000e+01   3.8914717e+00
  -3.7000000e+01   4.2963953e+00
  -3.6500000e+01   4.6287634e+00
  -3.6000000e+01   4.8745693e+00
  -3.5500000e+01   5.0076883e+00
  -3.5000000e+01   4.9899715e+00
  -3.4500000e+01   4.7837867e+00
  -3.4000000e+01   4.3711260e+00
  -3.3500000e+01   3.7695712e+00
  -3.3000000e+01   3.0365191e+00
  -3.2500000e+01   2.2584271e+00
  -3.2000000e+01   1.5287299e+00
  -3.1500000e+01   9.2313235e-01
  -3.1000000e+01   4.8189841e-01
  -3.0500000e+01   2.0530185e-01
  -3.0000000e+01   6.2464927e-02
  -2.9500000e+01   8.3042283e-03
  -2.9000000e+01   7.3144786e-04
  -2.8500000e+01   1.1507421e-02
  -2.8000000e+01   2.8194428e-02
  -2.7500000e+01   4.9215894e-02
  -2.7000000e+01   7.6819631e-02
  -2.6500000e+01   1.1259653e-01
  -2.6000000e+01   1.5760662e-01
  -2.5500000e+01   2.1582999e-01
  -2.5000000e+01   2.9754587e-01
  -2.4500000e+01   4.1946354e-01
  -2.4000000e+01   6.0068510e-01
  -2.3500000e+01   8.5638962e-01
  -2.3000000e+01   1.1926996e+00
  -2.2500000e+01   1.6054763e+00
  -2.2000000e+01   2.0831251e+00
  -2.1500000e+01   2.6104780e+00
  -2.1000000e+01   3.1694549e+00
  -2.0500000e+01   3.7337619e+00
  -2.0000000e+01   4.2590130e+00
  -1.9500000e+01   4.6743979e+00
  -1.9000000e+01   4.8845504e+00
  -1.8500000e+01   4.7884036e+00
  -1.8000000e+01   4.3152024e+00
  -1.7500000e+01   3.4685799e+00
  -1.7000000e+01   2.3616458e+00
  -1.6500000e+01   1.2236348e+00
  -1.6000000e+01   3.6445874e-01
  -1.5500000e+01   9.7013691e-02
  -1.5000000e+01   6.3434767e-01
  -1.4500000e+01   1.9934628e+00
  -1.4000000e+01   3.9431063e+00
  -1.3500000e+01   6.0253430e+00
  -1.3000000e+01   7.6603228e+00
  -1.2500000e+01   8.3157010e+00
  -1.2000000e+01   7.6954819e+00
  -1.1500000e+01   5.8873902e+00
  -1.1000000e+01   3.4104866e+00
  -1.0500000e+01   1.1276407e+00
  -1.0000000e+01   2.6065547e-02
  -9.5000000e+00   9.1309396e-01
  -9.0000000e+00   4.1103891e+00
  -8.5000000e+00   9.2454354e+00
  -8.0000000e+00   1.5226902e+01
  -7.5000000e+00   2.0450352e+01
  -7.0000000e+00   2.3221023e+01
  -6.5000000e+00   2.2315772e+01
  -6.0000000e+00   1.7554188e+01
  -5.5000000e+00   1.0224982e+01
  -5.0000000e+00   3.2273475e+00
  -4.5000000e+00   8.3825261e-01
  -4.0000000e+00   8.0960924e+00
  -3.5000000e+00   2.9881533e+01
  -3.0000000e+00   6.9856672e+01
  -2.5000000e+00   1.2947401e+02
  -2.0000000e+00   2.0727332e+02
  -1.5000000e+00   2.9864345e+02
  -1.0000000e+00   3.9614321e+02
  -5.0000000e-01   4.9036815e+02
   0.0000000e+00   5.7123938e+02
   5.0000000e-01   6.2950042e+02
   1.0000000e+00   6.5815880e+02
   1.5000000e+00   6.5361050e+02
   2.0000000e+00   6.1623934e+02
   2.5000000e+00   5.5037870e+02
   3.0000000e+00   4.6364097e+02
   3.5000000e+00   3.6573679e+02
   4.0000000e+00   2.6699821e+02
   4.5000000e+00   1.7686961e+02
   5.0000000e+00   1.0262769e+02
   5.5000000e+00   4.8539439e+01
   6.0000000e+00   1.5576659e+01
   6.5000000e+00   1.6956328e+00
   7.0000000e+00   2.5853724e+00
   7.5000000e+00   1.2706900e+01
   8.0000000e+00   2.6405559e+01
   8.5000000e+00   3.8883862e+01
   9.0000000e+00   4.6870141e+01
   9.5000000e+00   4.8895507e+01
   1.0000000e+01   4.5179888e+01
   1.0500000e+01   3.7207573e+01
   1.1000000e+01   2.7127058e+01
   1.1500000e+01   1.7129346e+01
   1.2000000e+01   8.9419782e+00
   1.2500000e+01   3.5303648e+00
   1.3000000e+01   1.0369053e+00
   1.3500000e+01   9.2813406e-01
   1.4000000e+01   2.2751337e+00
   1.4500000e+01   4.0721881e+00
   1.5000000e+01   5.5052787e+00
   1.5500000e+01   6.1105658e+00
   1.6000000e+01   5.8030871e+00
   1.6500000e+01   4.7951234e+00
   1.7000000e+01   3.4511617e+00
   1.7500000e+01   2.1358169e+00
   1.8000000e+01   1.1021547e+00
   1.8500000e+01   4.4586419e-01
   1.9000000e+01   1.2439606e-01
   1.9500000e+01   1.8629677e-02
   2.0000000e+01   4.3802956e-03
   2.0500000e+01   4.0717528e-03
   2.1000000e+01   2.3313487e-03
   2.1500000e+01   2.6834584e-02
   2.2000000e+01   1.1027259e-01
   2.2500000e+01   2.5547839e-01
   2.3000000e+01   4.2187016e-01
   2.3500000e+01   5.3988580e-01
   2.4000000e+01   5.4633093e-01
   2.4500000e+01   4.2351069e-01
   2.5000000e+01   2.2282867e-01
   2.5500000e+01   5.9942045e-02
   2.6000000e+01   8.0668531e-02
   2.6500000e+01   4.0943239e-01
   2.7000000e+01   1.0998018e+00
   2.7500000e+01   2.1064169e+00
   2.8000000e+01   3.2895449e+00
   2.8500000e+01   4.4510638e+00
   2.9000000e+01   5.3890055e+00
   2.9500000e+01   5.9515253e+00
   3.0000000e+01   6.0725206e+00
   3.0500000e+01   5.7790848e+00
   3.1000000e+01   5.1718822e+00
   3.1500000e+01   4.3887847e+00
   3.2000000e+01   3.5662165e+00
   3.2500000e+01   2.8106256e+00
   3.3000000e+01   2.1860716e+00
   3.3500000e+01   1.7165203e+00
   3.4000000e+01   1.3964509e+00
   3.4500000e+01   1.2025868e+00
   3.5000000e+01   1.1024319e+00
   3.5500000e+01   1.0595334e+00
   3.6000000e+01   1.0382644e+00
   3.6500000e+01   1.0107887e+00
   3.7000000e+01   9.6603879e-01
   3.7500000e+01   9.1699392e-01
   3.8000000e+01   9.0084531e-01
   3.8500000e+01   9.6834596e-01
   3.9000000e+01   1.1634148e+00
   3.9500000e+01   1.4996450e+00
   4.0000000e+01   1.9437222e+00
   4.0500000e+01   2.4146746e+00
   4.1000000e+01   2.8022387e+00
   4.1500000e+01   2.9996364e+00
   4.2000000e+01   2.9393317e+00
   4.2500000e+01   2.6181217e+00
   4.3000000e+01   2.1015275e+00
   4.3500000e+01   1.5054846e+00
   4.4000000e+01   9.6230785e-01
   4.4500000e+01   5.8383791e-01
   4.5000000e+01   4.3499080e-01
   4.5500000e+01   5.2566928e-01
   4.6000000e+01   8.2076107e-01
   4.6500000e+01   1.2606441e+00
   4.7000000e+01   1.7815313e+00
   4.7500000e+01   2.3272419e+00
   4.8000000e+01   2.8500694e+00
   4.8500000e+01   3.3049926e+00
   4.9000000e+01   3.6451114e+00
   4.9500000e+01   3.8250496e+00
   5.0000000e+01   3.8138242e+00
   5.0500000e+01   3.6121528e+00
   5.1000000e+01   3.2648715e+00
   5.1500000e+01   2.8595358e+00
   5.2000000e+01   2.5075248e+00
   5.2500000e+01   2.3118103e+00
   5.3000000e+01   2.3323366e+00
   5.3500000e+01   2.5624206e+00
   5.4000000e+01   2.9263263e+00
   5.4500000e+01   3.3003820e+00
   5.5000000e+01   3.5509146e+00
   5.5500000e+01   3.5757032e+00
   5.6000000e+01   3.3343328e+00
   5.6500000e+01   2.8572558e+00
   5.7000000e+01   2.2316102e+00
   5.7500000e+01   1.5704740e+00
   5.8000000e+01   9.7779817e-01
   5.8500000e+01   5.2174436e-01
   5.9000000e+01   2.2469790e-01
   5.9500000e+01   7.0975428e-02
   6.0000000e+01   2.6296373e-02
   6.0500000e+01   5.9186991e-02
   6.1000000e+01   1.5492905e-01
   6.1500000e+01   3.1689152e-01
   6.2000000e+01   5.5605524e-01
   6.2500000e+01   8.7468409e-01
   6.3000000e+01   1.2523837e+00
   6.3500000e+01   1.6414984e+00
   6.4000000e+01   1.9746893e+00
   6.4500000e+01   2.1824369e+00
   6.5000000e+01   2.2141820e+00
   6.5500000e+01   2.0553753e+00
   6.6000000e+01   1.7342395e+00
   6.6500000e+01   1.3158017e+00
   6.7000000e+01   8.8521254e-01
   6.7500000e+01   5.2586102e-01
   6.8000000e+01   2.9916819e-01
   6.8500000e+01   2.3189404e-01
   6.9000000e+01   3.1391200e-01
   6.9500000e+01   5.0586194e-01
   7.0000000e+01   7.5315284e-01
   7.0500000e+01   1.0013597e+00
   7.1000000e+01   1.2084193e+00
   7.1500000e+01   1.3508029e+00
   7.2000000e+01   1.4232251e+00
   7.2500000e+01   1.4335484e+00
   7.3000000e+01   1.3956959e+00
   7.3500000e+01   1.3233787e+00
   7.4000000e+01   1.2264877e+00
   7.4500000e+01   1.1106097e+00
   7.5000000e+01   9.7888568e-01
   7.5500000e+01   8.3474869e-01
   7.6000000e+01   6.8409788e-01
   7.6500000e+01   5.3603134e-01
   7.7000000e+01   4.0204422e-01
   7.7500000e+01   2.9424373e-01
   7.8000000e+01   2.2340714e-01
   7.8500000e+01   1.9757269e-01
   7.9000000e+01   2.2144361e-01
   7.9500000e+01   2.9643720e-01
   8.0000000e+01   4.2093943e-01
   8.0500000e+01   5.9034067e-01
   8.1000000e+01   7.9669524e-01
   8.1500000e+01   1.0282159e+00
   8.2000000e+01   1.2690949e+00
   8.2500000e+01   1.5001873e+00
   8.3000000e+01   1.7008634e+00
   8.3500000e+01   1.8519114e+00
   8.4000000e+01   1.9389178e+00
   8.4500000e+01   1.9552574e+00
   8.5000000e+01   1.9038012e+00
   8.5500000e+01   1.7967422e+00
   8.6000000e+01   1.6534377e+00
   8.6500000e+01   1.4967223e+00
   8.7000000e+01   1.3485736e+00
   8.7500000e+01   1.2261737e+00
   8.8000000e+01   1.1392700e+00
   8.8500000e+01   1.0893524e+00
   8.9000000e+01   1.0706555e+00
   8.9500000e+01   1.0725324e+00
   9.0000000e+01   1.0824554e+00


==> Passaloi/contour_data_filtered.dat <==
-90.0 0.0 -3.21085735652147
-90.0 2.0 -3.21085735652147
-90.0 4.0 -3.21085735652147
-90.0 6.0 -3.21085735652147
-90.0 8.0 -3.21085735652147
-90.0 10.0 -3.21085735652147
-90.0 12.0 -3.21085735652147
-90.0 14.0 -3.21085735652147
-90.0 16.0 -3.21085735652147
-90.0 18.0 -3.21085735652147
-90.0 20.0 -3.21085735652147
-90.0 22.0 -3.21085735652147
-90.0 24.0 -3.21085735652147
-90.0 26.0 -3.21085735652147
-90.0 28.0 -3.21085735652147
-90.0 30.0 -3.21085735652147
-90.0 32.0 -3.21085735652147
-90.0 34.0 -3.21085735652147
-90.0 36.0 -3.21085735652147
-90.0 38.0 -3.21085735652147
-90.0 40.0 -3.21085735652147
-90.0 42.0 -3.21085735652147
-90.0 44.0 -3.21085735652147
-90.0 46.0 -3.21085735652147
-90.0 48.0 -3.21085735652147
-90.0 50.0 -3.21085735652147
-90.0 52.0 -3.21085735652147
-90.0 54.0 -3.21085735652147
-90.0 56.0 -3.21085735652147
-90.0 58.0 -3.21085735652147
-90.0 60.0 -3.21085735652147
-90.0 62.0 -3.21085735652147
-90.0 64.0 -3.21085735652147
-90.0 66.0 -3.21085735652147
-90.0 68.0 -3.21085735652147
-90.0 70.0 -3.21085735652147
-90.0 72.0 -3.21085735652147
-90.0 74.0 -3.21085735652147
-90.0 76.0 -3.21085735652147
-90.0 78.0 -3.21085735652147
-90.0 80.0 -3.21085735652147
-90.0 82.0 -3.21085735652147
-90.0 84.0 -3.21085735652147
-90.0 86.0 -3.21085735652147
-90.0 88.0 -3.21085735652147
-90.0 90.0 -3.21085735652147
-88.0 0.0 -4.52265579463802
-88.0 2.0 -4.48657279244274
-88.0 4.0 -4.44927363118812
-88.0 6.0 -4.41080205418438
-88.0 8.0 -4.37120418429953
-88.0 10.0 -4.33052845943217
-88.0 12.0 -4.28882555129242
-88.0 14.0 -4.24614826827985
-88.0 16.0 -4.20255144347145
-88.0 18.0 -4.15809180893841
-88.0 20.0 -4.11282785778516
-88.0 22.0 -4.06681969545289
-88.0 24.0 -4.02012888194634
-88.0 26.0 -3.97281826672665
-88.0 28.0 -3.92495181806561
-88.0 30.0 -3.87659444867562
-88.0 32.0 -3.82781183941693
-88.0 34.0 -3.77867026284224
-88.0 36.0 -3.72923640826671
-88.0 38.0 -3.67957720995688
-88.0 40.0 -3.62975967991083
-88.0 42.0 -3.57985074656613
-88.0 44.0 -3.52991710061461
-88.0 46.0 -3.48002504893844
-88.0 48.0 -3.43024037750479
-88.0 50.0 -3.38062822387543
-88.0 52.0 -3.33125295980504
-88.0 54.0 -3.28217808422136
-88.0 56.0 -3.23346612670302
-88.0 58.0 -3.1851785614038
-88.0 60.0 -3.13737573121355
-88.0 62.0 -3.09011678180079
-88.0 64.0 -3.04345960505221
-88.0 66.0 -2.9974607913099
-88.0 68.0 -2.95217558971071
-88.0 70.0 -2.90765787585456
-88.0 72.0 -2.86396012596918
-88.0 74.0 -2.82113339669956
-88.0 76.0 -2.77922730962833
-88.0 78.0 -2.73829003963219
-88.0 80.0 -2.69836830619373
-88.0 82.0 -2.6595073668191
-88.0 84.0 -2.62175101175979
-88.0 86.0 -2.58514155929526
-88.0 88.0 -2.54971985090633
-88.0 90.0 -2.52395675956955
-86.0 0.0 -6.63904495459581
-86.0 2.0 -6.56417576822769
-86.0 4.0 -6.48606301185056
-86.0 6.0 -6.40480827873219
-86.0 8.0 -6.32052980667096
-86.0 10.0 -6.23336166903269
-86.0 12.0 -6.14345274184347
-86.0 14.0 -6.05096547247122
-86.0 16.0 -5.95607447899973
-86.0 18.0 -5.85896501204102
-86.0 20.0 -5.75983131240334
-86.0 22.0 -5.65887489874339
-86.0 24.0 -5.55630281912018
-86.0 26.0 -5.45232589931571
-86.0 28.0 -5.3471570189891
-86.0 30.0 -5.24100944430961
-86.0 32.0 -5.1340952427954
-86.0 34.0 -5.02662380280123
-86.0 36.0 -4.91880047657704
-86.0 38.0 -4.81082536217832
-86.0 40.0 -4.70289223585234
-86.0 42.0 -4.59518764294474
-86.0 44.0 -4.48789015193731
-86.0 46.0 -4.38116977300114
-86.0 48.0 -4.27518753946665
-86.0 50.0 -4.17009524790515
-86.0 52.0 -4.06603535009572
-86.0 54.0 -3.96314098802941
-86.0 56.0 -3.86153616127145
-86.0 58.0 -3.76133601446472
-86.0 60.0 -3.66264723149843
-86.0 62.0 -3.56556852188067
-86.0 64.0 -3.47019118413044
-86.0 66.0 -3.37659973053559
-86.0 68.0 -3.2848725574004
-86.0 70.0 -3.19508264492143
-86.0 72.0 -3.10729827107938
-86.0 74.0 -3.02158372440533
-86.0 76.0 -2.93800000117124
-86.0 78.0 -2.85660547344902
-86.0 80.0 -2.77745651557562
-86.0 82.0 -2.70060807783108
-86.0 84.0 -2.62611419756814
-86.0 86.0 -2.55402843960115
-86.0 88.0 -2.50157660384415
-86.0 90.0 -2.43383378210159
-84.0 0.0 -10.0268545141818
-84.0 2.0 -9.90291578927967
-84.0 4.0 -9.77022310740649
-84.0 6.0 -9.62912176779495
-84.0 8.0 -9.48004428986194
-84.0 10.0 -9.3235014396837
-84.0 12.0 -9.16007181705185
-84.0 14.0 -8.99039040217374
-84.0 16.0 -8.81513647138863
-84.0 18.0 -8.63502127954006
-84.0 20.0 -8.4507758762083
-84.0 22.0 -8.26313937827108
-84.0 24.0 -8.07284796713512
-84.0 26.0 -7.88062482031333
-84.0 28.0 -7.68717112814891
-84.0 30.0 -7.49315829095699
-84.0 32.0 -7.29922134224613
-84.0 34.0 -7.10595360161809
-84.0 36.0 -6.9139025271448
-84.0 38.0 -6.72356671147467
-84.0 40.0 -6.53539394804345
-84.0 42.0 -6.34978028259963
-84.0 44.0 -6.16706995962772
-84.0 46.0 -5.98755617191269
-84.0 48.0 -5.81148252322409
-84.0 50.0 -5.63904511779468
-84.0 52.0 -5.47039519497599
-84.0 54.0 -5.30564223239603
-84.0 56.0 -5.14485744553833
-84.0 58.0 -4.98807761550624
-84.0 60.0 -4.8353091796042
-84.0 62.0 -4.68653252118671
-84.0 64.0 -4.54170639606164
-84.0 66.0 -4.40077243276783
-84.0 68.0 -4.26365964354409
-84.0 70.0 -4.13028888210662
-84.0 72.0 -4.00057718382379
-84.0 74.0 -3.87444192390603
-84.0 76.0 -3.75180473017724
-84.0 78.0 -3.63259508918084
-84.0 80.0 -3.51675358804308
-84.0 82.0 -3.40423473982383
-84.0 84.0 -3.29500934707167
-84.0 86.0 -3.1890663668969
-84.0 88.0 -3.11176754049257
-84.0 90.0 -3.01160131224613
-82.0 0.0 -16.3002244007342
-82.0 2.0 -16.0703119904823
-82.0 4.0 -15.8098638253384
-82.0 6.0 -15.5214247883097
-82.0 8.0 -15.2079962244442
-82.0 10.0 -14.8729004730474
-82.0 12.0 -14.5196464111048
-82.0 14.0 -14.1518049488342
-82.0 16.0 -13.7729007787943
-82.0 18.0 -13.3863238991357
-82.0 20.0 -12.9952619473629
-82.0 22.0 -12.6026524513245
-82.0 24.0 -12.2111528145701
-82.0 26.0 -11.8231251611138
-82.0 28.0 -11.4406329542853
-82.0 30.0 -11.065446434832
-82.0 32.0 -10.6990542616564
-82.0 34.0 -10.3426791765709
-82.0 36.0 -9.99729597467213
-82.0 38.0 -9.66365049516541
-82.0 40.0 -9.34227872705061
-82.0 42.0 -9.03352543949739
-82.0 44.0 -8.73756199771056
-82.0 46.0 -8.45440321706441
-82.0 48.0 -8.18392324921245
-82.0 50.0 -7.92587059216219
-82.0 52.0 -7.67988237966756
-82.0 54.0 -7.44549814022452
-82.0 56.0 -7.22217322762002
-82.0 58.0 -7.00929211732209
-82.0 60.0 -6.80618173901732
-82.0 62.0 -6.61212497771979
-82.0 64.0 -6.42637442627939
-82.0 66.0 -6.24816641310837
-82.0 68.0 -6.07673526323581
-82.0 70.0 -5.91132768168838
-82.0 72.0 -5.75121707966705
-82.0 74.0 -5.59571760060905
-82.0 76.0 -5.4441975499206
-82.0 78.0 -5.29609189381974
-82.0 80.0 -5.15091347367334
-82.0 82.0 -5.00826258566395
-82.0 84.0 -4.86783460316613
-82.0 86.0 -4.76384570966004
-82.0 88.0 -4.62687874527002
-82.0 90.0 -4.49182250516448
-80.0 0.0 -20.0
-80.0 2.0 -20.0
-80.0 4.0 -20.0
-80.0 6.0 -20.0
-80.0 8.0 -20.0
-80.0 10.0 -20.0
-80.0 12.0 -20.0
-80.0 14.0 -20.0
-80.0 16.0 -20.0
-80.0 18.0 -20.0
-80.0 20.0 -20.0
-80.0 22.0 -20.0
-80.0 24.0 -20.0
-80.0 26.0 -19.2776857838154
-80.0 28.0 -18.2072808673848
-80.0 30.0 -17.2391977477835
-80.0 32.0 -16.3613015227277
-80.0 34.0 -15.5638345994404
-80.0 36.0 -14.8387751173514
-80.0 38.0 -14.1793904050309
-80.0 40.0 -13.5799167140938
-80.0 42.0 -13.0353233150989
-80.0 44.0 -12.5411345744305
-80.0 46.0 -12.0932929783509
-80.0 48.0 -11.6880519001258
-80.0 50.0 -11.3218906679337
-80.0 52.0 -10.9914470001192
-80.0 54.0 -10.6934636008069
-80.0 56.0 -10.4247469289125
-80.0 58.0 -10.1821370282895
-80.0 60.0 -9.96248792652053
-80.0 62.0 -9.76265851984597
-80.0 64.0 -9.57951407804632
-80.0 66.0 -9.40993852485764
-80.0 68.0 -9.25085746967132
-80.0 70.0 -9.09927158276315
-80.0 72.0 -8.95229933335849
-80.0 74.0 -8.80722738840086
-80.0 76.0 -8.66156617427895
-80.0 78.0 -8.51310734150693
-80.0 80.0 -8.35997927420743
-80.0 82.0 -8.20069648575498
-80.0 84.0 -8.03419884701239
-80.0 86.0 -7.90420707928019
-80.0 88.0 -7.72389462346754
-80.0 90.0 -7.53579562376506
-78.0 0.0 -15.6570744376038
-78.0 2.0 -15.7705525052663
-78.0 4.0 -15.9773029998733
-78.0 6.0 -16.2841363683176
-78.0 8.0 -16.7005130672165
-78.0 10.0 -17.2394855032985
-78.0 12.0 -17.9192093686111
-78.0 14.0 -18.7654625647761
-78.0 16.0 -19.8160715353771
-78.0 18.0 -20.0
-78.0 20.0 -20.0
-78.0 22.0 -20.0
-78.0 24.0 -20.0
-78.0 26.0 -20.0
-78.0 28.0 -20.0
-78.0 30.0 -20.0
-78.0 32.0 -20.0
-78.0 34.0 -20.0
-78.0 36.0 -20.0
-78.0 38.0 -20.0
-78.0 40.0 -20.0
-78.0 42.0 -19.277732637175
-78.0 44.0 -18.3454477622786
-78.0 46.0 -17.5948880130927
-78.0 48.0 -16.9941343713744
-78.0 50.0 -16.520253064428
-78.0 52.0 -16.155914742834
-78.0 54.0 -15.887347317981
-78.0 56.0 -15.703006129439
-78.0 58.0 -15.592648979493
-78.0 60.0 -15.5466490452097
-78.0 62.0 -15.5554550043007
-78.0 64.0 -15.60915260553
-78.0 66.0 -15.6971126168234
-78.0 68.0 -15.8077346349226
-78.0 70.0 -15.9283175021188
-78.0 72.0 -16.0451038185821
-78.0 74.0 -16.1435530730549
-78.0 76.0 -16.2088868888475
-78.0 78.0 -16.2269124650882
-78.0 80.0 -16.1850646769618
-78.0 82.0 -16.0735260904735
-78.0 84.0 -15.9403190786372
-78.0 86.0 -15.6948161394316
-78.0 88.0 -15.3735334947609
-78.0 90.0 -14.9824000400513
-76.0 0.0 -10.4442779008571
-76.0 2.0 -10.4931406952425
-76.0 4.0 -10.6131847283819
-76.0 6.0 -10.8071103933776
-76.0 8.0 -11.0785361377645
-76.0 10.0 -11.4321654453477
-76.0 12.0 -11.874025830311
-76.0 14.0 -12.4118120775045
-76.0 16.0 -13.0553861040482
-76.0 18.0 -13.8175212978877
-76.0 20.0 -14.7150447607127
-76.0 22.0 -15.7706589306495
-76.0 24.0 -17.0159910118538
-76.0 26.0 -18.4970214291378
-76.0 28.0 -20.0
-76.0 30.0 -20.0
-76.0 32.0 -20.0
-76.0 34.0 -20.0
-76.0 36.0 -20.0
-76.0 38.0 -20.0
-76.0 40.0 -20.0
-76.0 42.0 -20.0
-76.0 44.0 -20.0
-76.0 46.0 -20.0
-76.0 48.0 -20.0
-76.0 50.0 -20.0
-76.0 52.0 -20.0
-76.0 54.0 -20.0
-76.0 56.0 -20.0
-76.0 58.0 -20.0
-76.0 60.0 -20.0
-76.0 62.0 -20.0
-76.0 64.0 -20.0
-76.0 66.0 -20.0
-76.0 68.0 -20.0
-76.0 70.0 -20.0
-76.0 72.0 -20.0
-76.0 74.0 -20.0
-76.0 76.0 -19.5120914446075
-76.0 78.0 -18.6324023224387
-76.0 80.0 -18.0009100256301
-76.0 82.0 -17.5962722455429
-76.0 84.0 -17.4358438372788
-76.0 86.0 -17.4129122258006
-76.0 88.0 -17.617845582795
-76.0 90.0 -18.0735054724045
-74.0 0.0 -7.77843279950974
-74.0 2.0 -7.82604850386253
-74.0 4.0 -7.94415797733862
-74.0 6.0 -8.13525673821335
-74.0 8.0 -8.40266083459527
-74.0 10.0 -8.75061294590409
-74.0 12.0 -9.18443183256551
-74.0 14.0 -9.71071948305709
-74.0 16.0 -10.337647610995
-74.0 18.0 -11.0753565745568
-74.0 20.0 -11.9365182961836
-74.0 22.0 -12.9371458665749
-74.0 24.0 -14.0977869370436
-74.0 26.0 -15.4453376553401
-74.0 28.0 -17.015906407319
-74.0 30.0 -18.8595532280978
-74.0 32.0 -20.0
-74.0 34.0 -20.0
-74.0 36.0 -20.0
-74.0 38.0 -20.0
-74.0 40.0 -20.0
-74.0 42.0 -20.0
-74.0 44.0 -20.0
-74.0 46.0 -20.0
-74.0 48.0 -20.0
-74.0 50.0 -20.0
-74.0 52.0 -20.0
-74.0 54.0 -20.0
-74.0 56.0 -20.0
-74.0 58.0 -20.0
-74.0 60.0 -17.8462938289783
-74.0 62.0 -15.816510672165
-74.0 64.0 -14.0794253349413
-74.0 66.0 -12.5841245224806
-74.0 68.0 -11.2945962898541
-74.0 70.0 -10.184650598875
-74.0 72.0 -9.23488263228012
-74.0 74.0 -8.43077274825515
-74.0 76.0 -7.76145731182188
-74.0 78.0 -7.21891667810795
-74.0 80.0 -6.79743600246382
-74.0 82.0 -6.55844199517435
-74.0 84.0 -6.34082040605523
-74.0 86.0 -6.2380483494086
-74.0 88.0 -6.25098403795886
-74.0 90.0 -6.38220701359996
-72.0 0.0 -6.34361798315627
-72.0 2.0 -6.41646823758156
-72.0 4.0 -6.56628276411019
-72.0 6.0 -6.79677257719944
-72.0 8.0 -7.11283150971675
-72.0 10.0 -7.52073813064639
-72.0 12.0 -8.0284483843446
-72.0 14.0 -8.64601806450496
-72.0 16.0 -9.38621866199956
-72.0 18.0 -10.2654529182429
-72.0 20.0 -11.3051553165669
-72.0 22.0 -12.5340168701402
-72.0 24.0 -13.9916959601591
-72.0 26.0 -15.7354103684305
-72.0 28.0 -17.8526611049581
-72.0 30.0 -20.0
-72.0 32.0 -20.0
-72.0 34.0 -20.0
-72.0 36.0 -20.0
-72.0 38.0 -20.0
-72.0 40.0 -20.0
-72.0 42.0 -20.0
-72.0 44.0 -20.0
-72.0 46.0 -20.0
-72.0 48.0 -20.0
-72.0 50.0 -20.0
-72.0 52.0 -20.0
-72.0 54.0 -19.7598677306363
-72.0 56.0 -16.5429109907411
-72.0 58.0 -13.9369101283678
-72.0 60.0 -11.7608604749867
-72.0 62.0 -9.9107680734985
-72.0 64.0 -8.32103815382801
-72.0 66.0 -6.94758905851056
-72.0 68.0 -5.75944537954356
-72.0 70.0 -4.73414514316819
-72.0 72.0 -3.85505059593794
-72.0 74.0 -3.10968849666317
-72.0 76.0 -2.48868448320145
-72.0 78.0 -1.98505964294456
-72.0 80.0 -1.59375920271454
-72.0 82.0 -1.37186975751842
-72.0 84.0 -1.16969633304601
-72.0 86.0 -1.07367808116979
-72.0 88.0 -1.08398730062494
-72.0 90.0 -1.20203473409656
-70.0 0.0 -5.7437448813484
-70.0 2.0 -5.86221215856658
-70.0 4.0 -6.0697455394626
-70.0 6.0 -6.37302784232927
-70.0 8.0 -6.78093189392639
-70.0 10.0 -7.30512589502495
-70.0 12.0 -7.96101169260108
-70.0 14.0 -8.76921339423892
-70.0 16.0 -9.75802932730585
-70.0 18.0 -10.9676855440407
-70.0 20.0 -12.4582424995615
-70.0 22.0 -14.3257225207877
-70.0 24.0 -16.7395479128534
-70.0 26.0 -20.0
-70.0 28.0 -20.0
-70.0 30.0 -20.0
-70.0 32.0 -20.0
-70.0 34.0 -20.0
-70.0 36.0 -20.0
-70.0 38.0 -20.0
-70.0 40.0 -19.2572959601994
-70.0 42.0 -19.294284566485
-70.0 44.0 -20.0
-70.0 46.0 -20.0
-70.0 48.0 -20.0
-70.0 50.0 -20.0
-70.0 52.0 -20.0
-70.0 54.0 -18.2639206761227
-70.0 56.0 -14.0936342266452
-70.0 58.0 -11.0211338549206
-70.0 60.0 -8.58834553828853
-70.0 62.0 -6.58785280746404
-70.0 64.0 -4.90746465674497
-70.0 66.0 -3.47947508349571
-70.0 68.0 -2.25992217826877
-70.0 70.0 -1.21878094474184
-70.0 72.0 -0.334824390882
-70.0 74.0 0.407281213242149
-70.0 76.0 1.0187139249137
-70.0 78.0 1.50757907769994
-70.0 80.0 1.7973128341701
-70.0 82.0 2.08428530691506
-70.0 84.0 2.25995249401661
-70.0 86.0 2.32531977900645
-70.0 88.0 2.27995467097731
-70.0 90.0 2.12198809338435
-68.0 0.0 -5.83712370807516
-68.0 2.0 -6.02156091712788
-68.0 4.0 -6.31443134505882
-68.0 6.0 -6.72853476491035
-68.0 8.0 -7.28136687132219
-68.0 10.0 -7.99712816962748
-68.0 12.0 -8.91019156454072
-68.0 14.0 -10.0714482303661
-68.0 16.0 -11.5609085776373
-68.0 18.0 -13.5157477694636
-68.0 20.0 -16.2040886343218
-68.0 22.0 -20.0
-68.0 24.0 -20.0
-68.0 26.0 -20.0
-68.0 28.0 -20.0
-68.0 30.0 -17.9898354597861
-68.0 32.0 -15.3086599025954
-68.0 34.0 -13.5656220997493
-68.0 36.0 -12.4405372542313
-68.0 38.0 -11.8000184503623
-68.0 40.0 -11.5972324229678
-68.0 42.0 -11.84500893226
-68.0 44.0 -12.6223622944785
-68.0 46.0 -14.1231393694558
-68.0 48.0 -16.8310933404953
-68.0 50.0 -20.0
-68.0 52.0 -20.0
-68.0 54.0 -19.5378639259714
-68.0 56.0 -13.2982420565144
-68.0 58.0 -9.40718356662648
-68.0 60.0 -6.55542528310631
-68.0 62.0 -4.31299573658639
-68.0 64.0 -2.48387098141566
-68.0 66.0 -0.962010469290868
-68.0 68.0 0.316338607227133
-68.0 70.0 1.39228241646136
-68.0 72.0 2.29359637008879
-68.0 74.0 3.03960483488774
-68.0 76.0 3.64392772451108
-68.0 78.0 4.11610702307273
-68.0 80.0 4.38750372325637
-68.0 82.0 4.64246366877978
-68.0 84.0 4.77729865878783
-68.0 86.0 4.79240064016029
-68.0 88.0 4.68624649770415
-68.0 90.0 4.45531537547874
-66.0 0.0 -6.59785133154305
-66.0 2.0 -6.87138601280199
-66.0 4.0 -7.28459598914883
-66.0 6.0 -7.86289394510182
-66.0 8.0 -8.64304898176967
-66.0 10.0 -9.68046986971313
-66.0 12.0 -11.0640676114895
-66.0 14.0 -12.9504982828948
-66.0 16.0 -15.6589263368285
-66.0 18.0 -20.0
-66.0 20.0 -20.0
-66.0 22.0 -20.0
-66.0 24.0 -18.9595034874312
-66.0 26.0 -14.7111505898415
-66.0 28.0 -11.975151706193
-66.0 30.0 -10.040787405969
-66.0 32.0 -8.63429540363344
-66.0 34.0 -7.62733003806647
-66.0 36.0 -6.95658882627885
-66.0 38.0 -6.59551981366694
-66.0 40.0 -6.54447232115954
-66.0 42.0 -6.83061558115552
-66.0 44.0 -7.51755455017399
-66.0 46.0 -8.73306401510583
-66.0 48.0 -10.7476298586163
-66.0 50.0 -14.2571823361499
-66.0 52.0 -20.0
-66.0 54.0 -20.0
-66.0 56.0 -13.5404764099394
-66.0 58.0 -8.46847668755942
-66.0 60.0 -5.10387501076698
-66.0 62.0 -2.58846757814966
-66.0 64.0 -0.599711667925815
-66.0 66.0 1.01899620000593
-66.0 68.0 2.35536587748078
-66.0 70.0 3.46313171666081
-66.0 72.0 4.3771804946367
-66.0 74.0 5.12096770638299
-66.0 76.0 5.71048044285928
-66.0 78.0 6.05800274080121
-66.0 80.0 6.40104645958863
-66.0 82.0 6.61046373681692
-66.0 84.0 6.68784696512242
-66.0 86.0 6.63213136053507
-66.0 88.0 6.43952608045387
-66.0 90.0 6.10318265654146
-64.0 0.0 -8.08522733978434
-64.0 2.0 -8.47621341114157
-64.0 4.0 -9.06027774196932
-64.0 6.0 -9.89064647153148
-64.0 8.0 -11.0521860441409
-64.0 10.0 -12.6928063997813
-64.0 12.0 -15.1087066119957
-64.0 14.0 -19.0544288000462
-64.0 16.0 -20.0
-64.0 18.0 -20.0
-64.0 20.0 -18.4154748599428
-64.0 22.0 -13.7240573125651
-64.0 24.0 -10.6541906817006
-64.0 26.0 -8.41245865835014
-64.0 28.0 -6.69905659806712
-64.0 30.0 -5.37139849270951
-64.0 32.0 -4.35395443560869
-64.0 34.0 -3.60588378746834
-64.0 36.0 -3.10763339337197
-64.0 38.0 -2.85546540613492
-64.0 40.0 -2.86038788196693
-64.0 42.0 -3.15086681328755
-64.0 44.0 -3.7809157585661
-64.0 46.0 -4.84922386762647
-64.0 48.0 -6.54738794324666
-64.0 50.0 -9.30796753741582
-64.0 52.0 -14.479588043108
-64.0 54.0 -20.0
-64.0 56.0 -14.5585179421311
-64.0 58.0 -7.88452033785842
-64.0 60.0 -3.96470302612155
-64.0 62.0 -1.1826778987388
-64.0 64.0 0.951537406584094
-64.0 66.0 2.65269592876291
-64.0 68.0 4.03379560590948
-64.0 70.0 5.16110896279644
-64.0 72.0 6.07621483747271
-64.0 74.0 6.80621391626614
-64.0 76.0 7.36895431573128
-64.0 78.0 7.6883188971559
-64.0 80.0 7.98294151746165
-64.0 82.0 8.13067037573658
-64.0 84.0 8.13137094351129
-64.0 86.0 7.98121607905536
-64.0 88.0 7.67227130359419
-64.0 90.0 7.19154537829009
-62.0 0.0 -10.4636397303025
-62.0 2.0 -11.0079610776578
-62.0 4.0 -11.8454954358281
-62.0 6.0 -13.0992356821309
-62.0 8.0 -15.0015771892415
-62.0 10.0 -18.0884953505677
-62.0 12.0 -20.0
-62.0 14.0 -20.0
-62.0 16.0 -20.0
-62.0 18.0 -14.7364997089455
-62.0 20.0 -11.0496449052051
-62.0 22.0 -8.35980538586445
-62.0 24.0 -6.26698811685949
-62.0 26.0 -4.59017798137437
-62.0 28.0 -3.23411615941946
-62.0 30.0 -2.14469972544189
-62.0 32.0 -1.29074833154874
-62.0 34.0 -0.655717272939693
-62.0 36.0 -0.233933994946888
-62.0 38.0 -0.0293840632378706
-62.0 40.0 -0.0564779339936462
-62.0 42.0 -0.343138763974481
-62.0 44.0 -0.93775141837617
-62.0 46.0 -1.924224719845
-62.0 48.0 -3.45758962268605
-62.0 50.0 -5.86424702847864
-62.0 52.0 -10.0296402932094
-62.0 54.0 -20.0
-62.0 56.0 -16.1446851174364
-62.0 58.0 -7.43353681768693
-62.0 60.0 -2.98113703700453
-62.0 62.0 0.0291938241581943
-62.0 64.0 2.27759027524429
-62.0 66.0 4.03663294801809
-62.0 68.0 5.44259004583608
-62.0 70.0 6.57261535022589
-62.0 72.0 7.473743878569
-62.0 74.0 8.17575567046844
-62.0 76.0 8.58325330782111
-62.0 78.0 8.9775904600664
-62.0 80.0 9.20756171813426
-62.0 82.0 9.27479728329579
-62.0 84.0 9.1759887157944
-62.0 86.0 8.90245961897055
-62.0 88.0 8.43893334228762
-62.0 90.0 7.76108407908578
-60.0 0.0 -14.097404902372
-60.0 2.0 -14.8359009034887
-60.0 4.0 -16.0839513230678
-60.0 6.0 -18.1846071291446
-60.0 8.0 -20.0
-60.0 10.0 -20.0
-60.0 12.0 -20.0
-60.0 14.0 -18.0634564216773
-60.0 16.0 -13.2756396034201
-60.0 18.0 -9.90894078539497
-60.0 20.0 -7.30311952516683
-60.0 22.0 -5.1933100979113
-60.0 24.0 -3.44780024356501
-60.0 26.0 -1.9928688371183
-60.0 28.0 -0.784522229321632
-60.0 30.0 0.203965787522737
-60.0 32.0 0.988064295025647
-60.0 34.0 1.57492240499943
-60.0 36.0 1.96456987396965
-60.0 38.0 2.1498638153114
-60.0 40.0 2.11516889620254
-60.0 42.0 1.83325503114137
-60.0 44.0 1.25900868620117
-60.0 46.0 0.316407256146998
-60.0 48.0 -1.13114762354889
-60.0 50.0 -3.36045752658025
-60.0 52.0 -7.0715180448954
-60.0 54.0 -15.245727378174
-60.0 56.0 -17.9509954927794
-60.0 58.0 -6.94504413816376
-60.0 60.0 -2.05923286176965
-60.0 62.0 1.11513254931384
-60.0 64.0 3.43537158594783
-60.0 66.0 5.22218470336572
-60.0 68.0 6.6299553100997
-60.0 70.0 7.74380126457192
-60.0 72.0 8.614380153869
-60.0 74.0 9.27283872751553
-60.0 76.0 9.63913740024705
-60.0 78.0 9.96628187131995
-60.0 80.0 10.1130330320479
-60.0 82.0 10.0775057268458
-60.0 84.0 9.85095752988072
-60.0 86.0 9.41635100217315
-60.0 88.0 8.74521254700436
-60.0 90.0 7.79138658758999
-58.0 0.0 -19.9128082970492
-58.0 2.0 -20.0
-58.0 4.0 -20.0
-58.0 6.0 -20.0
-58.0 8.0 -20.0
-58.0 10.0 -20.0
-58.0 12.0 -17.9738868059869
-58.0 14.0 -13.462176126128
-58.0 16.0 -10.0799835896692
-58.0 18.0 -7.36259881916844
-58.0 20.0 -5.10366893195309
-58.0 22.0 -3.19384823119656
-58.0 24.0 -1.56885095976025
-58.0 26.0 -0.188518378907623
-58.0 28.0 0.972874005545407
-58.0 30.0 1.93149794131944
-58.0 32.0 2.69649672217765
-58.0 34.0 3.27117907092308
-58.0 36.0 3.65330274972389
-58.0 38.0 3.83454054636603
-58.0 40.0 3.79895027726505
-58.0 42.0 3.51989036173877
-58.0 44.0 2.95405539926129
-58.0 46.0 2.02940548243371
-58.0 48.0 0.618196653110043
-58.0 50.0 -1.53367223727672
-58.0 52.0 -5.04770396350392
-58.0 54.0 -12.335426757853
-58.0 56.0 -19.2867493238183
-58.0 58.0 -6.30370645452793
-58.0 60.0 -1.15136593639279
-58.0 62.0 2.10689453115327
-58.0 64.0 4.45161324949487
-58.0 66.0 6.23421171842593
-58.0 68.0 7.61992522822192
-58.0 70.0 8.69817919747558
-58.0 72.0 9.52108334518876
-58.0 74.0 9.9898750561797
-58.0 76.0 10.432116363178
-58.0 78.0 10.6737370942805
-58.0 80.0 10.7156084347476
-58.0 82.0 10.5499483417288
-58.0 84.0 10.1588611330938
-58.0 86.0 9.51062665966795
-58.0 88.0 8.55189313398771
-58.0 90.0 7.19088772392547
-56.0 0.0 -20.0
-56.0 2.0 -20.0
-56.0 4.0 -20.0
-56.0 6.0 -20.0
-56.0 8.0 -20.0
-56.0 10.0 -20.0
-56.0 12.0 -15.5292953000486
-56.0 14.0 -11.7745530417142
-56.0 16.0 -8.69899151259222
-56.0 18.0 -6.11039009110896
-56.0 20.0 -3.90018673401839
-56.0 22.0 -2.00107695491506
-56.0 24.0 -0.36887849290567
-56.0 26.0 1.02630215264512
-56.0 28.0 2.20474745234592
-56.0 30.0 3.17970883843848
-56.0 32.0 3.95879437292061
-56.0 34.0 4.54457134708841
-56.0 36.0 4.93453316594118
-56.0 38.0 5.12039794615403
-56.0 40.0 5.08650320678093
-56.0 42.0 4.80672008261807
-56.0 44.0 4.23858065771005
-56.0 46.0 3.31148318516329
-56.0 48.0 1.90049647911151
-56.0 50.0 -0.241762306957421
-56.0 52.0 -3.7147361355016
-56.0 54.0 -10.7851161125624
-56.0 56.0 -19.237126315982
-56.0 58.0 -5.46570382562471
-56.0 60.0 -0.247197037295127
-56.0 62.0 3.0114501871615
-56.0 64.0 5.33379248441901
-56.0 66.0 7.08115702791316
-56.0 68.0 8.42170597666881
-56.0 70.0 9.44534427119267
-56.0 72.0 10.2033608424328
-56.0 74.0 10.6156661737729
-56.0 76.0 10.9698779828172
-56.0 78.0 11.1050558160545
-56.0 80.0 11.0158035177169
-56.0 82.0 10.6846314441001
-56.0 84.0 10.0779396136952
-56.0 86.0 9.13694703672151
-56.0 88.0 7.75737087913457
-56.0 90.0 5.73856824139988
-54.0 0.0 -20.0
-54.0 2.0 -20.0
-54.0 4.0 -20.0
-54.0 6.0 -20.0
-54.0 8.0 -20.0
-54.0 10.0 -20.0
-54.0 12.0 -16.1056104752706
-54.0 14.0 -12.0261794998092
-54.0 16.0 -8.68208836653307
-54.0 18.0 -5.877799268431
-54.0 20.0 -3.49546507690553
-54.0 22.0 -1.45917696169591
-54.0 24.0 0.282134483437574
-54.0 26.0 1.76367399480033
-54.0 28.0 3.00979303524268
-54.0 30.0 4.03687256364644
-54.0 32.0 4.85494428375063
-54.0 34.0 5.46846304968284
-54.0 36.0 5.87639216755418
-54.0 38.0 6.07157866219258
-54.0 40.0 6.03918657561581
-54.0 42.0 5.75360573556142
-54.0 44.0 5.17250350947196
-54.0 46.0 4.22480427053775
-54.0 48.0 2.78385728420369
-54.0 50.0 0.597232287700902
-54.0 52.0 -2.95227679969651
-54.0 54.0 -10.2496367442804
-54.0 56.0 -17.5115653606037
-54.0 58.0 -4.46007753583977
-54.0 60.0 0.635789215799486
-54.0 62.0 3.81912837208274
-54.0 64.0 6.07689328954998
-54.0 66.0 7.7608489599238
-54.0 68.0 9.03481516590185
-54.0 70.0 9.98562464150594
-54.0 72.0 10.5166217338655
-54.0 74.0 11.0039441384736
-54.0 76.0 11.250087029694
-54.0 78.0 11.2539730161165
-54.0 80.0 11.0001450130093
-54.0 82.0 10.454864893216
-54.0 84.0 9.55629446874085
-54.0 86.0 8.1915911188832
-54.0 88.0 6.13764046742804
-54.0 90.0 2.8684136272958
-52.0 0.0 -20.0
-52.0 2.0 -20.0
-52.0 4.0 -20.0
-52.0 6.0 -20.0
-52.0 8.0 -20.0
-52.0 10.0 -20.0
-52.0 12.0 -20.0
-52.0 14.0 -14.6782979600831
-52.0 16.0 -10.1670009849441
-52.0 18.0 -6.67501527405488
-52.0 20.0 -3.84744809617702
-52.0 22.0 -1.50590273378352
-52.0 24.0 0.452292279298288
-52.0 26.0 2.09111413491541
-52.0 28.0 3.45218415733186
-52.0 30.0 4.56283909226833
-52.0 32.0 5.44035668364664
-52.0 34.0 6.09412540206235
-52.0 36.0 6.52651180710623
-52.0 38.0 6.73267426698999
-52.0 40.0 6.69921452791113
-52.0 42.0 6.40112103039342
-52.0 44.0 5.79562048162807
-52.0 46.0 4.80949486336095
-52.0 48.0 3.31033784398938
-52.0 50.0 1.02999135892519
-52.0 52.0 -2.70388630087526
-52.0 54.0 -10.6670074727363
-52.0 56.0 -14.8057174484681
-52.0 58.0 -3.36641509772801
-52.0 60.0 1.46274590856365
-52.0 62.0 4.50986225328723
-52.0 64.0 6.66781402999795
-52.0 66.0 8.26395407392428
-52.0 68.0 9.45196288871886
-52.0 70.0 10.3125617648207
-52.0 72.0 10.7699904894704
-52.0 74.0 11.1468205825672
-52.0 76.0 11.2616789507396
-52.0 78.0 11.1031816923234
-52.0 80.0 10.639490400507
-52.0 82.0 9.80843459146136
-52.0 84.0 8.49333451280171
-52.0 86.0 6.45891042612247
-52.0 88.0 3.1371478613448
-52.0 90.0 -3.55328407248802
-50.0 0.0 -20.0
-50.0 2.0 -20.0
-50.0 4.0 -18.4143264419204
-50.0 6.0 -17.0672081439044
-50.0 8.0 -17.3172724698208
-50.0 10.0 -19.698002607327
-50.0 12.0 -20.0
-50.0 14.0 -20.0
-50.0 16.0 -14.2149980473129
-50.0 18.0 -8.82168539499883
-50.0 20.0 -5.04182493298164
-50.0 22.0 -2.1416131265819
-50.0 24.0 0.17336072175662
-50.0 26.0 2.05136435294716
-50.0 28.0 3.57681761378498
-50.0 30.0 4.80099935191528
-50.0 32.0 5.75553168576094
-50.0 34.0 6.45881439413073
-50.0 36.0 6.9190205714905
-50.0 38.0 7.13501313491589
-50.0 40.0 7.09553489403614
-50.0 42.0 6.77629324506533
-50.0 44.0 6.13351516557819
-50.0 46.0 5.09015703409443
-50.0 48.0 3.50386524673614
-50.0 50.0 1.07911987508209
-50.0 52.0 -2.95622038177807
-50.0 54.0 -12.1985259445802
-50.0 56.0 -11.9438425901885
-50.0 58.0 -2.28273011758387
-50.0 60.0 2.19071376453633
-50.0 62.0 5.05760825216149
-50.0 64.0 7.08807387667589
-50.0 66.0 8.57589148116618
-50.0 68.0 9.66051489488981
-50.0 70.0 10.2542793269671
-50.0 72.0 10.7843198772771
-50.0 74.0 11.0292876364112
-50.0 76.0 10.9844787795495
-50.0 78.0 10.6222668344786
-50.0 80.0 9.88300470400968
-50.0 82.0 8.65102896683784
-50.0 84.0 6.68982960509751
-50.0 86.0 3.42352441006893
-50.0 88.0 -3.28371392971554
-50.0 90.0 -13.1423136095262
-48.0 0.0 -18.2854418232159
-48.0 2.0 -14.1311595454856
-48.0 4.0 -11.8351607305123
-48.0 6.0 -10.6439985790137
-48.0 8.0 -10.3663001566559
-48.0 10.0 -11.0834400416214
-48.0 12.0 -13.2584766407375
-48.0 14.0 -18.7802124003038
-48.0 16.0 -20.0
-48.0 18.0 -13.5357379481099
-48.0 20.0 -7.37414647570998
-48.0 22.0 -3.43249197352201
-48.0 24.0 -0.549770619063731
-48.0 26.0 1.67210521796057
-48.0 28.0 3.41727471095166
-48.0 30.0 4.78460402929104
-48.0 32.0 5.83116595617037
-48.0 34.0 6.59004183114756
-48.0 36.0 7.07825527094924
-48.0 38.0 7.30001189442233
-48.0 40.0 7.24697164439836
-48.0 42.0 6.89566843203983
-48.0 44.0 6.20068516920254
-48.0 46.0 5.07923692395424
-48.0 48.0 3.37410974828334
-48.0 50.0 0.747862388026215
-48.0 52.0 -3.73518278747168
-48.0 54.0 -15.4419272062462
-48.0 56.0 -9.36851193014072
-48.0 58.0 -1.30150885826994
-48.0 60.0 2.77474040579634
-48.0 62.0 5.43286222898379
-48.0 64.0 7.31510956220803
-48.0 66.0 8.67758073232768
-48.0 68.0 9.64291416637067
-48.0 70.0 10.1446346074122
-48.0 72.0 10.5407028880059
-48.0 74.0 10.6284186457853
-48.0 76.0 10.3870355237671
-48.0 78.0 9.76229186700523
-48.0 80.0 8.64402148460293
-48.0 82.0 6.80432783421587
-48.0 84.0 3.69044651277207
-48.0 86.0 -2.69960674192689
-48.0 88.0 -14.4220111757538
-48.0 90.0 1.75376751353253
-46.0 0.0 -11.8429399063921
-46.0 2.0 -9.03900571242406
-46.0 4.0 -7.26122592606096
-46.0 6.0 -6.21864448703326
-46.0 8.0 -5.81932930815107
-46.0 10.0 -6.09017151634223
-46.0 12.0 -7.19721865875533
-46.0 14.0 -9.61116694944903
-46.0 16.0 -15.0090733800658
-46.0 18.0 -20.0
-46.0 20.0 -11.7654744730894
-46.0 22.0 -5.55269943706844
-46.0 24.0 -1.73815926508533
-46.0 26.0 0.971392594918354
-46.0 28.0 3.00047072337255
-46.0 30.0 4.54028769970379
-46.0 32.0 5.69087090826149
-46.0 34.0 6.50777677445475
-46.0 36.0 7.02063568540711
-46.0 38.0 7.24084155825891
-46.0 40.0 7.16375991354427
-46.0 42.0 6.76677330202815
-46.0 44.0 6.00198160672227
-46.0 46.0 4.77848252432785
-46.0 48.0 2.91792048887007
-46.0 50.0 0.0207958148869633
-46.0 52.0 -5.11594003804288
-46.0 54.0 -20.0
-46.0 56.0 -7.24048795649687
-46.0 58.0 -0.50021741621503
-46.0 60.0 3.17036766924781
-46.0 62.0 5.60334668449022
-46.0 64.0 7.32231358072204
-46.0 66.0 8.54517139638777
-46.0 68.0 9.20182567444352
-46.0 70.0 9.77283872504956
-46.0 72.0 10.0128069062165
-46.0 74.0 9.91113014424806
-46.0 76.0 9.42181809979472
-46.0 78.0 8.44405171523442
-46.0 80.0 6.7662458060925
-46.0 82.0 3.88139891254452
-46.0 84.0 -1.95792964291553
-46.0 86.0 -19.2244577345851
-46.0 88.0 1.19029057412885
-46.0 90.0 7.22169469020063
-44.0 0.0 -7.54444284085198
-44.0 2.0 -5.36639902901356
-44.0 4.0 -3.88348447785231
-44.0 6.0 -2.95359278673208
-44.0 8.0 -2.52858967633359
-44.0 10.0 -2.62495021698066
-44.0 12.0 -3.33205830853823
-44.0 14.0 -4.86994435930855
-44.0 16.0 -7.80525241832043
-44.0 18.0 -14.2804158009644
-44.0 20.0 -20.0
-44.0 22.0 -8.93532852890344
-44.0 24.0 -3.44577852368586
-44.0 26.0 -0.0387609217742216
-44.0 28.0 2.34962566719146
-44.0 30.0 4.08997750204813
-44.0 32.0 5.35243496666918
-44.0 34.0 6.22534929120581
-44.0 36.0 6.75535548840918
-44.0 38.0 6.96297174638896
-44.0 40.0 6.84797126023251
-44.0 42.0 6.38843062337159
-44.0 44.0 5.53280676039095
-44.0 46.0 4.17896451029201
-44.0 48.0 2.11886096684988
-44.0 50.0 -1.13914537382247
-44.0 52.0 -7.2564955555234
-44.0 54.0 -20.0
-44.0 56.0 -5.60275150006743
-44.0 58.0 0.057308756907271
-44.0 60.0 3.33294880112177
-44.0 62.0 5.53297478289339
-44.0 64.0 7.07781332697907
-44.0 66.0 8.14870607623526
-44.0 68.0 8.69399550435816
-44.0 70.0 9.10758440581702
-44.0 72.0 9.16437783238527
-44.0 74.0 8.82975763690864
-44.0 76.0 8.01547597972256
-44.0 78.0 6.53152647422609
-44.0 80.0 3.92954213557583
-44.0 82.0 -1.2401088167482
-44.0 84.0 -20.0
-44.0 86.0 -0.032454687428008
-44.0 88.0 6.57923470547189
-44.0 90.0 10.5825141728354
-42.0 0.0 -4.45735103272326
-42.0 2.0 -2.62925759648498
-42.0 4.0 -1.33037007704389
-42.0 6.0 -0.48243650246467
-42.0 8.0 -0.0597902883889176
-42.0 10.0 -0.0770250135220735
-42.0 12.0 -0.594483856472972
-42.0 14.0 -1.74733480903802
-42.0 16.0 -3.83646226674614
-42.0 18.0 -7.6788106722942
-42.0 20.0 -17.3443464770261
-42.0 22.0 -14.9920835832186
-42.0 24.0 -5.77980618963539
-42.0 26.0 -1.34939130683577
-42.0 28.0 1.4862310081329
-42.0 30.0 3.45165375422861
-42.0 32.0 4.82802132477202
-42.0 34.0 5.74938509579123
-42.0 36.0 6.28415252569693
-42.0 38.0 6.4637912620911
-42.0 40.0 6.2929669779803
-42.0 42.0 5.750011933212
-42.0 44.0 4.77810635463045
-42.0 46.0 3.25964681925191
-42.0 48.0 0.944692870423399
-42.0 50.0 -2.79873016478339
-42.0 52.0 -10.4977072213323
-42.0 54.0 -16.6218563488055
-42.0 56.0 -4.46548897210327
-42.0 58.0 0.313858783648951
-42.0 60.0 3.21428869372639
-42.0 62.0 5.17895787557744
-42.0 64.0 6.5417079211569
-42.0 66.0 7.26064269508612
-42.0 68.0 7.87201610198523
-42.0 70.0 8.10653748659222
-42.0 72.0 7.9446909547307
-42.0 74.0 7.31363629258421
-42.0 76.0 6.0480922715381
-42.0 78.0 3.76282534877858
-42.0 80.0 -0.705321592236478
-42.0 82.0 -16.8843833965017
-42.0 84.0 -2.02559339367823
-42.0 86.0 5.46058842450685
-42.0 88.0 9.80295270431993
-42.0 90.0 12.9059718239134
-40.0 0.0 -2.19906136504449
-40.0 2.0 -0.581416389126597
-40.0 4.0 0.599871259827929
-40.0 6.0 1.39069327941995
-40.0 8.0 1.80396769266656
-40.0 10.0 1.82503299170977
-40.0 12.0 1.40713434319197
-40.0 14.0 0.453216994636729
-40.0 16.0 -1.23475386520886
-40.0 18.0 -4.11758186665092
-40.0 20.0 -9.69247044621654
-40.0 22.0 -20.0
-40.0 24.0 -8.95460312341992
-40.0 26.0 -2.95127791215228
-40.0 28.0 0.431176654964063
-40.0 30.0 2.63906925901505
-40.0 32.0 4.12341175748917
-40.0 34.0 5.07884158360289
-40.0 36.0 5.60015992073308
-40.0 38.0 5.73122367089562
-40.0 40.0 5.48170766043276
-40.0 42.0 4.82935852054532
-40.0 44.0 3.70977864607466
-40.0 46.0 1.98397981631852
-40.0 48.0 -0.658127331437983
-40.0 50.0 -5.07210361104699
-40.0 52.0 -15.7498672999516
-40.0 54.0 -12.3293030055818
-40.0 56.0 -3.84308364802974
-40.0 58.0 0.208806560379511
-40.0 60.0 2.75631373119721
-40.0 62.0 4.4862829010842
-40.0 64.0 5.66090117750952
-40.0 66.0 6.24931329483764
-40.0 68.0 6.68212279967365
-40.0 70.0 6.71063091170799
-40.0 72.0 6.28029917220732
-40.0 74.0 5.25223636689129
-40.0 76.0 3.30307018798898
-40.0 78.0 -0.481899129736891
-40.0 80.0 -11.2785882098138
-40.0 82.0 -5.03450061768291
-40.0 84.0 3.81348916434513
-40.0 86.0 8.6011557253814
-40.0 88.0 11.9673568702776
-40.0 90.0 14.5670726147125
-38.0 0.0 -0.574169741864121
-38.0 2.0 0.918842793938107
-38.0 4.0 2.02879345436702
-38.0 6.0 2.78349396389701
-38.0 8.0 3.18827977262576
-38.0 10.0 3.22817349891069
-38.0 12.0 2.86382409008861
-38.0 14.0 2.01836853603453
-38.0 16.0 0.543852496932363
-38.0 18.0 -1.87449630194482
-38.0 20.0 -6.0844669390173
-38.0 22.0 -16.4235687117949
-38.0 24.0 -13.4634435472772
-38.0 26.0 -4.8305024644404
-38.0 28.0 -0.795183597228787
-38.0 30.0 1.66030890402496
-38.0 32.0 3.23620479269545
-38.0 34.0 4.20297962278769
-38.0 36.0 4.68555016920387
-38.0 38.0 4.74089975481164
-38.0 40.0 4.38330549338786
-38.0 42.0 3.58855283655339
-38.0 44.0 2.28143674188943
-38.0 46.0 0.293102701135128
-38.0 48.0 -2.77531704422014
-38.0 50.0 -8.16103331293131
-38.0 52.0 -20.0
-38.0 54.0 -10.1952158322276
-38.0 56.0 -3.77499698004597
-38.0 58.0 -0.336048746969101
-38.0 60.0 1.87970074202829
-38.0 62.0 3.37729968311968
-38.0 64.0 4.15627079896488
-38.0 66.0 4.8101245088239
-38.0 68.0 5.04680077734915
-38.0 70.0 4.8337022727683
-38.0 72.0 4.05927247676708
-38.0 74.0 2.4575097981954
-38.0 76.0 -0.683030365380862
-38.0 78.0 -8.5096988461356
-38.0 80.0 -9.64776801343098
-38.0 82.0 1.54578797386586
-38.0 84.0 6.92666387713263
-38.0 86.0 10.619652663252
-38.0 88.0 13.4537267254112
-38.0 90.0 15.7414358930968
-36.0 0.0 0.52870104441633
-36.0 2.0 1.95957282931078
-36.0 4.0 3.03494919645803
-36.0 6.0 3.77235555898634
-36.0 8.0 4.17285943113528
-36.0 10.0 4.2215732531477
-36.0 12.0 3.88385374758133
-36.0 14.0 3.09486460946602
-36.0 16.0 1.73457874411161
-36.0 18.0 -0.438357155815117
-36.0 20.0 -4.00909112056372
-36.0 22.0 -11.1592600370866
-36.0 24.0 -20.0
-36.0 26.0 -6.96215815406661
-36.0 28.0 -2.17463029370229
-36.0 30.0 0.514876098515261
-36.0 32.0 2.15262193489545
-36.0 34.0 3.09773835567267
-36.0 36.0 3.5071796987536
-36.0 38.0 3.45077091923378
-36.0 40.0 2.94630541930365
-36.0 42.0 1.96553752360074
-36.0 44.0 0.417912064902456
-36.0 46.0 -1.9078189281488
-36.0 48.0 -5.54685614573572
-36.0 50.0 -12.4611329755365
-36.0 52.0 -20.0
-36.0 54.0 -9.39574704951453
-36.0 56.0 -4.35021417493831
-36.0 58.0 -1.44120326410043
-36.0 60.0 0.461030606488975
-36.0 62.0 1.73019642306153
-36.0 64.0 2.36215231818646
-36.0 66.0 2.8254973331013
-36.0 68.0 2.84663766024828
-36.0 70.0 2.34235647945104
-36.0 72.0 1.09819983168123
-36.0 74.0 -1.43650467612522
-36.0 76.0 -7.29351498903503
-36.0 78.0 -17.9121892833902
-36.0 80.0 -1.50203034920802
-36.0 82.0 4.69552579770063
-36.0 84.0 8.80114765823342
-36.0 86.0 11.9216754728915
-36.0 88.0 14.4377362363877
-36.0 90.0 16.5250023324018
-34.0 0.0 1.17606819265785
-34.0 2.0 2.59804123775988
-34.0 4.0 3.67165553162948
-34.0 6.0 4.40960008475377
-34.0 8.0 4.81143349929325
-34.0 10.0 4.86323261519592
-34.0 12.0 4.53400720117393
-34.0 14.0 3.76686330242845
-34.0 16.0 2.4587958306271
-34.0 18.0 0.409845075827434
-34.0 20.0 -2.83467727610242
-34.0 22.0 -8.72440459209038
-34.0 24.0 -20.0
-34.0 26.0 -9.30229369295885
-34.0 28.0 -3.69533532235888
-34.0 30.0 -0.811299390298395
-34.0 32.0 0.842063882695556
-34.0 34.0 1.71919378403748
-34.0 36.0 2.00830273611635
-34.0 38.0 1.79043179349166
-34.0 40.0 1.08491681276093
-34.0 42.0 -0.143551444001806
-34.0 44.0 -2.00738242738564
-34.0 46.0 -4.7794495894333
-34.0 48.0 -9.21626622689935
-34.0 50.0 -18.9350048610318
-34.0 52.0 -18.9532231927984
-34.0 54.0 -9.78705508883731
-34.0 56.0 -5.76027364942309
-34.0 58.0 -3.32567701715113
-34.0 60.0 -1.72200359959278
-34.0 62.0 -0.890808533821173
-34.0 64.0 -0.182658410128981
-34.0 66.0 0.0920023985089286
-34.0 68.0 -0.119866000156569
-34.0 70.0 -0.987441562302783
-34.0 72.0 -2.93730679149244
-34.0 74.0 -7.33784271918463
-34.0 76.0 -20.0
-34.0 78.0 -5.6215947363134
-34.0 80.0 1.76565824030673
-34.0 82.0 6.40803570890541
-34.0 84.0 9.88854931780152
-34.0 86.0 12.6871571571405
-34.0 88.0 15.0129937499938
-34.0 90.0 16.9752842405079
-32.0 0.0 1.40692157706566
-32.0 2.0 2.87226184244777
-32.0 4.0 3.97637126166532
-32.0 6.0 4.73244555652343
-32.0 8.0 5.14158780742537
-32.0 10.0 5.19226271365617
-32.0 12.0 4.85704993743747
-32.0 14.0 4.08490672400405
-32.0 16.0 2.78385407770579
-32.0 18.0 0.778722427660246
-32.0 20.0 -2.31344616671735
-32.0 22.0 -7.60919118911456
-32.0 24.0 -20.0
-32.0 26.0 -11.7810707966731
-32.0 28.0 -5.3601855848595
-32.0 30.0 -2.35423960627428
-32.0 32.0 -0.752712346966542
-32.0 34.0 -0.0092131298416481
-32.0 36.0 0.091387379472416
-32.0 38.0 -0.362148903885989
-32.0 40.0 -1.3523823341871
-32.0 42.0 -2.9264420426816
-32.0 44.0 -5.22848541646653
-32.0 46.0 -8.6242740498057
-32.0 48.0 -14.2595333279978
-32.0 50.0 -20.0
-32.0 52.0 -17.9332344219203
-32.0 54.0 -11.6447394307565
-32.0 56.0 -8.46202422245801
-32.0 58.0 -6.47832523396431
-32.0 60.0 -5.15942118596371
-32.0 62.0 -4.47904403212164
-32.0 64.0 -3.92690349708432
-32.0 66.0 -3.80417030426565
-32.0 68.0 -4.2429654616772
-32.0 70.0 -5.57947632292721
-32.0 72.0 -8.77252508716938
-32.0 74.0 -19.4298766063493
-32.0 76.0 -11.416729190729
-32.0 78.0 -2.12220147538106
-32.0 80.0 3.25408896052338
-32.0 82.0 7.20934125959202
-32.0 84.0 10.3747318319616
-32.0 86.0 13.0063597118213
-32.0 88.0 15.2331267933408
-32.0 90.0 17.12875646646
-30.0 0.0 1.24081980107032
-30.0 2.0 2.80727344722404
-30.0 4.0 3.97603459259009
-30.0 6.0 4.76800689256434
-30.0 8.0 5.18999235325083
-30.0 10.0 5.23501859503304
-30.0 12.0 4.87987021362885
-30.0 14.0 4.07835108354219
-30.0 16.0 2.74587690218835
-30.0 18.0 0.722234986989452
-30.0 20.0 -2.33504059257787
-30.0 22.0 -7.37334138896109
-30.0 24.0 -19.8660975989677
-30.0 26.0 -14.3069183286976
-30.0 28.0 -7.201323241406
-30.0 30.0 -4.18702553336286
-30.0 32.0 -2.73550386841195
-30.0 34.0 -2.22488989861941
-30.0 36.0 -2.4225794364128
-30.0 38.0 -3.23950779008002
-30.0 40.0 -4.66786852799174
-30.0 42.0 -6.77692028459274
-30.0 44.0 -9.76153392749339
-30.0 46.0 -14.138056674721
-30.0 48.0 -20.0
-30.0 50.0 -20.0
-30.0 52.0 -20.0
-30.0 54.0 -16.2378396135899
-30.0 56.0 -13.9526431106946
-30.0 58.0 -12.4833642007078
-30.0 60.0 -11.6580488822815
-30.0 62.0 -10.7952238864222
-30.0 64.0 -10.1984976062582
-30.0 66.0 -9.99433223151637
-30.0 68.0 -10.4880343612656
-30.0 70.0 -12.4087258520086
-30.0 72.0 -18.64923787176
-30.0 74.0 -20.0
-30.0 76.0 -7.51918885716288
-30.0 78.0 -1.04320566530472
-30.0 80.0 3.59822860516035
-30.0 82.0 7.28326538444593
-30.0 84.0 10.3390210656509
-30.0 86.0 12.924418087014
-30.0 88.0 15.1292102144724
-30.0 90.0 17.0092284416398
-28.0 0.0 0.681187054552107
-28.0 2.0 2.41874088472986
-28.0 4.0 3.69028214121319
-28.0 6.0 4.53617871784932
-28.0 8.0 4.97519144482117
-28.0 10.0 5.00812243612327
-28.0 12.0 4.617208982202
-28.0 14.0 3.76069547746344
-28.0 16.0 2.3588748448257
-28.0 18.0 0.259743467231075
-28.0 20.0 -2.85822362488518
-28.0 22.0 -7.85872964283567
-28.0 24.0 -19.2000484443868
-28.0 26.0 -16.8005461316303
-28.0 28.0 -9.30577528588044
-28.0 30.0 -6.45148163759964
-28.0 32.0 -5.3041877073112
-28.0 34.0 -5.20033389634257
-28.0 36.0 -5.91195650448011
-28.0 38.0 -7.37415223441423
-28.0 40.0 -9.62282786489111
-28.0 42.0 -12.8025345144834
-28.0 44.0 -17.2521716183739
-28.0 46.0 -20.0
-28.0 48.0 -20.0
-28.0 50.0 -20.0
-28.0 52.0 -20.0
-28.0 54.0 -20.0
-28.0 56.0 -20.0
-28.0 58.0 -20.0
-28.0 60.0 -20.0
-28.0 62.0 -20.0
-28.0 64.0 -20.0
-28.0 66.0 -20.0
-28.0 68.0 -20.0
-28.0 70.0 -20.0
-28.0 72.0 -20.0
-28.0 74.0 -16.0491293438489
-28.0 76.0 -7.51436801179771
-28.0 78.0 -1.6450343425199
-28.0 80.0 2.92486188611991
-28.0 82.0 6.6651723560282
-28.0 84.0 9.80060304687237
-28.0 86.0 12.4582971612037
-28.0 88.0 14.7178159752505
-28.0 90.0 16.632273129922
-26.0 0.0 -0.284716683549486
-26.0 2.0 1.71508778195465
-26.0 4.0 3.13346703573638
-26.0 6.0 4.0512350864519
-26.0 8.0 4.50888821938087
-26.0 10.0 4.51958710647014
-26.0 12.0 4.07278702240086
-26.0 14.0 3.13097550599683
-26.0 16.0 1.61707650510005
-26.0 18.0 -0.618419488473989
-26.0 20.0 -3.89098500993474
-26.0 22.0 -9.03609317373598
-26.0 24.0 -20.0
-26.0 26.0 -19.2778044585195
-26.0 28.0 -11.8684875916248
-26.0 30.0 -9.44079467810356
-26.0 32.0 -8.89358424109673
-26.0 34.0 -9.6005492086022
-26.0 36.0 -11.4396702516588
-26.0 38.0 -14.5713590927705
-26.0 40.0 -19.5881108301719
-26.0 42.0 -20.0
-26.0 44.0 -20.0
-26.0 46.0 -20.0
-26.0 48.0 -20.0
-26.0 50.0 -20.0
-26.0 52.0 -20.0
-26.0 54.0 -15.875952661102
-26.0 56.0 -13.3177640088264
-26.0 58.0 -12.2216630889571
-26.0 60.0 -11.6976095667758
-26.0 62.0 -12.2394473024474
-26.0 64.0 -14.0260420898361
-26.0 66.0 -17.5734197822486
-26.0 68.0 -20.0
-26.0 70.0 -20.0
-26.0 72.0 -20.0
-26.0 74.0 -20.0
-26.0 76.0 -11.3781101391039
-26.0 78.0 -4.27132315932881
-26.0 80.0 1.0468264242542
-26.0 82.0 5.27030368409474
-26.0 84.0 8.7280461213513
-26.0 86.0 11.6024285336837
-26.0 88.0 14.0048255905976
-26.0 90.0 16.0077441945528
-24.0 0.0 -1.6893069475749
-24.0 2.0 0.698786115540736
-24.0 4.0 2.31592302714042
-24.0 6.0 3.32249557633221
-24.0 8.0 3.7960640596738
-24.0 10.0 3.76842338128747
-24.0 12.0 3.23831549775262
-24.0 14.0 2.17196419406076
-24.0 16.0 0.492013154503317
-24.0 18.0 -1.95509827511487
-24.0 20.0 -5.49378193019957
-24.0 22.0 -10.9785609114005
-24.0 24.0 -20.0
-24.0 26.0 -20.0
-24.0 28.0 -15.3418363843716
-24.0 30.0 -13.8944690435376
-24.0 32.0 -14.8149396486927
-24.0 34.0 -18.0685826707356
-24.0 36.0 -20.0
-24.0 38.0 -20.0
-24.0 40.0 -20.0
-24.0 42.0 -19.1366836314374
-24.0 44.0 -19.8642923034742
-24.0 46.0 -20.0
-24.0 48.0 -20.0
-24.0 50.0 -17.9620585105881
-24.0 52.0 -12.5061820317625
-24.0 54.0 -9.36686923110152
-24.0 56.0 -7.53252540276508
-24.0 58.0 -6.81006401380247
-24.0 60.0 -6.63754493454078
-24.0 62.0 -7.41817333552727
-24.0 64.0 -9.40046404365063
-24.0 66.0 -13.3198816933804
-24.0 68.0 -20.0
-24.0 70.0 -20.0
-24.0 72.0 -17.1824071083089
-24.0 74.0 -17.0718256577755
-24.0 76.0 -20.0
-24.0 78.0 -11.7679736465098
-24.0 80.0 -2.84269091556852
-24.0 82.0 2.82083130064723
-24.0 84.0 7.02371095504702
-24.0 86.0 10.327364025551
-24.0 88.0 12.9869643170859
-24.0 90.0 15.1412969410622
-22.0 0.0 -3.5936809302567
-22.0 2.0 -0.632833140911803
-22.0 4.0 1.24465486900927
-22.0 6.0 2.35410896104663
-22.0 8.0 2.83389693866835
-22.0 10.0 2.74255854521051
-22.0 12.0 2.0899545955759
-22.0 14.0 0.844241837898151
-22.0 16.0 -1.07750907845511
-22.0 18.0 -3.84353763500681
-22.0 20.0 -7.80931132698487
-22.0 22.0 -13.9080502994789
-22.0 24.0 -20.0
-22.0 26.0 -20.0
-22.0 28.0 -20.0
-22.0 30.0 -20.0
-22.0 32.0 -20.0
-22.0 34.0 -20.0
-22.0 36.0 -17.0740997923467
-22.0 38.0 -14.0203940550001
-22.0 40.0 -12.9653051743303
-22.0 42.0 -13.6401738680662
-22.0 44.0 -16.7086453952652
-22.0 46.0 -20.0
-22.0 48.0 -20.0
-22.0 50.0 -12.4191704900509
-22.0 52.0 -8.26780491181532
-22.0 54.0 -5.82946643020191
-22.0 56.0 -4.73298973577525
-22.0 58.0 -4.06883624891728
-22.0 60.0 -4.28865796174654
-22.0 62.0 -5.53241940327279
-22.0 64.0 -8.27093793358901
-22.0 66.0 -14.2149588328162
-22.0 68.0 -20.0
-22.0 70.0 -12.6774199405871
-22.0 72.0 -8.00339786969165
-22.0 74.0 -6.44536613821838
-22.0 76.0 -7.44972755825405
-22.0 78.0 -13.812339013933
-22.0 80.0 -13.4354476507261
-22.0 82.0 -1.51602357375941
-22.0 84.0 4.46335771192657
-22.0 86.0 8.5705843785029
-22.0 88.0 11.6517879778505
-22.0 90.0 14.0353686187521
-20.0 0.0 -6.10825811263145
-20.0 2.0 -2.2869902617207
-20.0 4.0 -0.0765779407193999
-20.0 6.0 1.14373413507165
-20.0 8.0 1.60904589219414
-20.0 10.0 1.41420626676975
-20.0 12.0 0.580472693405952
-20.0 14.0 -0.927484299362526
-20.0 16.0 -3.21027307362236
-20.0 18.0 -6.47489466027996
-20.0 20.0 -11.1592527006061
-20.0 22.0 -18.4092109833612
-20.0 24.0 -20.0
-20.0 26.0 -20.0
-20.0 28.0 -20.0
-20.0 30.0 -20.0
-20.0 32.0 -17.2044592528672
-20.0 34.0 -12.9546560052753
-20.0 36.0 -10.6135278879496
-20.0 38.0 -9.64255233240546
-20.0 40.0 -9.95378071926861
-20.0 42.0 -11.8655829624115
-20.0 44.0 -16.8562317731181
-20.0 46.0 -20.0
-20.0 48.0 -14.776951849859
-20.0 50.0 -8.80066330094998
-20.0 52.0 -5.54774231595781
-20.0 54.0 -3.65918285240794
-20.0 56.0 -2.89176722539055
-20.0 58.0 -2.63913942368745
-20.0 60.0 -3.32366775699896
-20.0 62.0 -5.24811105816414
-20.0 64.0 -9.42651526727509
-20.0 66.0 -20.0
-20.0 68.0 -13.0183449003567
-20.0 70.0 -5.78388256944907
-20.0 72.0 -2.42842400509649
-20.0 74.0 -0.879789318033047
-20.0 76.0 -0.812935121270775
-20.0 78.0 -2.64782946837935
-20.0 80.0 -8.98648248168794
-20.0 82.0 -12.1802827982086
-20.0 84.0 0.481470586750503
-20.0 86.0 6.21220053685173
-20.0 88.0 9.97622470103448
-20.0 90.0 12.6898642244854
-18.0 0.0 -9.44435977206919
-18.0 2.0 -4.27484886349841
-18.0 4.0 -1.64808247484783
-18.0 6.0 -0.320485098711286
-18.0 8.0 0.0921864801120724
-18.0 10.0 -0.269573172374233
-18.0 12.0 -1.37773493798366
-18.0 14.0 -3.28674739231032
-18.0 16.0 -6.1488639950048
-18.0 18.0 -10.2868904328401
-18.0 20.0 -16.4264657633769
-18.0 22.0 -20.0
-18.0 24.0 -20.0
-18.0 26.0 -20.0
-18.0 28.0 -20.0
-18.0 30.0 -15.4043850346886
-18.0 32.0 -11.3710796666134
-18.0 34.0 -8.96636731857515
-18.0 36.0 -7.77576470188511
-18.0 38.0 -7.68623753773839
-18.0 40.0 -8.83545854135523
-18.0 42.0 -11.8554474938541
-18.0 44.0 -19.8414708364011
-18.0 46.0 -20.0
-18.0 48.0 -10.8505648715156
-18.0 50.0 -6.35073066670338
-18.0 52.0 -3.79041306734914
-18.0 54.0 -2.64339973169504
-18.0 56.0 -1.93171538105014
-18.0 58.0 -2.12488353305482
-18.0 60.0 -3.40018141790807
-18.0 62.0 -6.38973216096296
-18.0 64.0 -13.9248315522116
-18.0 66.0 -17.1773246020458
-18.0 68.0 -5.85049667747845
-18.0 70.0 -1.17207945837306
-18.0 72.0 1.462726736409
-18.0 74.0 2.85285965042861
-18.0 76.0 3.17720314133038
-18.0 78.0 2.28764807924505
-18.0 80.0 -0.52754477438469
-18.0 82.0 -9.02934203487726
-18.0 84.0 -7.03236181010483
-18.0 86.0 3.00950610214624
-18.0 88.0 7.92324054129189
-18.0 90.0 11.1026821585366
-16.0 0.0 -14.0729577722256
-16.0 2.0 -6.6106242798505
-16.0 4.0 -3.47671054568905
-16.0 6.0 -2.06599871457083
-16.0 8.0 -1.77290189083023
-16.0 10.0 -2.40713239954385
-16.0 12.0 -3.95321834640301
-16.0 14.0 -6.53455257673383
-16.0 16.0 -10.4825810045298
-16.0 18.0 -16.6454201718774
-16.0 20.0 -20.0
-16.0 22.0 -20.0
-16.0 24.0 -20.0
-16.0 26.0 -20.0
-16.0 28.0 -16.037137789121
-16.0 30.0 -11.3237987480743
-16.0 32.0 -8.48433328501278
-16.0 34.0 -6.91483580093941
-16.0 36.0 -6.40407672887604
-16.0 38.0 -6.96385744959928
-16.0 40.0 -8.88895596726161
-16.0 42.0 -13.2927027614873
-16.0 44.0 -20.0
-16.0 46.0 -15.0775322358567
-16.0 48.0 -8.23684778503379
-16.0 50.0 -4.75230053315193
-16.0 52.0 -2.76736072331295
-16.0 54.0 -1.96121622903493
-16.0 56.0 -1.68693418908443
-16.0 58.0 -2.4025244712882
-16.0 60.0 -4.50312162187573
-16.0 62.0 -9.47277879739424
-16.0 64.0 -20.0
-16.0 66.0 -7.59582248072285
-16.0 68.0 -1.35298940508591
-16.0 70.0 2.1580215896455
-16.0 72.0 4.32804028111162
-16.0 74.0 5.54961741772785
-16.0 76.0 5.92307525181173
-16.0 78.0 5.36738084537345
-16.0 80.0 3.53640002394277
-16.0 82.0 -0.746595047449994
-16.0 84.0 -18.1471234187717
-16.0 86.0 -1.62312078439618
-16.0 88.0 5.43538066616715
-16.0 90.0 9.27012120768122
-14.0 0.0 -20.0
-14.0 2.0 -9.31016967395691
-14.0 4.0 -5.58166146084613
-14.0 6.0 -4.14811856783691
-14.0 8.0 -4.09286544336279
-14.0 10.0 -5.19169657118491
-14.0 12.0 -7.51282582796073
-14.0 14.0 -11.4595345845521
-14.0 16.0 -18.4032411834515
-14.0 18.0 -20.0
-14.0 20.0 -20.0
-14.0 22.0 -20.0
-14.0 24.0 -20.0
-14.0 26.0 -19.3735078747679
-14.0 28.0 -12.6986782014916
-14.0 30.0 -9.00561914208482
-14.0 32.0 -6.88677440864925
-14.0 34.0 -5.90827806470499
-14.0 36.0 -5.95197668143518
-14.0 38.0 -7.12580279456014
-14.0 40.0 -9.93438119968378
-14.0 42.0 -16.518432841183
-14.0 44.0 -20.0
-14.0 46.0 -11.5220097235797
-14.0 48.0 -6.56876939694258
-14.0 50.0 -3.85400139200249
-14.0 52.0 -2.65100462993392
-14.0 54.0 -1.90444026739185
-14.0 56.0 -2.10889039363289
-14.0 58.0 -3.49288872916488
-14.0 60.0 -6.91727064028785
-14.0 62.0 -17.4935178684238
-14.0 64.0 -11.3491174667052
-14.0 66.0 -2.64555110021139
-14.0 68.0 1.80517262794857
-14.0 70.0 4.63752357242924
-14.0 72.0 6.47834285610092
-14.0 74.0 7.54493927941704
-14.0 76.0 7.89247077686425
-14.0 78.0 7.46118102837526
-14.0 80.0 6.03181232928954
-14.0 82.0 2.98665320601537
-14.0 84.0 -4.20999134501415
-14.0 86.0 -9.84432369010533
-14.0 88.0 2.42211364366289
-14.0 90.0 7.18705817660889
-12.0 0.0 -20.0
-12.0 2.0 -12.3892629886526
-12.0 4.0 -8.00740094460887
-12.0 6.0 -6.67677404805453
-12.0 8.0 -7.08347400025095
-12.0 10.0 -9.06166038065353
-12.0 12.0 -13.1030115678784
-12.0 14.0 -20.0
-12.0 16.0 -20.0
-12.0 18.0 -19.3875885762952
-12.0 20.0 -18.4719766927336
-12.0 22.0 -20.0
-12.0 24.0 -20.0
-12.0 26.0 -16.0315604767234
-12.0 28.0 -10.6120019846621
-12.0 30.0 -7.65999104426518
-12.0 32.0 -6.11454252358989
-12.0 34.0 -5.65188262502392
-12.0 36.0 -6.2298634026849
-12.0 38.0 -8.07198604000557
-12.0 40.0 -12.0413899488
-12.0 42.0 -20.0
-12.0 44.0 -17.3802247594165
-12.0 46.0 -9.42183747701657
-12.0 48.0 -5.67575668705473
-12.0 50.0 -3.58876339049044
-12.0 52.0 -2.74567303373123
-12.0 54.0 -2.45932176393008
-12.0 56.0 -3.22955810535406
-12.0 58.0 -5.57178501247679
-12.0 60.0 -11.700638693795
-12.0 62.0 -19.4668846586905
-12.0 64.0 -5.06099465267758
-12.0 66.0 0.590829059389955
-12.0 68.0 4.10604368770459
-12.0 70.0 6.49299054402419
-12.0 72.0 8.08651761317166
-12.0 74.0 9.01433800620797
-12.0 76.0 9.30355853915584
-12.0 78.0 8.90141018540236
-12.0 80.0 7.64486720390014
-12.0 82.0 5.12591523081156
-12.0 84.0 0.0576199098864226
-12.0 86.0 -20.0
-12.0 88.0 -1.2671706141248
-12.0 90.0 4.84643115391673
-10.0 0.0 -20.0
-10.0 2.0 -15.8640974498515
-10.0 4.0 -10.8533868992212
-10.0 6.0 -9.8843994338622
-10.0 8.0 -11.2562492716612
-10.0 10.0 -15.3863288620112
-10.0 12.0 -20.0
-10.0 14.0 -20.0
-10.0 16.0 -15.7627993265831
-10.0 18.0 -14.3662409929508
-10.0 20.0 -16.0405261747698
-10.0 22.0 -20.0
-10.0 24.0 -20.0
-10.0 26.0 -13.7507222879721
-10.0 28.0 -9.33549723336634
-10.0 30.0 -7.01930254144307
-10.0 32.0 -5.99871229640587
-10.0 34.0 -6.0422400663596
-10.0 36.0 -7.18983212921512
-10.0 38.0 -9.83516264862529
-10.0 40.0 -15.5736224856124
-10.0 42.0 -20.0
-10.0 44.0 -13.8230088053691
-10.0 46.0 -8.36058275168408
-10.0 48.0 -5.49010689042643
-10.0 50.0 -4.23268342650348
-10.0 52.0 -3.45159679776917
-10.0 54.0 -3.66769016328829
-10.0 56.0 -5.17363160246003
-10.0 58.0 -9.14268606314878
-10.0 60.0 -20.0
-10.0 62.0 -8.92486940130954
-10.0 64.0 -1.47152403914961
-10.0 66.0 2.84140588647345
-10.0 68.0 5.78463992617223
-10.0 70.0 7.85859392956314
-10.0 72.0 9.25903646227
-10.0 74.0 10.0622945088555
-10.0 76.0 10.2767853255911
-10.0 78.0 9.85124935503266
-10.0 80.0 8.6507264444933
-10.0 82.0 6.36594409167655
-10.0 84.0 2.15311473260134
-10.0 86.0 -8.25906752365736
-10.0 88.0 -5.91012456371176
-10.0 90.0 2.23668116097922
-8.0 0.0 -20.0
-8.0 2.0 -19.7652222804201
-8.0 4.0 -14.3512233069019
-8.0 6.0 -14.3497062501526
-8.0 8.0 -18.3643831612007
-8.0 10.0 -20.0
-8.0 12.0 -18.9593474431266
-8.0 14.0 -13.5996806616187
-8.0 16.0 -11.8206849680885
-8.0 18.0 -12.2921401686521
-8.0 20.0 -15.4259971533153
-8.0 22.0 -20.0
-8.0 24.0 -20.0
-8.0 26.0 -12.2534139873413
-8.0 28.0 -8.70946936619519
-8.0 30.0 -6.98969175965476
-8.0 32.0 -6.49193507501656
-8.0 34.0 -7.07213592364024
-8.0 36.0 -8.87420617330054
-8.0 38.0 -12.5788844990984
-8.0 40.0 -20.0
-8.0 42.0 -20.0
-8.0 44.0 -12.2028508992015
-8.0 46.0 -8.19896209169368
-8.0 48.0 -6.01939888430765
-8.0 50.0 -5.13930810681084
-8.0 52.0 -4.83051710816296
-8.0 54.0 -5.63970366685423
-8.0 56.0 -8.23596972832283
-8.0 58.0 -16.0175946314975
-8.0 60.0 -15.3655215004089
-8.0 62.0 -4.50502451439018
-8.0 64.0 0.840735542620854
-8.0 66.0 4.40880805315904
-8.0 68.0 6.97469725293047
-8.0 70.0 8.82052115641439
-8.0 72.0 10.0662115598137
-8.0 74.0 10.756089224394
-8.0 76.0 10.8853459507026
-8.0 78.0 10.4017278540085
-8.0 80.0 9.18465617316279
-8.0 82.0 6.97639492621623
-8.0 84.0 3.13715240706407
-8.0 86.0 -4.82238166448643
-8.0 88.0 -12.1250164110197
-8.0 90.0 -0.666410394779041
-6.0 0.0 -20.0
-6.0 2.0 -20.0
-6.0 4.0 -19.1242037339506
-6.0 6.0 -20.0
-6.0 8.0 -20.0
-6.0 10.0 -17.6795950613162
-6.0 12.0 -12.4979897382491
-6.0 14.0 -10.3225687429185
-6.0 16.0 -10.0393506506431
-6.0 18.0 -11.6080678776237
-6.0 20.0 -16.0671986960542
-6.0 22.0 -20.0
-6.0 24.0 -17.5316152410993
-6.0 26.0 -11.4361147962948
-6.0 28.0 -8.69112746766301
-6.0 30.0 -7.56736225307175
-6.0 32.0 -7.62533212791776
-6.0 34.0 -8.81230900939418
-6.0 36.0 -11.4211299941971
-6.0 38.0 -16.6919874566753
-6.0 40.0 -20.0
-6.0 42.0 -17.9382264137305
-6.0 44.0 -11.9531991828435
-6.0 46.0 -8.95709229941312
-6.0 48.0 -7.65408295473134
-6.0 50.0 -6.82610779907737
-6.0 52.0 -7.01715400615406
-6.0 54.0 -8.60130532468124
-6.0 56.0 -13.1830480114539
-6.0 58.0 -20.0
-6.0 60.0 -8.83594958197384
-6.0 62.0 -1.99340553981369
-6.0 64.0 2.3350484134228
-6.0 66.0 5.4495141678642
-6.0 68.0 7.76004244991272
-6.0 70.0 9.43753960029299
-6.0 72.0 10.5568247631244
-6.0 74.0 11.1411659145306
-6.0 76.0 11.1759360141734
-6.0 78.0 10.6064579735286
-6.0 80.0 9.31859786545294
-6.0 82.0 7.08141496747851
-6.0 84.0 3.3587413134414
-6.0 86.0 -3.65058988433587
-6.0 88.0 -20.0
-6.0 90.0 -3.92288316140474
-4.0 0.0 -20.0
-4.0 2.0 -20.0
-4.0 4.0 -20.0
-4.0 6.0 -20.0
-4.0 8.0 -17.7556431665972
-4.0 10.0 -12.303615275365
-4.0 12.0 -9.65474494106623
-4.0 14.0 -8.76068581629968
-4.0 16.0 -9.4043745201829
-4.0 18.0 -11.8926171169832
-4.0 20.0 -17.908394258382
-4.0 22.0 -20.0
-4.0 24.0 -15.9150424156217
-4.0 26.0 -11.2859315205812
-4.0 28.0 -9.31561413106956
-4.0 30.0 -8.82601549983908
-4.0 32.0 -9.51549566210939
-4.0 34.0 -11.4378146208076
-4.0 36.0 -15.1264696368053
-4.0 38.0 -20.0
-4.0 40.0 -20.0
-4.0 42.0 -17.2512152043121
-4.0 44.0 -13.0685691045156
-4.0 46.0 -10.8410234040303
-4.0 48.0 -9.91947594755617
-4.0 50.0 -9.53183627817488
-4.0 52.0 -10.2792573091437
-4.0 54.0 -13.0356538513893
-4.0 56.0 -20.0
-4.0 58.0 -15.2912049409129
-4.0 60.0 -5.89126603928236
-4.0 62.0 -0.558311500226045
-4.0 64.0 3.21665454906939
-4.0 66.0 6.05480925477624
-4.0 68.0 8.19689521725385
-4.0 70.0 9.75160089560251
-4.0 72.0 10.7658520201019
-4.0 74.0 11.2488242846484
-4.0 76.0 11.178342954558
-4.0 78.0 10.4961561912704
-4.0 80.0 9.08886633375742
-4.0 82.0 6.73626359684227
-4.0 84.0 2.95156425895143
-4.0 86.0 -3.75246565710499
-4.0 88.0 -20.0
-4.0 90.0 -7.69419403198647
-2.0 0.0 -20.0
-2.0 2.0 -20.0
-2.0 4.0 -20.0
-2.0 6.0 -19.2209327062207
-2.0 8.0 -13.0192424380606
-2.0 10.0 -9.74230958221276
-2.0 12.0 -8.24745272203718
-2.0 14.0 -8.18827480742757
-2.0 16.0 -9.59852435763781
-2.0 18.0 -13.0297980469171
-2.0 20.0 -20.0
-2.0 22.0 -20.0
-2.0 24.0 -15.2451956623777
-2.0 26.0 -11.8709156847394
-2.0 28.0 -10.7094533609179
-2.0 30.0 -10.9538468854695
-2.0 32.0 -12.4302489397503
-2.0 34.0 -15.3348032332392
-2.0 36.0 -20.0
-2.0 38.0 -20.0
-2.0 40.0 -20.0
-2.0 42.0 -19.0558001255446
-2.0 44.0 -16.1096914925528
-2.0 46.0 -14.8047963718807
-2.0 48.0 -13.8563183864933
-2.0 50.0 -13.8158066057653
-2.0 52.0 -15.1925897571108
-2.0 54.0 -20.0
-2.0 56.0 -20.0
-2.0 58.0 -11.355089143401
-2.0 60.0 -4.54776333532731
-2.0 62.0 0.0968232814374342
-2.0 64.0 3.59068374658289
-2.0 66.0 6.28192818966824
-2.0 68.0 8.32498206459757
-2.0 70.0 9.79373853229828
-2.0 72.0 10.7187414324473
-2.0 74.0 11.1002024573948
-2.0 76.0 10.9099782719483
-2.0 78.0 10.0848357716196
-2.0 80.0 8.50665470666321
-2.0 82.0 5.95213865527968
-2.0 84.0 1.9445302213465
-2.0 86.0 -4.87960916895507
-2.0 88.0 -20.0
-2.0 90.0 -12.4573469753783
0.0 0.0 -20.0
0.0 2.0 -20.0
0.0 4.0 -20.0
0.0 6.0 -14.83580748708
0.0 8.0 -10.6209634475295
0.0 10.0 -8.42930632397505
0.0 12.0 -7.72146938859359
0.0 14.0 -8.3598144747184
0.0 16.0 -10.5240401635187
0.0 18.0 -15.0610608721629
0.0 20.0 -20.0
0.0 22.0 -20.0
0.0 24.0 -15.5540935982742
0.0 26.0 -13.384770462811
0.0 28.0 -13.1766512786934
0.0 30.0 -14.4035626450288
0.0 32.0 -17.0417877823696
0.0 34.0 -20.0
0.0 36.0 -20.0
0.0 38.0 -20.0
0.0 40.0 -20.0
0.0 42.0 -20.0
0.0 44.0 -20.0
0.0 46.0 -20.0
0.0 48.0 -20.0
0.0 50.0 -20.0
0.0 52.0 -20.0
0.0 54.0 -20.0
0.0 56.0 -19.6780276372422
0.0 58.0 -10.29975400145
0.0 60.0 -4.33548061452908
0.0 62.0 0.0880582523415226
0.0 64.0 3.51197817715859
0.0 66.0 6.16833090822397
0.0 68.0 8.17366919208652
0.0 70.0 9.58749888009337
0.0 72.0 10.4337559462134
0.0 74.0 10.7081661692367
0.0 76.0 10.3776145400421
0.0 78.0 9.37157237146754
0.0 80.0 7.56011030958304
0.0 82.0 4.7000826751229
0.0 84.0 0.281664884526671
0.0 86.0 -7.09119218721922
0.0 88.0 -20.0
0.0 90.0 -20.0
2.0 0.0 -20.0
2.0 2.0 -20.0
2.0 4.0 -18.3848493283227
2.0 6.0 -12.4798279860524
2.0 8.0 -9.33747273669318
2.0 10.0 -7.91907514784166
2.0 12.0 -7.88194605887698
2.0 14.0 -9.20187276007553
2.0 16.0 -12.2003036899933
2.0 18.0 -18.185037306279
2.0 20.0 -20.0
2.0 22.0 -20.0
2.0 24.0 -17.0951830599317
2.0 26.0 -16.3280654547431
2.0 28.0 -17.5549169186125
2.0 30.0 -20.0
2.0 32.0 -20.0
2.0 34.0 -20.0
2.0 36.0 -20.0
2.0 38.0 -20.0
2.0 40.0 -20.0
2.0 42.0 -20.0
2.0 44.0 -20.0
2.0 46.0 -20.0
2.0 48.0 -20.0
2.0 50.0 -20.0
2.0 52.0 -20.0
2.0 54.0 -20.0
2.0 56.0 -20.0
2.0 58.0 -11.3592943956988
2.0 60.0 -5.19908066968497
2.0 62.0 -0.56482373625045
2.0 64.0 3.00426086324547
2.0 66.0 5.73914659187344
2.0 68.0 7.76563167071539
2.0 70.0 9.15092859921464
2.0 72.0 9.92305650677014
2.0 74.0 10.0777510661377
2.0 76.0 9.57708081419927
2.0 78.0 8.33883113952624
2.0 80.0 6.2095260115641
2.0 82.0 2.89807018997677
2.0 84.0 -2.21365284138944
2.0 86.0 -10.8204071218612
2.0 88.0 -20.0
2.0 90.0 -20.0
4.0 0.0 -20.0
4.0 2.0 -20.0
4.0 4.0 -15.8761890088607
4.0 6.0 -11.1374823429252
4.0 8.0 -8.79684918187538
4.0 10.0 -8.05395219980124
4.0 12.0 -8.67779059954572
4.0 14.0 -10.7426430742271
4.0 16.0 -14.7563345527504
4.0 18.0 -20.0
4.0 20.0 -20.0
4.0 22.0 -20.0
4.0 24.0 -20.0
4.0 26.0 -20.0
4.0 28.0 -20.0
4.0 30.0 -20.0
4.0 32.0 -20.0
4.0 34.0 -20.0
4.0 36.0 -20.0
4.0 38.0 -20.0
4.0 40.0 -20.0
4.0 42.0 -17.1599716680983
4.0 44.0 -16.242539954716
4.0 46.0 -16.5981068918469
4.0 48.0 -19.0792296865533
4.0 50.0 -20.0
4.0 52.0 -20.0
4.0 54.0 -20.0
4.0 56.0 -20.0
4.0 58.0 -15.5952927170559
4.0 60.0 -7.42532672626217
4.0 62.0 -1.92863387068636
4.0 64.0 2.06706656923825
4.0 66.0 5.01155195510226
4.0 68.0 7.11918425855042
4.0 70.0 8.49757698614609
4.0 72.0 9.19277736869769
4.0 74.0 9.20528272385354
4.0 76.0 8.49079090756306
4.0 78.0 6.94647342959375
4.0 80.0 4.37217014372691
4.0 82.0 0.367483962932132
4.0 84.0 -5.99543039138389
4.0 86.0 -17.7708166873795
4.0 88.0 -20.0
4.0 90.0 -17.7708166873794
6.0 0.0 -20.0
6.0 2.0 -20.0
6.0 4.0 -14.2989015581228
6.0 6.0 -10.4901279907696
6.0 8.0 -8.87005593128592
6.0 10.0 -8.80244701696439
6.0 12.0 -10.1530354837072
6.0 14.0 -13.1160949420823
6.0 16.0 -18.4953988717076
6.0 18.0 -20.0
6.0 20.0 -20.0
6.0 22.0 -20.0
6.0 24.0 -20.0
6.0 26.0 -20.0
6.0 28.0 -20.0
6.0 30.0 -20.0
6.0 32.0 -20.0
6.0 34.0 -20.0
6.0 36.0 -20.0
6.0 38.0 -18.3413504425918
6.0 40.0 -14.171766660712
6.0 42.0 -12.5641976381439
6.0 44.0 -11.9153942609353
6.0 46.0 -12.982776524296
6.0 48.0 -16.482707535035
6.0 50.0 -20.0
6.0 52.0 -20.0
6.0 54.0 -18.0024964829167
6.0 56.0 -18.5812816790013
6.0 58.0 -20.0
6.0 60.0 -12.1880242825193
6.0 62.0 -4.20578561162916
6.0 64.0 0.675606365722434
6.0 66.0 3.99776117279324
6.0 68.0 6.24978126611605
6.0 70.0 7.63665871262618
6.0 72.0 8.24205931030864
6.0 74.0 8.07584938754861
6.0 76.0 7.08198085562182
6.0 78.0 5.11772905137706
6.0 80.0 1.88299867006262
6.0 82.0 -3.30608759798983
6.0 84.0 -12.5784502742695
6.0 86.0 -20.0
6.0 88.0 -20.0
6.0 90.0 -12.5784502742695
8.0 0.0 -20.0
8.0 2.0 -20.0
8.0 4.0 -13.3814210906479
8.0 6.0 -10.4328713006899
8.0 8.0 -9.54303136554067
8.0 10.0 -10.2262214033923
8.0 12.0 -12.4646148510331
8.0 14.0 -16.644475572988
8.0 16.0 -20.0
8.0 18.0 -20.0
8.0 20.0 -20.0
8.0 22.0 -20.0
8.0 24.0 -20.0
8.0 26.0 -20.0
8.0 28.0 -17.9734518284387
8.0 30.0 -18.1572908759071
8.0 32.0 -20.0
8.0 34.0 -20.0
8.0 36.0 -19.541100500989
8.0 38.0 -13.4569479951249
8.0 40.0 -10.5425850048312
8.0 42.0 -9.57285923249716
8.0 44.0 -9.68641913589986
8.0 46.0 -11.7098373824612
8.0 48.0 -17.3830442998111
8.0 50.0 -20.0
8.0 52.0 -14.8629537450022
8.0 54.0 -10.66805712486
8.0 56.0 -10.0098609137176
8.0 58.0 -13.3627086120398
8.0 60.0 -20.0
8.0 62.0 -7.93851370223514
8.0 64.0 -1.22647338400891
8.0 66.0 2.70752828339951
8.0 68.0 5.17084972101555
8.0 70.0 6.57229210558828
8.0 72.0 7.06070315833449
8.0 74.0 6.65811536916466
8.0 76.0 5.28248427502336
8.0 78.0 2.70574867235676
8.0 80.0 -1.62120793867381
8.0 82.0 -9.39841444872637
8.0 84.0 -20.0
8.0 86.0 -17.871724941456
8.0 88.0 -20.0
8.0 90.0 -9.39841444872632
10.0 0.0 -20.0
10.0 2.0 -18.7147880013449
10.0 4.0 -13.0442947628715
10.0 6.0 -10.9680754451996
10.0 8.0 -10.8952056960632
10.0 10.0 -12.5116784912785
10.0 12.0 -15.9973838201429
10.0 14.0 -20.0
10.0 16.0 -20.0
10.0 18.0 -20.0
10.0 20.0 -20.0
10.0 22.0 -20.0
10.0 24.0 -17.9273940402062
10.0 26.0 -15.3311570568728
10.0 28.0 -14.8495386866137
10.0 30.0 -16.8124029370539
10.0 32.0 -20.0
10.0 34.0 -20.0
10.0 36.0 -14.3998557956049
10.0 38.0 -10.1694163297032
10.0 40.0 -8.5367636391688
10.0 42.0 -7.81914288211183
10.0 44.0 -8.77732545250261
10.0 46.0 -12.2332256908153
10.0 48.0 -20.0
10.0 50.0 -16.1852165927698
10.0 52.0 -8.7998311656713
10.0 54.0 -5.80153776149517
10.0 56.0 -5.0850013644498
10.0 58.0 -6.73513565267578
10.0 60.0 -13.5072715705488
10.0 62.0 -15.1596818911988
10.0 64.0 -3.74674845227712
10.0 66.0 1.15075916124308
10.0 68.0 3.89385137425201
10.0 70.0 5.30147891609185
10.0 72.0 5.62459828891127
10.0 74.0 4.89392926500824
10.0 76.0 2.96509770790173
10.0 78.0 -0.599427013130274
10.0 80.0 -7.17799029411361
10.0 82.0 -20.0
10.0 84.0 -13.915619435533
10.0 86.0 -13.915619435533
10.0 88.0 -20.0
10.0 90.0 -7.17799029411355
12.0 0.0 -20.0
12.0 2.0 -17.6141806442905
12.0 4.0 -13.3072751009832
12.0 6.0 -12.1924745105518
12.0 8.0 -13.1445557388089
12.0 10.0 -16.1259867361409
12.0 12.0 -20.0
12.0 14.0 -20.0
12.0 16.0 -20.0
12.0 18.0 -20.0
12.0 20.0 -20.0
12.0 22.0 -17.1548346668092
12.0 24.0 -13.9839088774317
12.0 26.0 -12.8217604362817
12.0 28.0 -13.6361137585152
12.0 30.0 -17.4989908367399
12.0 32.0 -20.0
12.0 34.0 -17.3052478404751
12.0 36.0 -10.9206525382425
12.0 38.0 -7.93803841040686
12.0 40.0 -6.93508873835122
12.0 42.0 -7.00749960990725
12.0 44.0 -9.03993585459466
12.0 46.0 -15.1858804826867
12.0 48.0 -20.0
12.0 50.0 -9.29050988779128
12.0 52.0 -4.51333986518958
12.0 54.0 -2.25896946620652
12.0 56.0 -1.69308249112612
12.0 58.0 -2.87902566715481
12.0 60.0 -6.94318492414335
12.0 62.0 -20.0
12.0 64.0 -7.09499955698613
12.0 66.0 -0.659329686881868
12.0 68.0 2.4271685984627
12.0 70.0 3.81009808929122
12.0 72.0 3.88694380554503
12.0 74.0 2.67591960161869
12.0 76.0 -0.129130358890177
12.0 78.0 -5.62042799263388
12.0 80.0 -20.0
12.0 82.0 -12.7205756370966
12.0 84.0 -9.23947287116858
12.0 86.0 -12.7205756370967
12.0 88.0 -20.0
12.0 90.0 -5.62042799263384
14.0 0.0 -20.0
14.0 2.0 -17.2181703328165
14.0 4.0 -14.2832340291594
14.0 6.0 -14.3547340375889
14.0 8.0 -16.850478468849
14.0 10.0 -20.0
14.0 12.0 -20.0
14.0 14.0 -20.0
14.0 16.0 -20.0
14.0 18.0 -20.0
14.0 20.0 -17.7768401095195
14.0 22.0 -13.6569078226275
14.0 24.0 -11.7469780501508
14.0 26.0 -11.6594491837794
14.0 28.0 -13.7637530357163
14.0 30.0 -20.0
14.0 32.0 -20.0
14.0 34.0 -12.9159422954396
14.0 36.0 -8.53022372091147
14.0 38.0 -6.85415148075676
14.0 40.0 -6.10473826325227
14.0 42.0 -7.06990200440097
14.0 44.0 -10.7210686104049
14.0 46.0 -20.0
14.0 48.0 -11.8644373078212
14.0 50.0 -4.77827296405244
14.0 52.0 -1.30041332085583
14.0 54.0 0.421425923445264
14.0 56.0 0.783582774253102
14.0 58.0 -0.292429923182836
14.0 60.0 -3.48882683467981
14.0 62.0 -12.4704814113057
14.0 64.0 -11.7414913075718
14.0 66.0 -2.70234607355343
14.0 68.0 0.772988701616497
14.0 70.0 2.06536068766733
14.0 72.0 1.76021716813371
14.0 74.0 -0.208205850855908
14.0 76.0 -4.64072328926739
14.0 78.0 -16.3953004531764
14.0 80.0 -13.2095812029488
14.0 82.0 -7.32277839319524
14.0 84.0 -7.32277839319525
14.0 86.0 -13.2095812029489
14.0 88.0 -16.395300453176
14.0 90.0 -4.64072328926737
16.0 0.0 -20.0
16.0 2.0 -17.6359496638721
16.0 4.0 -16.2469574603304
16.0 6.0 -18.1071438555964
16.0 8.0 -20.0
16.0 10.0 -20.0
16.0 12.0 -20.0
16.0 14.0 -20.0
16.0 16.0 -20.0
16.0 18.0 -20.0
16.0 20.0 -14.3097008994176
16.0 22.0 -11.4858417864057
16.0 24.0 -10.5696379766148
16.0 26.0 -11.5080525379035
16.0 28.0 -15.2440987500471
16.0 30.0 -20.0
16.0 32.0 -16.8028784054081
16.0 34.0 -10.0337472937974
16.0 36.0 -6.95956154483842
16.0 38.0 -5.92778594322626
16.0 40.0 -5.99429324587406
16.0 42.0 -8.11572635046925
16.0 44.0 -14.9763436961545
16.0 46.0 -18.0515360879856
16.0 48.0 -6.3344740345647
16.0 50.0 -1.49310242123738
16.0 52.0 1.1716521395378
16.0 54.0 2.47618513943498
16.0 56.0 2.61913968592616
16.0 58.0 1.50457357711693
16.0 60.0 -1.373224625953
16.0 62.0 -8.08103845951473
16.0 64.0 -19.1556205504955
16.0 66.0 -4.94681379248639
16.0 68.0 -1.07932894982451
16.0 70.0 0.00105032326427
16.0 72.0 -0.926004271633636
16.0 74.0 -4.25085842263105
16.0 76.0 -13.097736567727
16.0 78.0 -15.36308573847
16.0 80.0 -6.79037104438634
16.0 82.0 -4.99453861583849
16.0 84.0 -6.79037104438636
16.0 86.0 -15.3630857384701
16.0 88.0 -13.0977365677269
16.0 90.0 -4.25085842263102
18.0 0.0 -20.0
18.0 2.0 -19.1451154091862
18.0 4.0 -19.9321734005136
18.0 6.0 -20.0
18.0 8.0 -20.0
18.0 10.0 -20.0
18.0 12.0 -20.0
18.0 14.0 -20.0
18.0 16.0 -20.0
18.0 18.0 -16.1261780525499
18.0 20.0 -12.0175108387258
18.0 22.0 -10.2240532150423
18.0 24.0 -10.2257173212512
18.0 26.0 -12.3142870307879
18.0 28.0 -18.6847243278174
18.0 30.0 -20.0
18.0 32.0 -12.7062878078578
18.0 34.0 -8.14264634057576
18.0 36.0 -6.42013323869826
18.0 38.0 -5.64870458951348
18.0 40.0 -6.64938526227625
18.0 42.0 -10.5682635535728
18.0 44.0 -20.0
18.0 46.0 -9.41394772499364
18.0 48.0 -2.63768360560486
18.0 50.0 1.00148779347478
18.0 52.0 3.08810731792378
18.0 54.0 4.04339008071811
18.0 56.0 3.96084629645109
18.0 58.0 2.72840217160998
18.0 60.0 -0.0785854334271355
18.0 62.0 -5.93877803278367
18.0 64.0 -20.0
18.0 66.0 -7.3489781737842
18.0 68.0 -3.16634459878945
18.0 70.0 -2.51462804406566
18.0 72.0 -4.54652502098261
18.0 74.0 -11.0861420446195
18.0 76.0 -20.0
18.0 78.0 -7.2764695730007
18.0 80.0 -4.05101243326502
18.0 82.0 -4.05101243326501
18.0 84.0 -7.27646957300072
18.0 86.0 -20.0
18.0 88.0 -11.0861420446195
18.0 90.0 -4.54652502098257
20.0 0.0 -20.0
20.0 2.0 -20.0
20.0 4.0 -20.0
20.0 6.0 -20.0
20.0 8.0 -20.0
20.0 10.0 -19.4001372503482
20.0 12.0 -20.0
20.0 14.0 -20.0
20.0 16.0 -19.7890167334192
20.0 18.0 -13.4482137012738
20.0 20.0 -10.579332347205
20.0 22.0 -9.7015853410482
20.0 24.0 -10.6534013400866
20.0 26.0 -14.2422019054238
20.0 28.0 -20.0
20.0 30.0 -17.3729516871459
20.0 32.0 -10.1826927418014
20.0 34.0 -7.013205623565
20.0 36.0 -5.95465748698687
20.0 38.0 -6.02442395897918
20.0 40.0 -8.25843668022357
20.0 42.0 -16.0076044113259
20.0 44.0 -15.2353246143714
20.0 46.0 -4.76667661097621
20.0 48.0 0.0624105576426975
20.0 50.0 2.92426220762295
20.0 52.0 4.5630432320134
20.0 54.0 5.2103392390056
20.0 56.0 4.89631650760642
20.0 58.0 3.49333351923452
20.0 60.0 0.61337639205044
20.0 62.0 -4.95676823672394
20.0 64.0 -20.0
20.0 66.0 -9.86116827211532
20.0 68.0 -5.57699102525703
20.0 70.0 -5.76327120181292
20.0 72.0 -10.1833877815234
20.0 74.0 -20.0
20.0 76.0 -8.71961321350016
20.0 78.0 -4.03549530201006
20.0 80.0 -2.78844683444869
20.0 82.0 -4.03549530201007
20.0 84.0 -8.7196132135002
20.0 86.0 -20.0
20.0 88.0 -10.1833877815234
20.0 90.0 -5.76327120181289
22.0 0.0 -20.0
22.0 2.0 -20.0
22.0 4.0 -20.0
22.0 6.0 -20.0
22.0 8.0 -17.3089472526226
22.0 10.0 -17.8574153108725
22.0 12.0 -20.0
22.0 14.0 -20.0
22.0 16.0 -16.1268504631616
22.0 18.0 -11.6825714919634
22.0 20.0 -9.84731976587902
22.0 22.0 -9.85765938540578
22.0 24.0 -11.9036671377566
22.0 26.0 -17.8741470511067
22.0 28.0 -20.0
22.0 30.0 -13.4042012890245
22.0 32.0 -8.65964100106935
22.0 34.0 -6.89192685376233
22.0 36.0 -6.10083091351047
22.0 38.0 -7.14231996957295
22.0 40.0 -11.3609715821701
22.0 42.0 -20.0
22.0 44.0 -8.17105440998662
22.0 46.0 -1.63062187278738
22.0 48.0 2.10227511769398
22.0 50.0 4.40274910717467
22.0 52.0 5.67150854781053
22.0 54.0 6.03483462183489
22.0 56.0 5.48019581582879
22.0 58.0 3.86354805061389
22.0 60.0 0.807522763886337
22.0 62.0 -4.782372556373
22.0 64.0 -20.0
22.0 66.0 -12.4620331494199
22.0 68.0 -8.51352825829989
22.0 70.0 -10.4753454955852
22.0 72.0 -20.0
22.0 74.0 -11.2586136016547
22.0 76.0 -4.80398333668492
22.0 78.0 -2.44825022988915
22.0 80.0 -2.44825022988916
22.0 82.0 -4.80398333668494
22.0 84.0 -11.2586136016551
22.0 86.0 -20.0
22.0 88.0 -10.4753454955852
22.0 90.0 -8.51352825829985
24.0 0.0 -20.0
24.0 2.0 -20.0
24.0 4.0 -20.0
24.0 6.0 -16.1948382756518
24.0 8.0 -15.4944327126313
24.0 10.0 -18.0064617217709
24.0 12.0 -20.0
24.0 14.0 -20.0
24.0 16.0 -13.719035165664
24.0 18.0 -10.6591277256493
24.0 20.0 -9.75798529445245
24.0 22.0 -10.7037136863309
24.0 24.0 -14.1749518306001
24.0 26.0 -20.0
24.0 28.0 -18.7930920783789
24.0 30.0 -11.1638783416026
24.0 32.0 -7.90360427842551
24.0 34.0 -6.81937736818582
24.0 36.0 -6.89086400138312
24.0 38.0 -9.23882912485872
24.0 40.0 -18.0554161866817
24.0 42.0 -13.8330064447116
24.0 44.0 -4.1795227500434
24.0 46.0 0.64800195191336
24.0 48.0 3.65582447470919
24.0 50.0 5.51853661488997
24.0 52.0 6.46489364236846
24.0 54.0 6.55573398098468
24.0 56.0 5.74628372935063
24.0 58.0 3.873653165611
24.0 60.0 0.551694972349294
24.0 62.0 -5.28351915629037
24.0 64.0 -19.7892014867598
24.0 66.0 -15.2261193202679
24.0 68.0 -12.4747521058838
24.0 70.0 -19.860636391122
24.0 72.0 -15.3258260516415
24.0 74.0 -6.35834135143429
24.0 76.0 -2.84117207133552
24.0 78.0 -1.81945731771041
24.0 80.0 -2.84117207133554
24.0 82.0 -6.35834135143433
24.0 84.0 -15.3258260516416
24.0 86.0 -19.8606363911219
24.0 88.0 -12.4747521058837
24.0 90.0 -15.2261193202679
26.0 0.0 -20.0
26.0 2.0 -20.0
26.0 4.0 -15.8947108121057
26.0 6.0 -14.1787341049853
26.0 8.0 -15.0385734404688
26.0 10.0 -19.7592634382778
26.0 12.0 -20.0
26.0 14.0 -17.2133796564984
26.0 16.0 -12.2272851072173
26.0 18.0 -10.2951115049219
26.0 20.0 -10.3035631364136
26.0 22.0 -12.3271608554282
26.0 24.0 -18.0072060483165
26.0 26.0 -20.0
26.0 28.0 -14.9023560207897
26.0 30.0 -9.98619649681095
26.0 32.0 -8.17722775349577
26.0 34.0 -7.36417333024549
26.0 36.0 -8.43768659284745
26.0 38.0 -12.9657620439903
26.0 40.0 -20.0
26.0 42.0 -7.87623961622212
26.0 44.0 -1.4824357100081
26.0 46.0 2.34787228589687
26.0 48.0 4.82673119790182
26.0 50.0 6.32696098241149
26.0 52.0 6.97891826835024
26.0 54.0 6.79845732378162
26.0 56.0 5.71330939445683
26.0 58.0 3.53724042959242
26.0 60.0 -0.143666062424463
26.0 62.0 -6.43464527825588
26.0 64.0 -20.0
26.0 66.0 -18.4706976730983
26.0 68.0 -19.1541735061904
26.0 70.0 -20.0
26.0 72.0 -8.82297830167431
26.0 74.0 -3.92701266332068
26.0 76.0 -1.91178332439959
26.0 78.0 -1.9117833243996
26.0 80.0 -3.92701266332069
26.0 82.0 -8.82297830167444
26.0 84.0 -20.0
26.0 86.0 -19.1541735061903
26.0 88.0 -18.4706976730984
26.0 90.0 -20.0
28.0 0.0 -20.0
28.0 2.0 -16.3761077114922
28.0 4.0 -13.666924008884
28.0 6.0 -13.3530222865568
28.0 8.0 -15.696042796092
28.0 10.0 -20.0
28.0 12.0 -20.0
28.0 14.0 -14.8156072264525
28.0 16.0 -11.4921961619856
28.0 18.0 -10.5637729446827
28.0 20.0 -11.5281406029526
28.0 22.0 -14.9400402854957
28.0 24.0 -20.0
28.0 26.0 -20.0
28.0 28.0 -12.9628365031043
28.0 30.0 -9.62406352876894
28.0 32.0 -8.51433741248578
28.0 34.0 -8.57603208910095
28.0 36.0 -11.0197118370675
28.0 38.0 -20.0
28.0 40.0 -13.546317993778
28.0 42.0 -4.41881829061875
28.0 44.0 0.455019215741807
28.0 46.0 3.61765182212456
28.0 48.0 5.68260027654398
28.0 50.0 6.86672922616532
28.0 52.0 7.23793176801618
28.0 54.0 6.77779298292563
28.0 56.0 5.38736866698283
28.0 58.0 2.84951659911265
28.0 60.0 -1.30133408197459
28.0 62.0 -8.29396710112094
28.0 64.0 -20.0
28.0 66.0 -20.0
28.0 68.0 -20.0
28.0 70.0 -12.5033310243911
28.0 72.0 -5.76874447233314
28.0 74.0 -2.65504460322607
28.0 76.0 -1.71497683381478
28.0 78.0 -2.65504460322608
28.0 80.0 -5.76874447233316
28.0 82.0 -12.503331024391
28.0 84.0 -20.0
28.0 86.0 -20.0
28.0 88.0 -20.0
28.0 90.0 -8.29396710112092
30.0 0.0 -17.7254398570535
30.0 2.0 -13.8794806549097
30.0 4.0 -12.5385566131946
30.0 6.0 -13.451949151965
30.0 8.0 -17.5488256393113
30.0 10.0 -20.0
30.0 12.0 -19.1925650206864
30.0 14.0 -13.4795129546423
30.0 16.0 -11.445533142581
30.0 18.0 -11.4855157839411
30.0 20.0 -13.544220669341
30.0 22.0 -19.05437879335
30.0 24.0 -20.0
30.0 26.0 -17.2626528440936
30.0 28.0 -12.2006760871736
30.0 30.0 -10.3581320261888
30.0 32.0 -9.51439017959374
30.0 34.0 -10.5924449101575
30.0 36.0 -15.4115879857683
30.0 38.0 -20.0
30.0 40.0 -8.45203869663689
30.0 42.0 -2.09951875812822
30.0 44.0 1.87317643395848
30.0 46.0 4.54806069983772
30.0 48.0 6.27001904450541
30.0 50.0 7.16492624606518
30.0 52.0 7.25715516443632
30.0 54.0 6.49901445536187
30.0 56.0 4.76209475831357
30.0 58.0 1.78560084427008
30.0 60.0 -2.98463989085929
30.0 62.0 -11.0313484573827
30.0 64.0 -20.0
30.0 66.0 -20.0
30.0 68.0 -18.1144696918916
30.0 70.0 -8.55644866368991
30.0 72.0 -4.0798216074967
30.0 74.0 -2.14947712954554
30.0 76.0 -2.14947712954554
30.0 78.0 -4.07982160749672
30.0 80.0 -8.55644866369016
30.0 82.0 -18.1144696918919
30.0 84.0 -20.0
30.0 86.0 -20.0
30.0 88.0 -11.0313484573826
30.0 90.0 -2.98463989085932
32.0 0.0 -14.8468374974269
32.0 2.0 -12.442939242226
32.0 4.0 -12.2449900809088
32.0 6.0 -14.4296574740983
32.0 8.0 -20.0
32.0 10.0 -20.0
32.0 12.0 -16.6149227147873
32.0 14.0 -12.9950423677216
32.0 16.0 -12.081298236314
32.0 18.0 -13.1344797354081
32.0 20.0 -16.5863068457242
32.0 22.0 -20.0
32.0 24.0 -20.0
32.0 26.0 -15.7581632013946
32.0 28.0 -12.3677169005628
32.0 30.0 -11.2308808570287
32.0 32.0 -11.2524939356761
32.0 34.0 -13.7389404552892
32.0 36.0 -20.0
32.0 38.0 -14.3160118061749
32.0 40.0 -5.4719237793824
32.0 42.0 -0.465566129165683
32.0 44.0 2.90469725401766
32.0 46.0 5.19947029366217
32.0 48.0 6.62189138819403
32.0 50.0 7.23962016092115
32.0 52.0 7.0436072940545
32.0 54.0 5.95766804090685
32.0 56.0 3.81661065525859
32.0 58.0 0.293505321335092
32.0 60.0 -5.32264382831635
32.0 62.0 -15.0506421161677
32.0 64.0 -20.0
32.0 66.0 -20.0
32.0 68.0 -12.7368616124455
32.0 70.0 -6.32449711388119
32.0 72.0 -3.21939414011758
32.0 74.0 -2.2712258108931
32.0 76.0 -3.21939414011759
32.0 78.0 -6.32449711388121
32.0 80.0 -12.7368616124456
32.0 82.0 -20.0
32.0 84.0 -20.0
32.0 86.0 -15.0506421161678
32.0 88.0 -5.32264382831635
32.0 90.0 0.293505321335116
34.0 0.0 -13.0405711489419
34.0 2.0 -11.8019860428207
34.0 4.0 -12.7017700554101
34.0 6.0 -16.4024714544482
34.0 8.0 -20.0
34.0 10.0 -20.0
34.0 12.0 -15.3850181783076
34.0 14.0 -13.2926260169291
34.0 16.0 -13.4531561160013
34.0 18.0 -15.665596555073
34.0 20.0 -20.0
34.0 22.0 -20.0
34.0 24.0 -20.0
34.0 26.0 -15.656285890784
34.0 28.0 -13.7971362619154
34.0 30.0 -12.8977722443112
34.0 32.0 -13.9078618254829
34.0 34.0 -18.9358110569258
34.0 36.0 -20.0
34.0 38.0 -9.97492696080908
34.0 40.0 -3.51352311302673
34.0 42.0 0.697036719938738
34.0 44.0 3.63291027931394
34.0 46.0 5.61419556792458
34.0 48.0 6.76115434458727
34.0 50.0 7.1010464469011
34.0 52.0 6.59600621001198
34.0 54.0 5.13793463232768
34.0 56.0 2.51029200654067
34.0 58.0 -1.72292139650023
34.0 60.0 -8.58156365531401
34.0 62.0 -20.0
34.0 64.0 -20.0
34.0 66.0 -19.584412422691
34.0 68.0 -9.7252196851407
34.0 70.0 -5.02570830310731
34.0 72.0 -2.99817319139458
34.0 74.0 -2.99817319139459
34.0 76.0 -5.02570830310733
34.0 78.0 -9.72521968514082
34.0 80.0 -19.5844124226913
34.0 82.0 -20.0
34.0 84.0 -20.0
34.0 86.0 -8.581563655314
34.0 88.0 -1.72292139650023
34.0 90.0 2.51029200654067
36.0 0.0 -12.0314475716051
36.0 2.0 -11.8545116468402
36.0 4.0 -13.9286702470189
36.0 6.0 -19.7472286730703
36.0 8.0 -20.0
36.0 10.0 -19.0925004170142
36.0 12.0 -15.1869236521958
36.0 14.0 -14.3980454970673
36.0 16.0 -15.6955490018629
36.0 18.0 -19.3870121624559
36.0 20.0 -20.0
36.0 22.0 -20.0
36.0 24.0 -20.0
36.0 26.0 -16.7952930927764
36.0 28.0 -15.6237518151732
36.0 30.0 -15.5144767648806
36.0 32.0 -17.8865203707705
36.0 34.0 -20.0
36.0 36.0 -16.3323524005511
36.0 38.0 -7.48232698011269
36.0 40.0 -2.18180158739297
36.0 42.0 1.51122736562918
36.0 44.0 4.11477590393668
36.0 46.0 5.82241675852163
36.0 48.0 6.70256384087547
36.0 50.0 6.75179903515044
36.0 52.0 5.90362278625594
36.0 54.0 4.00891142619707
36.0 56.0 0.771436108688606
36.0 58.0 -4.44624595648253
36.0 60.0 -13.4127002326562
36.0 62.0 -20.0
36.0 64.0 -20.0
36.0 66.0 -15.2002032292408
36.0 68.0 -7.82679359519215
36.0 70.0 -4.39917532766836
36.0 72.0 -3.36529647509976
36.0 74.0 -4.39917532766838
36.0 76.0 -7.82679359519219
36.0 78.0 -15.2002032292408
36.0 80.0 -20.0
36.0 82.0 -20.0
36.0 84.0 -13.4127002326562
36.0 86.0 -4.44624595648253
36.0 88.0 0.771436108688627
36.0 90.0 4.00891142619709
38.0 0.0 -11.7015322874786
38.0 2.0 -12.5831499970173
38.0 4.0 -16.0519130500489
38.0 6.0 -20.0
38.0 8.0 -20.0
38.0 10.0 -17.983605223483
38.0 12.0 -15.9582486272302
38.0 14.0 -16.4454250589375
38.0 16.0 -19.0897247496866
38.0 18.0 -20.0
38.0 20.0 -20.0
38.0 22.0 -20.0
38.0 24.0 -20.0
38.0 26.0 -19.7984904831771
38.0 28.0 -18.7447543117639
38.0 30.0 -19.4218548136389
38.0 32.0 -20.0
38.0 34.0 -20.0
38.0 36.0 -12.7864900612668
38.0 38.0 -5.9282197959077
38.0 40.0 -1.27966292462093
38.0 42.0 2.05730729030378
38.0 44.0 4.39113485373222
38.0 46.0 5.8450339270947
38.0 48.0 6.45329746903538
38.0 50.0 6.18614086917258
38.0 52.0 4.94370416586858
38.0 54.0 2.51707439882703
38.0 56.0 -1.52833771940903
38.0 58.0 -8.26995649125976
38.0 60.0 -20.0
38.0 62.0 -20.0
38.0 64.0 -20.0
38.0 66.0 -12.2946698534937
38.0 68.0 -6.67022293841128
38.0 70.0 -4.35999968907758
38.0 72.0 -4.35999968907758
38.0 74.0 -6.67022293841129
38.0 76.0 -12.294669853494
38.0 78.0 -20.0
38.0 80.0 -20.0
38.0 82.0 -20.0
38.0 84.0 -8.26995649125977
38.0 86.0 -1.52833771940902
38.0 88.0 2.51707439882705
38.0 90.0 4.94370416586857
40.0 0.0 -12.0113435751881
40.0 2.0 -14.0384866590286
40.0 4.0 -19.3841680625702
40.0 6.0 -20.0
40.0 8.0 -20.0
40.0 10.0 -18.2198569656738
40.0 12.0 -17.8237651867567
40.0 14.0 -19.7674519862401
40.0 16.0 -20.0
40.0 18.0 -20.0
40.0 20.0 -20.0
40.0 22.0 -20.0
40.0 24.0 -20.0
40.0 26.0 -20.0
40.0 28.0 -20.0
40.0 30.0 -20.0
40.0 32.0 -20.0
40.0 34.0 -20.0
40.0 36.0 -10.9298276544814
40.0 38.0 -4.95703267916608
40.0 40.0 -0.687549030040796
40.0 42.0 2.39230279344437
40.0 44.0 4.49147254262561
40.0 46.0 5.69484732052025
40.0 48.0 6.01268442828377
40.0 50.0 5.38826809667653
40.0 52.0 3.67644382156256
40.0 54.0 0.57042699793039
40.0 56.0 -4.64056281566061
40.0 58.0 -14.3216238437603
40.0 60.0 -20.0
40.0 62.0 -20.0
40.0 64.0 -20.0
40.0 66.0 -10.3009677559263
40.0 68.0 -6.12658340402979
40.0 70.0 -4.91861130898138
40.0 72.0 -6.12658340402981
40.0 74.0 -10.3009677559264
40.0 76.0 -20.0
40.0 78.0 -20.0
40.0 80.0 -20.0
40.0 82.0 -14.3216238437603
40.0 84.0 -4.64056281566061
40.0 86.0 0.570426997930396
40.0 88.0 3.67644382156258
40.0 90.0 5.38826809667653
42.0 0.0 -12.9768834560067
42.0 2.0 -16.3563069841474
42.0 4.0 -20.0
42.0 6.0 -20.0
42.0 8.0 -20.0
42.0 10.0 -19.8255684015317
42.0 12.0 -20.0
42.0 14.0 -20.0
42.0 16.0 -20.0
42.0 18.0 -20.0
42.0 20.0 -20.0
42.0 22.0 -20.0
42.0 24.0 -20.0
42.0 26.0 -20.0
42.0 28.0 -20.0
42.0 30.0 -20.0
42.0 32.0 -20.0
42.0 34.0 -18.1094242416371
42.0 36.0 -9.98457784532596
42.0 38.0 -4.37805636370206
42.0 40.0 -0.322544921562172
42.0 42.0 2.55837585311105
42.0 44.0 4.43597004482616
42.0 46.0 5.37669514403548
42.0 48.0 5.37109306836639
42.0 50.0 4.32895481928335
42.0 52.0 2.03498833217418
42.0 54.0 -1.99869601930787
42.0 56.0 -9.16183060482403
42.0 58.0 -20.0
42.0 60.0 -19.8709037991856
42.0 62.0 -20.0
42.0 64.0 -16.9320047551249
42.0 66.0 -9.01878218433445
42.0 68.0 -6.17570101765029
42.0 70.0 -6.17570101765029
42.0 72.0 -9.01878218433447
42.0 74.0 -16.9320047551254
42.0 76.0 -20.0
42.0 78.0 -19.8709037991855
42.0 80.0 -20.0
42.0 82.0 -9.16183060482401
42.0 84.0 -1.99869601930786
42.0 86.0 2.03498833217419
42.0 88.0 4.32895481928333
42.0 90.0 5.37109306836639
44.0 0.0 -14.6713479442813
44.0 2.0 -19.8272797355536
44.0 4.0 -20.0
44.0 6.0 -20.0
44.0 8.0 -20.0
44.0 10.0 -20.0
44.0 12.0 -20.0
44.0 14.0 -20.0
44.0 16.0 -20.0
44.0 18.0 -20.0
44.0 20.0 -20.0
44.0 22.0 -20.0
44.0 24.0 -20.0
44.0 26.0 -20.0
44.0 28.0 -20.0
44.0 30.0 -20.0
44.0 32.0 -20.0
44.0 34.0 -17.6800903640388
44.0 36.0 -9.62096548808753
44.0 38.0 -4.06432045333839
44.0 40.0 -0.12227702765672
44.0 42.0 2.58630908480767
44.0 44.0 4.23606788321474
44.0 46.0 4.8868059626162
44.0 48.0 4.50770916142546
44.0 50.0 2.95917075658958
44.0 52.0 -0.0961592113094436
44.0 54.0 -5.53875642176649
44.0 56.0 -17.2762514556781
44.0 58.0 -20.0
44.0 60.0 -17.3655766792816
44.0 62.0 -20.0
44.0 64.0 -14.0649324277287
44.0 66.0 -8.38350248825906
44.0 68.0 -6.87953241109061
44.0 70.0 -8.38350248825908
44.0 72.0 -14.0649324277288
44.0 74.0 -20.0
44.0 76.0 -17.3655766792815
44.0 78.0 -20.0
44.0 80.0 -17.2762514556781
44.0 82.0 -5.53875642176649
44.0 84.0 -0.0961592113094333
44.0 86.0 2.9591707565896
44.0 88.0 4.50770916142547
44.0 90.0 4.88680596261621
46.0 0.0 -17.2505669718857
46.0 2.0 -20.0
46.0 4.0 -20.0
46.0 6.0 -20.0
46.0 8.0 -20.0
46.0 10.0 -20.0
46.0 12.0 -20.0
46.0 14.0 -20.0
46.0 16.0 -20.0
46.0 18.0 -20.0
46.0 20.0 -20.0
46.0 22.0 -20.0
46.0 24.0 -20.0
46.0 26.0 -20.0
46.0 28.0 -20.0
46.0 30.0 -20.0
46.0 32.0 -20.0
46.0 34.0 -18.5725630863369
46.0 36.0 -9.63705562525566
46.0 38.0 -3.91772851816642
46.0 40.0 -0.0388109355467472
46.0 42.0 2.49651749286492
46.0 44.0 3.89414037840021
46.0 46.0 4.2113476773645
46.0 48.0 3.38643661634955
46.0 50.0 1.19718154598347
46.0 52.0 -2.93489831139657
46.0 54.0 -10.9915097239581
46.0 56.0 -20.0
46.0 58.0 -14.9084557609625
46.0 60.0 -17.4366454004395
46.0 62.0 -20.0
46.0 64.0 -12.2024062381034
46.0 66.0 -8.41282910899
46.0 68.0 -8.41282910899001
46.0 70.0 -12.2024062381034
46.0 72.0 -20.0
46.0 74.0 -17.4366454004392
46.0 76.0 -14.9084557609624
46.0 78.0 -20.0
46.0 80.0 -10.9915097239582
46.0 82.0 -2.93489831139655
46.0 84.0 1.19718154598347
46.0 86.0 3.38643661634953
46.0 88.0 4.2113476773645
46.0 90.0 3.8941403784002
48.0 0.0 -20.0
48.0 2.0 -20.0
48.0 4.0 -20.0
48.0 6.0 -20.0
48.0 8.0 -20.0
48.0 10.0 -20.0
48.0 12.0 -20.0
48.0 14.0 -20.0
48.0 16.0 -20.0
48.0 18.0 -20.0
48.0 20.0 -18.8991734658016
48.0 22.0 -17.7654762199899
48.0 24.0 -18.6745610448118
48.0 26.0 -20.0
48.0 28.0 -20.0
48.0 30.0 -20.0
48.0 32.0 -20.0
48.0 34.0 -20.0
48.0 36.0 -9.86528497219775
48.0 38.0 -3.85725914679688
48.0 40.0 -0.0373083197003219
48.0 42.0 2.29881031938627
48.0 44.0 3.40253805448329
48.0 46.0 3.32380938645728
48.0 48.0 1.94804966053932
48.0 50.0 -1.10052266337517
48.0 52.0 -6.96972511693199
48.0 54.0 -20.0
48.0 56.0 -15.331264760343
48.0 58.0 -13.1537639457851
48.0 60.0 -19.6620534889842
48.0 62.0 -20.0
48.0 64.0 -11.2052309964112
48.0 66.0 -9.21417368058883
48.0 68.0 -11.2052309964112
48.0 70.0 -20.0
48.0 72.0 -19.6620534889841
48.0 74.0 -13.1537639457851
48.0 76.0 -15.3312647603429
48.0 78.0 -20.0
48.0 80.0 -6.96972511693198
48.0 82.0 -1.10052266337517
48.0 84.0 1.94804966053937
48.0 86.0 3.32380938645728
48.0 88.0 3.40253805448331
48.0 90.0 2.29881031938625
50.0 0.0 -20.0
50.0 2.0 -20.0
50.0 4.0 -20.0
50.0 6.0 -20.0
50.0 8.0 -20.0
50.0 10.0 -20.0
50.0 12.0 -20.0
50.0 14.0 -20.0
50.0 16.0 -20.0
50.0 18.0 -18.3200317191788
50.0 20.0 -16.105706820076
50.0 22.0 -15.5494356842089
50.0 24.0 -17.9235429159639
50.0 26.0 -20.0
50.0 28.0 -20.0
50.0 30.0 -19.8509029185606
50.0 32.0 -20.0
50.0 34.0 -20.0
50.0 36.0 -10.1389179664809
50.0 38.0 -3.8181776968318
50.0 40.0 -0.0969014189593329
50.0 42.0 1.99160117403063
50.0 44.0 2.74194896526169
50.0 46.0 2.18021844736119
50.0 48.0 0.0938344928609618
50.0 50.0 -4.21668675455605
50.0 52.0 -13.7715581701895
50.0 54.0 -19.082881388113
50.0 56.0 -11.7890836882643
50.0 58.0 -13.1331907749221
50.0 60.0 -20.0
50.0 62.0 -16.6255960322652
50.0 64.0 -11.0615843933948
50.0 66.0 -11.0615843933948
50.0 68.0 -16.6255960322652
50.0 70.0 -20.0
50.0 72.0 -13.133190774922
50.0 74.0 -11.7890836882643
50.0 76.0 -19.0828813881131
50.0 78.0 -13.7715581701895
50.0 80.0 -4.21668675455602
50.0 82.0 0.0938344928609769
50.0 84.0 2.18021844736117
50.0 86.0 2.74194896526169
50.0 88.0 1.99160117403061
50.0 90.0 -0.0969014189593492
52.0 0.0 -20.0
52.0 2.0 -20.0
52.0 4.0 -20.0
52.0 6.0 -20.0
52.0 8.0 -20.0
52.0 10.0 -20.0
52.0 12.0 -20.0
52.0 14.0 -20.0
52.0 16.0 -19.2991328584851
52.0 18.0 -15.0315094639527
52.0 20.0 -13.8661296799569
52.0 22.0 -14.5975291659236
52.0 24.0 -19.0929380591564
52.0 26.0 -20.0
52.0 28.0 -18.701279993769
52.0 30.0 -15.0751445827901
52.0 32.0 -17.2724979058657
52.0 34.0 -20.0
52.0 36.0 -10.2923704882347
52.0 38.0 -3.75681771849935
52.0 40.0 -0.212108357558473
52.0 42.0 1.56088984667567
52.0 44.0 1.87859216709432
52.0 46.0 0.709748526558276
52.0 48.0 -2.35311219924213
52.0 50.0 -8.84573281316301
52.0 52.0 -20.0
52.0 54.0 -12.2882003678375
52.0 56.0 -10.5361500205955
52.0 58.0 -14.5139334439515
52.0 60.0 -20.0
52.0 62.0 -14.7118104695541
52.0 64.0 -11.9009428349491
52.0 66.0 -14.7118104695541
52.0 68.0 -20.0
52.0 70.0 -14.5139334439516
52.0 72.0 -10.5361500205954
52.0 74.0 -12.2882003678374
52.0 76.0 -20.0
52.0 78.0 -8.845732813163
52.0 80.0 -2.35311219924212
52.0 82.0 0.709748526558326
52.0 84.0 1.87859216709432
52.0 86.0 1.56088984667566
52.0 88.0 -0.21210835755847
52.0 90.0 -3.7568177184992
54.0 0.0 -20.0
54.0 2.0 -20.0
54.0 4.0 -20.0
54.0 6.0 -20.0
54.0 8.0 -20.0
54.0 10.0 -20.0
54.0 12.0 -20.0
54.0 14.0 -20.0
54.0 16.0 -15.4584831823724
54.0 18.0 -13.2450389692312
54.0 20.0 -12.6284517012989
54.0 22.0 -14.8746457318073
54.0 24.0 -20.0
54.0 26.0 -20.0
54.0 28.0 -13.6359896573958
54.0 30.0 -11.686486720468
54.0 32.0 -14.2195549600331
54.0 34.0 -20.0
54.0 36.0 -10.1920816562366
54.0 38.0 -3.65623969337749
54.0 40.0 -0.393677047470154
54.0 42.0 0.978897148638611
54.0 44.0 0.758942411031579
54.0 46.0 -1.20566625987696
54.0 48.0 -5.7589339744402
54.0 50.0 -17.8348755338192
54.0 52.0 -14.9381711677696
54.0 54.0 -9.72028056604208
54.0 56.0 -10.606836490306
54.0 58.0 -17.5550941734077
54.0 60.0 -20.0
54.0 62.0 -14.1365052688126
54.0 64.0 -14.1365052688126
54.0 66.0 -20.0
54.0 68.0 -17.5550941734075
54.0 70.0 -10.6068364903057
54.0 72.0 -9.72028056604204
54.0 74.0 -14.9381711677697
54.0 76.0 -17.8348755338193
54.0 78.0 -5.75893397444014
54.0 80.0 -1.20566625987695
54.0 82.0 0.758942411031554
54.0 84.0 0.978897148638603
54.0 86.0 -0.393677047470171
54.0 88.0 -3.65623969337749
54.0 90.0 -10.1920816562367
56.0 0.0 -20.0
56.0 2.0 -20.0
56.0 4.0 -20.0
56.0 6.0 -19.1529169606132
56.0 8.0 -19.3121054343095
56.0 10.0 -20.0
56.0 12.0 -20.0
56.0 14.0 -17.1162939432451
56.0 16.0 -12.837008349019
56.0 18.0 -11.6519368156205
56.0 20.0 -12.3251824425909
56.0 22.0 -16.7911812763783
56.0 24.0 -20.0
56.0 26.0 -14.7370643338149
56.0 28.0 -10.0788986037452
56.0 30.0 -9.23879511309859
56.0 32.0 -12.3074981221918
56.0 34.0 -20.0
56.0 36.0 -9.78113575956578
56.0 38.0 -3.52850690002476
56.0 40.0 -0.668514953924411
56.0 42.0 0.201609561237348
56.0 44.0 -0.701176912373445
56.0 46.0 -3.7821834746541
56.0 48.0 -11.1257775413306
56.0 50.0 -20.0
56.0 52.0 -10.298144302458
56.0 54.0 -8.81505113734443
56.0 56.0 -11.7815388393493
56.0 58.0 -20.0
56.0 60.0 -19.212964974826
56.0 62.0 -14.9265385235868
56.0 64.0 -19.212964974826
56.0 66.0 -20.0
56.0 68.0 -11.7815388393493
56.0 70.0 -8.81505113734438
56.0 72.0 -10.298144302458
56.0 74.0 -20.0
56.0 76.0 -11.1257775413306
56.0 78.0 -3.78218347465406
56.0 80.0 -0.701176912373381
56.0 82.0 0.201609561237344
56.0 84.0 -0.668514953924404
56.0 86.0 -3.52850690002478
56.0 88.0 -9.78113575956547
56.0 90.0 -20.0
58.0 0.0 -20.0
58.0 2.0 -20.0
58.0 4.0 -18.7959265188471
58.0 6.0 -17.5504279344411
58.0 8.0 -19.8572572253339
58.0 10.0 -20.0
58.0 12.0 -20.0
58.0 14.0 -13.7426311374977
58.0 16.0 -11.5159724457206
58.0 18.0 -10.870273323787
58.0 20.0 -13.0862044147632
58.0 22.0 -20.0
58.0 24.0 -18.7219309623474
58.0 26.0 -10.3570497044233
58.0 28.0 -7.47124192335402
58.0 30.0 -7.5085081392211
58.0 32.0 -11.2723262699198
58.0 34.0 -20.0
58.0 36.0 -9.10065593468428
58.0 38.0 -3.41169370859018
58.0 40.0 -1.07931145060694
58.0 42.0 -0.836547426114653
58.0 44.0 -2.6415282585066
58.0 46.0 -7.49191925086606
58.0 48.0 -20.0
58.0 50.0 -12.4966529980304
58.0 52.0 -8.3235912399763
58.0 54.0 -8.99836782789528
58.0 56.0 -14.1641138772998
58.0 58.0 -20.0
58.0 60.0 -17.6859524218754
58.0 62.0 -17.6859524218754
58.0 64.0 -20.0
58.0 66.0 -14.1641138772997
58.0 68.0 -8.99836782789511
58.0 70.0 -8.32359123997627
58.0 72.0 -12.4966529980304
58.0 74.0 -20.0
58.0 76.0 -7.49191925086599
58.0 78.0 -2.64152825850657
58.0 80.0 -0.836547426114673
58.0 82.0 -1.07931145060696
58.0 84.0 -3.41169370859021
58.0 86.0 -9.10065593468425
58.0 88.0 -20.0
58.0 90.0 -11.2723262699197
60.0 0.0 -20.0
60.0 2.0 -19.2881434914896
60.0 4.0 -16.7321768270295
60.0 6.0 -17.2150028800151
60.0 8.0 -20.0
60.0 10.0 -20.0
60.0 12.0 -15.7754854391693
60.0 14.0 -11.46337181225
60.0 16.0 -10.2633850490871
60.0 18.0 -10.9146644455877
60.0 20.0 -15.4279414085938
60.0 22.0 -20.0
60.0 24.0 -12.28351971492
60.0 26.0 -7.26675108501673
60.0 28.0 -5.55685004820927
60.0 30.0 -6.37718143527242
60.0 32.0 -11.0283227402734
60.0 34.0 -20.0
60.0 36.0 -8.26599292130606
60.0 38.0 -3.36326700772576
60.0 40.0 -1.68539745747029
60.0 42.0 -2.23497625301419
60.0 44.0 -5.32322731389804
60.0 46.0 -13.8044645001653
60.0 48.0 -17.7064635819971
60.0 50.0 -8.968981235669
60.0 52.0 -7.66597696789438
60.0 54.0 -10.1263104482261
60.0 56.0 -18.2800655875001
60.0 58.0 -20.0
60.0 60.0 -18.2817234878164
60.0 62.0 -20.0
60.0 64.0 -18.2800655875
60.0 66.0 -10.1263104482261
60.0 68.0 -7.66597696789435
60.0 70.0 -8.96898123566898
60.0 72.0 -17.7064635819971
60.0 74.0 -13.8044645001653
60.0 76.0 -5.32322731389805
60.0 78.0 -2.23497625301413
60.0 80.0 -1.6853974574703
60.0 82.0 -3.36326700772577
60.0 84.0 -8.2659929213061
60.0 86.0 -20.0
60.0 88.0 -11.0283227402734
60.0 90.0 -6.37718143527242
62.0 0.0 -20.0
62.0 2.0 -16.716075976879
62.0 4.0 -15.7740164068812
62.0 6.0 -18.2111316174939
62.0 8.0 -20.0
62.0 10.0 -19.6253111360711
62.0 12.0 -12.6520747668061
62.0 14.0 -10.4087247128837
62.0 16.0 -9.74610951355456
62.0 18.0 -11.9649844113282
62.0 20.0 -20.0
62.0 22.0 -16.6340879313428
62.0 24.0 -8.27713817696671
62.0 26.0 -4.9976523992303
62.0 28.0 -4.20096457720767
62.0 30.0 -5.7875287726071
62.0 32.0 -11.6156800215564
62.0 34.0 -20.0
62.0 36.0 -7.41880989639068
62.0 38.0 -3.45370155434189
62.0 40.0 -2.56747108857089
62.0 42.0 -4.156868841043
62.0 44.0 -9.35024829489365
62.0 46.0 -20.0
62.0 48.0 -10.9472324599714
62.0 50.0 -7.38316524821237
62.0 52.0 -7.95038866937396
62.0 54.0 -12.2689890371041
62.0 56.0 -20.0
62.0 58.0 -20.0
62.0 60.0 -20.0
62.0 62.0 -20.0
62.0 64.0 -12.268989037104
62.0 66.0 -7.95038866937382
62.0 68.0 -7.38316524821235
62.0 70.0 -10.9472324599714
62.0 72.0 -20.0
62.0 74.0 -9.35024829489358
62.0 76.0 -4.15686884104301
62.0 78.0 -2.56747108857092
62.0 80.0 -3.45370155434189
62.0 82.0 -7.41880989639074
62.0 84.0 -20.0
62.0 86.0 -11.6156800215563
62.0 88.0 -5.78752877260709
62.0 90.0 -4.20096457720764
64.0 0.0 -17.4865087694199
64.0 2.0 -15.2070758628834
64.0 4.0 -15.8395097651541
64.0 6.0 -20.0
64.0 8.0 -20.0
64.0 10.0 -14.9252754949722
64.0 12.0 -10.5752344534789
64.0 14.0 -9.36321039757532
64.0 16.0 -10.0070968690662
64.0 18.0 -14.5925243285657
64.0 20.0 -20.0
64.0 22.0 -10.6281136151907
64.0 24.0 -5.45016142040114
64.0 26.0 -3.33622606029903
64.0 28.0 -3.33087093302827
64.0 30.0 -5.72741557057945
64.0 32.0 -13.2441597041604
64.0 34.0 -16.923335879323
64.0 36.0 -6.69055939498297
64.0 38.0 -3.76414315742104
64.0 40.0 -3.84124327443805
64.0 42.0 -6.91270889620716
64.0 44.0 -16.9150005745853
64.0 46.0 -15.1443520517043
64.0 48.0 -8.08311282993191
64.0 50.0 -6.9038725074304
64.0 52.0 -9.08319425321236
64.0 54.0 -15.7459630598233
64.0 56.0 -20.0
64.0 58.0 -20.0
64.0 60.0 -20.0
64.0 62.0 -15.7459630598232
64.0 64.0 -9.08319425321238
64.0 66.0 -6.90387250743037
64.0 68.0 -8.08311282993189
64.0 70.0 -15.1443520517043
64.0 72.0 -16.9150005745853
64.0 74.0 -6.91270889620716
64.0 76.0 -3.84124327443795
64.0 78.0 -3.76414315742105
64.0 80.0 -6.69055939498299
64.0 82.0 -16.9233358793232
64.0 84.0 -13.2441597041609
64.0 86.0 -5.72741557057943
64.0 88.0 -3.33087093302826
64.0 90.0 -3.33622606029904
66.0 0.0 -15.3971902937929
66.0 2.0 -14.6032377508599
66.0 4.0 -17.0949769052353
66.0 6.0 -20.0
66.0 8.0 -19.0191079718149
66.0 10.0 -11.948879265301
66.0 12.0 -9.68885183327729
66.0 14.0 -9.0153447379535
66.0 16.0 -11.2497838263888
66.0 18.0 -20.0
66.0 20.0 -15.1662380865516
66.0 22.0 -6.86673149703815
66.0 24.0 -3.37935313569463
66.0 26.0 -2.17124830836728
66.0 28.0 -2.91272750766907
66.0 30.0 -6.2298206192263
66.0 32.0 -16.5398315688281
66.0 34.0 -13.4779501914345
66.0 36.0 -6.19071772175291
66.0 38.0 -4.39124570513864
66.0 40.0 -5.69313966185361
66.0 42.0 -11.2652429363718
66.0 44.0 -20.0
66.0 46.0 -9.94365997487602
66.0 48.0 -6.76098955707538
66.0 50.0 -7.27070837995647
66.0 52.0 -11.1290854139827
66.0 54.0 -20.0
66.0 56.0 -20.0
66.0 58.0 -20.0
66.0 60.0 -20.0
66.0 62.0 -11.1290854139826
66.0 64.0 -7.27070837995635
66.0 66.0 -6.76098955707535
66.0 68.0 -9.94365997487601
66.0 70.0 -20.0
66.0 72.0 -11.2652429363717
66.0 74.0 -5.69313966185358
66.0 76.0 -4.39124570513866
66.0 78.0 -6.19071772175292
66.0 80.0 -13.4779501914346
66.0 82.0 -16.539831568828
66.0 84.0 -6.22982061922628
66.0 86.0 -2.91272750766906
66.0 88.0 -2.17124830836728
66.0 90.0 -3.37935313569468
68.0 0.0 -14.201300205007
68.0 2.0 -14.9098056152144
68.0 4.0 -20.0
68.0 6.0 -20.0
68.0 8.0 -14.3868343999063
68.0 10.0 -9.99992865718404
68.0 12.0 -8.77803664933542
68.0 14.0 -9.42099250727321
68.0 16.0 -14.0836527899599
68.0 18.0 -20.0
68.0 20.0 -9.47307797088639
68.0 22.0 -4.21324557175189
68.0 24.0 -1.87174086028802
68.0 26.0 -1.44382689101273
68.0 28.0 -2.94319688820115
68.0 30.0 -7.39066942791448
68.0 32.0 -20.0
68.0 34.0 -11.0344260632443
68.0 36.0 -6.01337196778655
68.0 38.0 -5.46397687009532
68.0 40.0 -8.48419823775207
68.0 42.0 -20.0
68.0 44.0 -13.6225905001564
68.0 46.0 -7.50328547531563
68.0 48.0 -6.40959225007537
68.0 50.0 -8.42462764094073
68.0 52.0 -14.3348920555677
68.0 54.0 -20.0
68.0 56.0 -20.0
68.0 58.0 -20.0
68.0 60.0 -14.3348920555677
68.0 62.0 -8.42462764094078
68.0 64.0 -6.40959225007535
68.0 66.0 -7.50328547531561
68.0 68.0 -13.6225905001565
68.0 70.0 -20.0
68.0 72.0 -8.4841982377521
68.0 74.0 -5.46397687009528
68.0 76.0 -6.01337196778657
68.0 78.0 -11.0344260632443
68.0 80.0 -20.0
68.0 82.0 -7.39066942791469
68.0 84.0 -2.94319688820115
68.0 86.0 -1.44382689101272
68.0 88.0 -1.87174086028805
68.0 90.0 -4.21324557175189
70.0 0.0 -13.8152976524349
70.0 2.0 -16.3286330589246
70.0 4.0 -20.0
70.0 6.0 -18.6590076097119
70.0 8.0 -11.4998424764634
70.0 10.0 -9.22463871801156
70.0 12.0 -8.54368096613878
70.0 14.0 -10.7976165087996
70.0 16.0 -20.0
70.0 18.0 -14.1198698274466
70.0 20.0 -5.88620040068571
70.0 22.0 -2.27523713305534
70.0 24.0 -0.827680766759067
70.0 26.0 -1.12801884194438
70.0 28.0 -3.45013883146958
70.0 30.0 -9.42584604289296
70.0 32.0 -20.0
70.0 34.0 -9.37381160167224
70.0 36.0 -6.25404011858082
70.0 38.0 -7.18687372003778
70.0 40.0 -13.1590574450366
70.0 42.0 -20.0
70.0 44.0 -9.29739793352038
70.0 46.0 -6.36179739817036
70.0 48.0 -6.83988235722159
70.0 50.0 -10.4332164067835
70.0 52.0 -19.3401270153031
70.0 54.0 -20.0
70.0 56.0 -20.0
70.0 58.0 -19.340127015303
70.0 60.0 -10.4332164067834
70.0 62.0 -6.83988235722147
70.0 64.0 -6.36179739817035
70.0 66.0 -9.29739793352039
70.0 68.0 -20.0
70.0 70.0 -13.1590574450365
70.0 72.0 -7.18687372003773
70.0 74.0 -6.25404011858084
70.0 76.0 -9.37381160167227
70.0 78.0 -20.0
70.0 80.0 -9.42584604289291
70.0 82.0 -3.45013883146958
70.0 84.0 -1.12801884194438
70.0 86.0 -0.827680766759051
70.0 88.0 -2.2752371330554
70.0 90.0 -5.8862004006857
72.0 0.0 -14.2779959183184
72.0 2.0 -19.5382009965601
72.0 4.0 -20.0
72.0 6.0 -14.0534971319699
72.0 8.0 -9.6336807814059
72.0 10.0 -8.4037740048739
72.0 12.0 -9.04856703088701
72.0 14.0 -13.783912970593
72.0 16.0 -20.0
72.0 18.0 -8.66087073365761
72.0 20.0 -3.35630221786316
72.0 22.0 -0.873291187046434
72.0 24.0 -0.195522653198812
72.0 26.0 -1.22387307591748
72.0 28.0 -4.50346487360719
72.0 30.0 -12.8647640303626
72.0 32.0 -17.5358705600508
72.0 34.0 -8.39670650447428
72.0 36.0 -7.03682897438085
72.0 38.0 -9.96647926493167
72.0 40.0 -20.0
72.0 42.0 -12.6817164965843
72.0 44.0 -7.13557505789285
72.0 46.0 -6.10042807888708
72.0 48.0 -8.01735320782149
72.0 50.0 -13.513782093642
72.0 52.0 -20.0
72.0 54.0 -20.0
72.0 56.0 -20.0
72.0 58.0 -13.513782093642
72.0 60.0 -8.01735320782153
72.0 62.0 -6.10042807888705
72.0 64.0 -7.13557505789283
72.0 66.0 -12.6817164965843
72.0 68.0 -20.0
72.0 70.0 -9.96647926493166
72.0 72.0 -7.03682897438072
72.0 74.0 -8.3967065044743
72.0 76.0 -17.535870560051
72.0 78.0 -12.8647640303627
72.0 80.0 -4.50346487360737
72.0 82.0 -1.22387307591747
72.0 84.0 -0.195522653198812
72.0 86.0 -0.873291187046441
72.0 88.0 -3.35630221786313
72.0 90.0 -8.66087073365761
74.0 0.0 -15.805578806087
74.0 2.0 -20.0
74.0 4.0 -18.4564921659301
74.0 6.0 -11.2207562131916
74.0 8.0 -8.93260977792856
74.0 10.0 -8.24640072461973
74.0 12.0 -10.519467826188
74.0 14.0 -20.0
74.0 16.0 -13.3777378272027
74.0 18.0 -5.20369518842098
74.0 20.0 -1.51430263198853
74.0 22.0 0.0844930586004942
74.0 24.0 0.0459930338598461
74.0 26.0 -1.75793553416161
74.0 28.0 -6.24611466665427
74.0 30.0 -19.5686254005895
74.0 32.0 -13.144420737045
74.0 34.0 -8.08092777193025
74.0 36.0 -8.56792150011412
74.0 38.0 -14.9405652616693
74.0 40.0 -19.7654641172306
74.0 42.0 -8.89082402205932
74.0 44.0 -6.116632513987
74.0 46.0 -6.57706196952015
74.0 48.0 -10.0148669769216
74.0 50.0 -18.1855837629862
74.0 52.0 -20.0
74.0 54.0 -20.0
74.0 56.0 -18.1855837629861
74.0 58.0 -10.0148669769215
74.0 60.0 -6.57706196952011
74.0 62.0 -6.11663251398699
74.0 64.0 -8.89082402205927
74.0 66.0 -19.7654641172305
74.0 68.0 -14.9405652616691
74.0 70.0 -8.56792150011407
74.0 72.0 -8.08092777193026
74.0 74.0 -13.144420737045
74.0 76.0 -19.5686254005892
74.0 78.0 -6.24611466665418
74.0 80.0 -1.7579355341616
74.0 82.0 0.0459930338598461
74.0 84.0 0.0844930586004961
74.0 86.0 -1.51430263198857
74.0 88.0 -5.20369518842099
74.0 90.0 -13.3777378272026
76.0 0.0 -19.0715360015195
76.0 2.0 -20.0
76.0 4.0 -13.8553086542516
76.0 6.0 -9.40806093549096
76.0 8.0 -8.1718377679323
76.0 10.0 -8.8193606332253
76.0 12.0 -13.6174035409466
76.0 14.0 -20.0
76.0 16.0 -8.09644939204031
76.0 18.0 -2.76628045378216
76.0 20.0 -0.191083044710276
76.0 22.0 0.644578233570774
76.0 24.0 -0.106026051227284
76.0 26.0 -2.79177865773419
76.0 28.0 -8.98326363723998
76.0 30.0 -20.0
76.0 32.0 -10.8387381611014
76.0 34.0 -8.47935848721413
76.0 36.0 -11.2839997126631
76.0 38.0 -20.0
76.0 40.0 -12.0993788452571
76.0 42.0 -6.91261664253131
76.0 44.0 -5.91655371847007
76.0 46.0 -7.77495158056316
76.0 48.0 -13.0378096381218
76.0 50.0 -20.0
76.0 52.0 -20.0
76.0 54.0 -20.0
76.0 56.0 -13.0378096381218
76.0 58.0 -7.77495158056324
76.0 60.0 -5.91655371847005
76.0 62.0 -6.9126166425313
76.0 64.0 -12.0993788452571
76.0 66.0 -20.0
76.0 68.0 -11.2839997126631
76.0 70.0 -8.47935848721404
76.0 72.0 -10.8387381611014
76.0 74.0 -20.0
76.0 76.0 -8.98326363723996
76.0 78.0 -2.79177865773433
76.0 80.0 -0.106026051227277
76.0 82.0 0.644578233570771
76.0 84.0 -0.191083044710271
76.0 86.0 -2.76628045378216
76.0 88.0 -8.09644939204031
76.0 90.0 -20.0
78.0 0.0 -20.0
78.0 2.0 -18.3519436055831
78.0 4.0 -11.0546020988601
78.0 6.0 -8.75613717571267
78.0 8.0 -8.06623469986348
78.0 10.0 -10.3557421800873
78.0 12.0 -20.0
78.0 14.0 -12.8643880626257
78.0 16.0 -4.73837699207964
78.0 18.0 -0.997988944045214
78.0 20.0 0.699152779655106
78.0 22.0 0.82432403624964
78.0 24.0 -0.679256714065502
78.0 26.0 -4.44550627399403
78.0 28.0 -13.5161281245856
78.0 30.0 -17.7362750366792
78.0 32.0 -9.76482252027347
78.0 34.0 -9.76011262550617
78.0 36.0 -16.5045883990576
78.0 38.0 -18.4402216603503
78.0 40.0 -8.64486010278356
78.0 42.0 -5.97458625352265
78.0 44.0 -6.42513750418338
78.0 46.0 -9.77253345761022
78.0 48.0 -17.5530129353437
78.0 50.0 -20.0
78.0 52.0 -20.0
78.0 54.0 -17.5530129353437
78.0 56.0 -9.77253345761019
78.0 58.0 -6.42513750418327
78.0 60.0 -5.97458625352263
78.0 62.0 -8.64486010278364
78.0 64.0 -18.4402216603501
78.0 66.0 -16.5045883990573
78.0 68.0 -9.76011262550614
78.0 70.0 -9.76482252027351
78.0 72.0 -17.7362750366793
78.0 74.0 -13.5161281245854
78.0 76.0 -4.44550627399402
78.0 78.0 -0.679256714065498
78.0 80.0 0.824324036249647
78.0 82.0 0.699152779655097
78.0 84.0 -0.997988944045223
78.0 86.0 -4.73837699207963
78.0 88.0 -12.8643880626256
78.0 90.0 -20.0
80.0 0.0 -20.0
80.0 2.0 -13.7442294146498
80.0 4.0 -9.27588425642648
80.0 6.0 -8.03496451637733
80.0 8.0 -8.68510718058924
80.0 10.0 -13.5325168686194
80.0 12.0 -20.0
80.0 14.0 -7.71844457481415
80.0 16.0 -2.37335670226102
80.0 18.0 0.261900773882877
80.0 20.0 1.19839847964787
80.0 22.0 0.617573996881777
80.0 24.0 -1.73418904016549
80.0 26.0 -6.96138940480839
80.0 28.0 -20.0
80.0 30.0 -13.1827575780184
80.0 32.0 -9.69678772192865
80.0 34.0 -12.3603271704296
80.0 36.0 -20.0
80.0 38.0 -11.7488218036837
80.0 40.0 -6.78541499182957
80.0 42.0 -5.81429997878486
80.0 44.0 -7.63861838101945
80.0 46.0 -12.7713684456505
80.0 48.0 -20.0
80.0 50.0 -20.0
80.0 52.0 -20.0
80.0 54.0 -12.7713684456504
80.0 56.0 -7.63861838101954
80.0 58.0 -5.81429997878483
80.0 60.0 -6.78541499182955
80.0 62.0 -11.7488218036837
80.0 64.0 -20.0
80.0 66.0 -12.3603271704297
80.0 68.0 -9.69678772192852
80.0 70.0 -13.1827575780185
80.0 72.0 -20.0
80.0 74.0 -6.96138940480834
80.0 76.0 -1.73418904016562
80.0 78.0 0.617573996881784
80.0 80.0 1.19839847964787
80.0 82.0 0.261900773882858
80.0 84.0 -2.373356702261
80.0 86.0 -7.71844457481413
80.0 88.0 -20.0
80.0 90.0 -13.5325168686195
82.0 0.0 -18.3042844890601
82.0 2.0 -10.9619446451248
82.0 4.0 -8.65599995254106
82.0 6.0 -7.96362294909183
82.0 8.0 -10.2655691602342
82.0 10.0 -20.0
82.0 12.0 -12.5296563198236
82.0 14.0 -4.43826175755393
82.0 16.0 -0.665581809710587
82.0 18.0 1.0938731549381
82.0 20.0 1.32009761567856
82.0 22.0 -0.006473712451757
82.0 24.0 -3.3858235374186
82.0 26.0 -10.9163744721699
82.0 28.0 -20.0
82.0 30.0 -11.1606005260029
82.0 32.0 -10.6857337372865
82.0 34.0 -17.7373536862969
82.0 36.0 -17.6917650173921
82.0 38.0 -8.50503222735017
82.0 40.0 -5.89852365683176
82.0 42.0 -6.34366020246396
82.0 44.0 -9.64061013279289
82.0 46.0 -17.2161377528056
82.0 48.0 -20.0
82.0 50.0 -20.0
82.0 52.0 -17.2161377528056
82.0 54.0 -9.64061013279282
82.0 56.0 -6.34366020246381
82.0 58.0 -5.89852365683175
82.0 60.0 -8.50503222735017
82.0 62.0 -17.6917650173921
82.0 64.0 -17.7373536862965
82.0 66.0 -10.6857337372864
82.0 68.0 -11.160600526003
82.0 70.0 -20.0
82.0 72.0 -10.9163744721698
82.0 74.0 -3.38582353741856
82.0 76.0 -0.0064737124517584
82.0 78.0 1.32009761567856
82.0 80.0 1.0938731549381
82.0 82.0 -0.665581809710622
82.0 84.0 -4.43826175755395
82.0 86.0 -12.5296563198236
82.0 88.0 -20.0
82.0 90.0 -10.2655691602342
84.0 0.0 -13.687411132257
84.0 2.0 -9.20478765194521
84.0 4.0 -7.96075170812566
84.0 6.0 -8.61286428406759
84.0 8.0 -13.4942120601556
84.0 10.0 -20.0
84.0 12.0 -7.48675485986434
84.0 14.0 -2.13330291489237
84.0 16.0 0.53851405771226
84.0 18.0 1.53559107737134
84.0 20.0 1.05398144330427
84.0 22.0 -1.11194525136708
84.0 24.0 -5.86128799718108
84.0 26.0 -18.3845413419693
84.0 28.0 -15.1390036190139
84.0 30.0 -10.5873281154428
84.0 32.0 -13.1249450199915
84.0 34.0 -20.0
84.0 36.0 -11.5527630247483
84.0 38.0 -6.71925297241614
84.0 40.0 -5.76271740189364
84.0 42.0 -7.56848086819732
84.0 44.0 -12.6330581699936
84.0 46.0 -20.0
84.0 48.0 -20.0
84.0 50.0 -20.0
84.0 52.0 -12.6330581699935
84.0 54.0 -7.5684808681974
84.0 56.0 -5.76271740189363
84.0 58.0 -6.71925297241612
84.0 60.0 -11.5527630247483
84.0 62.0 -20.0
84.0 64.0 -13.1249450199916
84.0 66.0 -10.5873281154427
84.0 68.0 -15.1390036190139
84.0 70.0 -18.3845413419692
84.0 72.0 -5.86128799718104
84.0 74.0 -1.11194525136719
84.0 76.0 1.05398144330427
84.0 78.0 1.53559107737134
84.0 80.0 0.538514057712255
84.0 82.0 -2.13330291489238
84.0 84.0 -7.4867548598643
84.0 86.0 -20.0
84.0 88.0 -13.4942120601557
84.0 90.0 -8.61286428406764
86.0 0.0 -10.9164799671713
86.0 2.0 -8.60601007926008
86.0 4.0 -7.91220228729938
86.0 6.0 -10.2218550748426
86.0 8.0 -20.0
86.0 10.0 -12.3410639624339
86.0 12.0 -4.27043060794004
86.0 14.0 -0.479749496951263
86.0 16.0 1.31444512976723
86.0 18.0 1.59611001655719
86.0 20.0 0.364004895528325
86.0 22.0 -2.81936068219009
86.0 24.0 -9.68635085854166
86.0 26.0 -20.0
86.0 28.0 -12.0986394397134
86.0 30.0 -11.2746949021622
86.0 32.0 -18.5308905433572
86.0 34.0 -17.3067889001325
86.0 36.0 -8.43508362981561
86.0 38.0 -5.86289585367632
86.0 40.0 -6.30533552946936
86.0 42.0 -9.57717729512297
86.0 44.0 -17.0548029067758
86.0 46.0 -20.0
86.0 48.0 -20.0
86.0 50.0 -17.0548029067757
86.0 52.0 -9.57717729512289
86.0 54.0 -6.3053355294693
86.0 56.0 -5.86289585367631
86.0 58.0 -8.43508362981562
86.0 60.0 -17.3067889001326
86.0 62.0 -18.5308905433569
86.0 64.0 -11.2746949021621
86.0 66.0 -12.0986394397135
86.0 68.0 -20.0
86.0 70.0 -9.68635085854155
86.0 72.0 -2.81936068219005
86.0 74.0 0.364004895528318
86.0 76.0 1.59611001655719
86.0 78.0 1.31444512976723
86.0 80.0 -0.479749496951279
86.0 82.0 -4.27043060794002
86.0 84.0 -12.3410639624339
86.0 86.0 -20.0
86.0 88.0 -10.2218550748427
86.0 90.0 -7.91220228729937
88.0 0.0 -9.17424661027367
88.0 2.0 -7.9286561916474
88.0 4.0 -8.58181183279471
88.0 6.0 -13.4804211297876
88.0 8.0 -20.0
88.0 10.0 -7.37679055935695
88.0 12.0 -2.01955411378744
88.0 14.0 0.669637128912956
88.0 16.0 1.69528408867358
88.0 18.0 1.25974499245148
88.0 20.0 -0.822132981530258
88.0 22.0 -5.36731389384311
88.0 24.0 -16.6349632708952
88.0 26.0 -16.2923770606128
88.0 28.0 -11.0601040756211
88.0 30.0 -13.5225751728701
88.0 32.0 -20.0
88.0 34.0 -11.4654885984278
88.0 36.0 -6.69169710408105
88.0 38.0 -5.7418365423092
88.0 40.0 -7.53948647395769
88.0 42.0 -12.5751041379832
88.0 44.0 -20.0
88.0 46.0 -20.0
88.0 48.0 -20.0
88.0 50.0 -12.5751041379831
88.0 52.0 -7.53948647395778
88.0 54.0 -5.74183654230918
88.0 56.0 -6.69169710408104
88.0 58.0 -11.4654885984278
88.0 60.0 -20.0
88.0 62.0 -13.5225751728701
88.0 64.0 -11.0601040756209
88.0 66.0 -16.2923770606128
88.0 68.0 -16.634963270895
88.0 70.0 -5.36731389384309
88.0 72.0 -0.822132981530375
88.0 74.0 1.25974499245148
88.0 76.0 1.69528408867358
88.0 78.0 0.669637128912926
88.0 80.0 -2.01955411378743
88.0 82.0 -7.37679055935692
88.0 84.0 -20.0
88.0 86.0 -13.4804211297876
88.0 88.0 -8.58181183279472
88.0 90.0 -7.92865619164737
90.0 0.0 -8.59100613271012
90.0 2.0 -7.89672932658276
90.0 4.0 -10.2089883056796
90.0 6.0 -20.0
90.0 8.0 -12.2801944165814
90.0 10.0 -4.21646852731995
90.0 12.0 -0.419991735954601
90.0 14.0 1.38538595145889
90.0 16.0 1.68475996698056
90.0 18.0 0.482440121155834
90.0 20.0 -2.64057013658742
90.0 22.0 -9.3160958598734
90.0 24.0 -20.0
90.0 26.0 -12.4313623276906
90.0 28.0 -11.477087439215
90.0 30.0 -18.805323551949
90.0 32.0 -17.1880334859313
90.0 34.0 -8.41405923301603
90.0 36.0 -5.85267561387186
90.0 38.0 -6.29429875416919
90.0 40.0 -9.55858970915058
90.0 42.0 -17.0074232363536
90.0 44.0 -20.0
90.0 46.0 -20.0
90.0 48.0 -17.0074232363535
90.0 50.0 -9.55858970915058
90.0 52.0 -6.29429875416914
90.0 54.0 -5.85267561387184
90.0 56.0 -8.41405923301603
90.0 58.0 -17.1880334859313
90.0 60.0 -18.8053235519487
90.0 62.0 -11.477087439215
90.0 64.0 -12.4313623276906
90.0 66.0 -20.0
90.0 68.0 -9.31609585987333
90.0 70.0 -2.64057013658738
90.0 72.0 0.482440121155818
90.0 74.0 1.68475996698056
90.0 76.0 1.3853859514589
90.0 78.0 -0.41999173595462
90.0 80.0 -4.21646852731998
90.0 82.0 -12.2801944165813
90.0 84.0 -20.0
90.0 86.0 -10.2089883056796
90.0 88.0 -7.89672932658278
90.0 90.0 -8.59100613271014


==> Passaloi/contour_data_transposed.dat <==
-3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147 -3.21085735652147
-4.52265579463802 -4.48657279244274 -4.44927363118812 -4.41080205418438 -4.37120418429953 -4.33052845943217 -4.28882555129242 -4.24614826827985 -4.20255144347145 -4.15809180893841 -4.11282785778516 -4.06681969545289 -4.02012888194634 -3.97281826672665 -3.92495181806561 -3.87659444867562 -3.82781183941693 -3.77867026284224 -3.72923640826671 -3.67957720995688 -3.62975967991083 -3.57985074656613 -3.52991710061461 -3.48002504893844 -3.43024037750479 -3.38062822387543 -3.33125295980504 -3.28217808422136 -3.23346612670302 -3.1851785614038 -3.13737573121355 -3.09011678180079 -3.04345960505221 -2.9974607913099 -2.95217558971071 -2.90765787585456 -2.86396012596918 -2.82113339669956 -2.77922730962833 -2.73829003963219 -2.69836830619373 -2.6595073668191 -2.62175101175979 -2.58514155929526 -2.54971985090633 -2.52395675956955
-6.63904495459581 -6.56417576822769 -6.48606301185056 -6.40480827873219 -6.32052980667096 -6.23336166903269 -6.14345274184347 -6.05096547247122 -5.95607447899973 -5.85896501204102 -5.75983131240334 -5.65887489874339 -5.55630281912018 -5.45232589931571 -5.3471570189891 -5.24100944430961 -5.1340952427954 -5.02662380280123 -4.91880047657704 -4.81082536217832 -4.70289223585234 -4.59518764294474 -4.48789015193731 -4.38116977300114 -4.27518753946665 -4.17009524790515 -4.06603535009572 -3.96314098802941 -3.86153616127145 -3.76133601446472 -3.66264723149843 -3.56556852188067 -3.47019118413044 -3.37659973053559 -3.2848725574004 -3.19508264492143 -3.10729827107938 -3.02158372440533 -2.93800000117124 -2.85660547344902 -2.77745651557562 -2.70060807783108 -2.62611419756814 -2.55402843960115 -2.50157660384415 -2.43383378210159
-10.0268545141818 -9.90291578927967 -9.77022310740649 -9.62912176779495 -9.48004428986194 -9.3235014396837 -9.16007181705185 -8.99039040217374 -8.81513647138863 -8.63502127954006 -8.4507758762083 -8.26313937827108 -8.07284796713512 -7.88062482031333 -7.68717112814891 -7.49315829095699 -7.29922134224613 -7.10595360161809 -6.9139025271448 -6.72356671147467 -6.53539394804345 -6.34978028259963 -6.16706995962772 -5.98755617191269 -5.81148252322409 -5.63904511779468 -5.47039519497599 -5.30564223239603 -5.14485744553833 -4.98807761550624 -4.8353091796042 -4.68653252118671 -4.54170639606164 -4.40077243276783 -4.26365964354409 -4.13028888210662 -4.00057718382379 -3.87444192390603 -3.75180473017724 -3.63259508918084 -3.51675358804308 -3.40423473982383 -3.29500934707167 -3.1890663668969 -3.11176754049257 -3.01160131224613
-16.3002244007342 -16.0703119904823 -15.8098638253384 -15.5214247883097 -15.2079962244442 -14.8729004730474 -14.5196464111048 -14.1518049488342 -13.7729007787943 -13.3863238991357 -12.9952619473629 -12.6026524513245 -12.2111528145701 -11.8231251611138 -11.4406329542853 -11.065446434832 -10.6990542616564 -10.3426791765709 -9.99729597467213 -9.66365049516541 -9.34227872705061 -9.03352543949739 -8.73756199771056 -8.45440321706441 -8.18392324921245 -7.92587059216219 -7.67988237966756 -7.44549814022452 -7.22217322762002 -7.00929211732209 -6.80618173901732 -6.61212497771979 -6.42637442627939 -6.24816641310837 -6.07673526323581 -5.91132768168838 -5.75121707966705 -5.59571760060905 -5.4441975499206 -5.29609189381974 -5.15091347367334 -5.00826258566395 -4.86783460316613 -4.76384570966004 -4.62687874527002 -4.49182250516448
-20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -19.2776857838154 -18.2072808673848 -17.2391977477835 -16.3613015227277 -15.5638345994404 -14.8387751173514 -14.1793904050309 -13.5799167140938 -13.0353233150989 -12.5411345744305 -12.0932929783509 -11.6880519001258 -11.3218906679337 -10.9914470001192 -10.6934636008069 -10.4247469289125 -10.1821370282895 -9.96248792652053 -9.76265851984597 -9.57951407804632 -9.40993852485764 -9.25085746967132 -9.09927158276315 -8.95229933335849 -8.80722738840086 -8.66156617427895 -8.51310734150693 -8.35997927420743 -8.20069648575498 -8.03419884701239 -7.90420707928019 -7.72389462346754 -7.53579562376506
-15.6570744376038 -15.7705525052663 -15.9773029998733 -16.2841363683176 -16.7005130672165 -17.2394855032985 -17.9192093686111 -18.7654625647761 -19.8160715353771 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -19.277732637175 -18.3454477622786 -17.5948880130927 -16.9941343713744 -16.520253064428 -16.155914742834 -15.887347317981 -15.703006129439 -15.592648979493 -15.5466490452097 -15.5554550043007 -15.60915260553 -15.6971126168234 -15.8077346349226 -15.9283175021188 -16.0451038185821 -16.1435530730549 -16.2088868888475 -16.2269124650882 -16.1850646769618 -16.0735260904735 -15.9403190786372 -15.6948161394316 -15.3735334947609 -14.9824000400513
-10.4442779008571 -10.4931406952425 -10.6131847283819 -10.8071103933776 -11.0785361377645 -11.4321654453477 -11.874025830311 -12.4118120775045 -13.0553861040482 -13.8175212978877 -14.7150447607127 -15.7706589306495 -17.0159910118538 -18.4970214291378 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -19.5120914446075 -18.6324023224387 -18.0009100256301 -17.5962722455429 -17.4358438372788 -17.4129122258006 -17.617845582795 -18.0735054724045
-7.77843279950974 -7.82604850386253 -7.94415797733862 -8.13525673821335 -8.40266083459527 -8.75061294590409 -9.18443183256551 -9.71071948305709 -10.337647610995 -11.0753565745568 -11.9365182961836 -12.9371458665749 -14.0977869370436 -15.4453376553401 -17.015906407319 -18.8595532280978 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -17.8462938289783 -15.816510672165 -14.0794253349413 -12.5841245224806 -11.2945962898541 -10.184650598875 -9.23488263228012 -8.43077274825515 -7.76145731182188 -7.21891667810795 -6.79743600246382 -6.55844199517435 -6.34082040605523 -6.2380483494086 -6.25098403795886 -6.38220701359996
-6.34361798315627 -6.41646823758156 -6.56628276411019 -6.79677257719944 -7.11283150971675 -7.52073813064639 -8.0284483843446 -8.64601806450496 -9.38621866199956 -10.2654529182429 -11.3051553165669 -12.5340168701402 -13.9916959601591 -15.7354103684305 -17.8526611049581 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -19.7598677306363 -16.5429109907411 -13.9369101283678 -11.7608604749867 -9.9107680734985 -8.32103815382801 -6.94758905851056 -5.75944537954356 -4.73414514316819 -3.85505059593794 -3.10968849666317 -2.48868448320145 -1.98505964294456 -1.59375920271454 -1.37186975751842 -1.16969633304601 -1.07367808116979 -1.08398730062494 -1.20203473409656
-5.7437448813484 -5.86221215856658 -6.0697455394626 -6.37302784232927 -6.78093189392639 -7.30512589502495 -7.96101169260108 -8.76921339423892 -9.75802932730585 -10.9676855440407 -12.4582424995615 -14.3257225207877 -16.7395479128534 -20 -20 -20 -20 -20 -20 -20 -19.2572959601994 -19.294284566485 -20 -20 -20 -20 -20 -18.2639206761227 -14.0936342266452 -11.0211338549206 -8.58834553828853 -6.58785280746404 -4.90746465674497 -3.47947508349571 -2.25992217826877 -1.21878094474184 -0.334824390882 0.407281213242149 1.0187139249137 1.50757907769994 1.7973128341701 2.08428530691506 2.25995249401661 2.32531977900645 2.27995467097731 2.12198809338435
-5.83712370807516 -6.02156091712788 -6.31443134505882 -6.72853476491035 -7.28136687132219 -7.99712816962748 -8.91019156454072 -10.0714482303661 -11.5609085776373 -13.5157477694636 -16.2040886343218 -20 -20 -20 -20 -17.9898354597861 -15.3086599025954 -13.5656220997493 -12.4405372542313 -11.8000184503623 -11.5972324229678 -11.84500893226 -12.6223622944785 -14.1231393694558 -16.8310933404953 -20 -20 -19.5378639259714 -13.2982420565144 -9.40718356662648 -6.55542528310631 -4.31299573658639 -2.48387098141566 -0.962010469290868 0.316338607227133 1.39228241646136 2.29359637008879 3.03960483488774 3.64392772451108 4.11610702307273 4.38750372325637 4.64246366877978 4.77729865878783 4.79240064016029 4.68624649770415 4.45531537547874
-6.59785133154305 -6.87138601280199 -7.28459598914883 -7.86289394510182 -8.64304898176967 -9.68046986971313 -11.0640676114895 -12.9504982828948 -15.6589263368285 -20 -20 -20 -18.9595034874312 -14.7111505898415 -11.975151706193 -10.040787405969 -8.63429540363344 -7.62733003806647 -6.95658882627885 -6.59551981366694 -6.54447232115954 -6.83061558115552 -7.51755455017399 -8.73306401510583 -10.7476298586163 -14.2571823361499 -20 -20 -13.5404764099394 -8.46847668755942 -5.10387501076698 -2.58846757814966 -0.599711667925815 1.01899620000593 2.35536587748078 3.46313171666081 4.3771804946367 5.12096770638299 5.71048044285928 6.05800274080121 6.40104645958863 6.61046373681692 6.68784696512242 6.63213136053507 6.43952608045387 6.10318265654146
-8.08522733978434 -8.47621341114157 -9.06027774196932 -9.89064647153148 -11.0521860441409 -12.6928063997813 -15.1087066119957 -19.0544288000462 -20 -20 -18.4154748599428 -13.7240573125651 -10.6541906817006 -8.41245865835014 -6.69905659806712 -5.37139849270951 -4.35395443560869 -3.60588378746834 -3.10763339337197 -2.85546540613492 -2.86038788196693 -3.15086681328755 -3.7809157585661 -4.84922386762647 -6.54738794324666 -9.30796753741582 -14.479588043108 -20 -14.5585179421311 -7.88452033785842 -3.96470302612155 -1.1826778987388 0.951537406584094 2.65269592876291 4.03379560590948 5.16110896279644 6.07621483747271 6.80621391626614 7.36895431573128 7.6883188971559 7.98294151746165 8.13067037573658 8.13137094351129 7.98121607905536 7.67227130359419 7.19154537829009
-10.4636397303025 -11.0079610776578 -11.8454954358281 -13.0992356821309 -15.0015771892415 -18.0884953505677 -20 -20 -20 -14.7364997089455 -11.0496449052051 -8.35980538586445 -6.26698811685949 -4.59017798137437 -3.23411615941946 -2.14469972544189 -1.29074833154874 -0.655717272939693 -0.233933994946888 -0.0293840632378706 -0.0564779339936462 -0.343138763974481 -0.93775141837617 -1.924224719845 -3.45758962268605 -5.86424702847864 -10.0296402932094 -20 -16.1446851174364 -7.43353681768693 -2.98113703700453 0.0291938241581943 2.27759027524429 4.03663294801809 5.44259004583608 6.57261535022589 7.473743878569 8.17575567046844 8.58325330782111 8.9775904600664 9.20756171813426 9.27479728329579 9.1759887157944 8.90245961897055 8.43893334228762 7.76108407908578
-14.097404902372 -14.8359009034887 -16.0839513230678 -18.1846071291446 -20 -20 -20 -18.0634564216773 -13.2756396034201 -9.90894078539497 -7.30311952516683 -5.1933100979113 -3.44780024356501 -1.9928688371183 -0.784522229321632 0.203965787522737 0.988064295025647 1.57492240499943 1.96456987396965 2.1498638153114 2.11516889620254 1.83325503114137 1.25900868620117 0.316407256146998 -1.13114762354889 -3.36045752658025 -7.0715180448954 -15.245727378174 -17.9509954927794 -6.94504413816376 -2.05923286176965 1.11513254931384 3.43537158594783 5.22218470336572 6.6299553100997 7.74380126457192 8.614380153869 9.27283872751553 9.63913740024705 9.96628187131995 10.1130330320479 10.0775057268458 9.85095752988072 9.41635100217315 8.74521254700436 7.79138658758999
-19.9128082970492 -20 -20 -20 -20 -20 -17.9738868059869 -13.462176126128 -10.0799835896692 -7.36259881916844 -5.10366893195309 -3.19384823119656 -1.56885095976025 -0.188518378907623 0.972874005545407 1.93149794131944 2.69649672217765 3.27117907092308 3.65330274972389 3.83454054636603 3.79895027726505 3.51989036173877 2.95405539926129 2.02940548243371 0.618196653110043 -1.53367223727672 -5.04770396350392 -12.335426757853 -19.2867493238183 -6.30370645452793 -1.15136593639279 2.10689453115327 4.45161324949487 6.23421171842593 7.61992522822192 8.69817919747558 9.52108334518876 9.9898750561797 10.432116363178 10.6737370942805 10.7156084347476 10.5499483417288 10.1588611330938 9.51062665966795 8.55189313398771 7.19088772392547
-20 -20 -20 -20 -20 -20 -15.5292953000486 -11.7745530417142 -8.69899151259222 -6.11039009110896 -3.90018673401839 -2.00107695491506 -0.36887849290567 1.02630215264512 2.20474745234592 3.17970883843848 3.95879437292061 4.54457134708841 4.93453316594118 5.12039794615403 5.08650320678093 4.80672008261807 4.23858065771005 3.31148318516329 1.90049647911151 -0.241762306957421 -3.7147361355016 -10.7851161125624 -19.237126315982 -5.46570382562471 -0.247197037295127 3.0114501871615 5.33379248441901 7.08115702791316 8.42170597666881 9.44534427119267 10.2033608424328 10.6156661737729 10.9698779828172 11.1050558160545 11.0158035177169 10.6846314441001 10.0779396136952 9.13694703672151 7.75737087913457 5.73856824139988
-20 -20 -20 -20 -20 -20 -16.1056104752706 -12.0261794998092 -8.68208836653307 -5.877799268431 -3.49546507690553 -1.45917696169591 0.282134483437574 1.76367399480033 3.00979303524268 4.03687256364644 4.85494428375063 5.46846304968284 5.87639216755418 6.07157866219258 6.03918657561581 5.75360573556142 5.17250350947196 4.22480427053775 2.78385728420369 0.597232287700902 -2.95227679969651 -10.2496367442804 -17.5115653606037 -4.46007753583977 0.635789215799486 3.81912837208274 6.07689328954998 7.7608489599238 9.03481516590185 9.98562464150594 10.5166217338655 11.0039441384736 11.250087029694 11.2539730161165 11.0001450130093 10.454864893216 9.55629446874085 8.1915911188832 6.13764046742804 2.8684136272958
-20 -20 -20 -20 -20 -20 -20 -14.6782979600831 -10.1670009849441 -6.67501527405488 -3.84744809617702 -1.50590273378352 0.452292279298288 2.09111413491541 3.45218415733186 4.56283909226833 5.44035668364664 6.09412540206235 6.52651180710623 6.73267426698999 6.69921452791113 6.40112103039342 5.79562048162807 4.80949486336095 3.31033784398938 1.02999135892519 -2.70388630087526 -10.6670074727363 -14.8057174484681 -3.36641509772801 1.46274590856365 4.50986225328723 6.66781402999795 8.26395407392428 9.45196288871886 10.3125617648207 10.7699904894704 11.1468205825672 11.2616789507396 11.1031816923234 10.639490400507 9.80843459146136 8.49333451280171 6.45891042612247 3.1371478613448 -3.55328407248802
-20 -20 -18.4143264419204 -17.0672081439044 -17.3172724698208 -19.698002607327 -20 -20 -14.2149980473129 -8.82168539499883 -5.04182493298164 -2.1416131265819 0.17336072175662 2.05136435294716 3.57681761378498 4.80099935191528 5.75553168576094 6.45881439413073 6.9190205714905 7.13501313491589 7.09553489403614 6.77629324506533 6.13351516557819 5.09015703409443 3.50386524673614 1.07911987508209 -2.95622038177807 -12.1985259445802 -11.9438425901885 -2.28273011758387 2.19071376453633 5.05760825216149 7.08807387667589 8.57589148116618 9.66051489488981 10.2542793269671 10.7843198772771 11.0292876364112 10.9844787795495 10.6222668344786 9.88300470400968 8.65102896683784 6.68982960509751 3.42352441006893 -3.28371392971554 -13.1423136095262
-18.2854418232159 -14.1311595454856 -11.8351607305123 -10.6439985790137 -10.3663001566559 -11.0834400416214 -13.2584766407375 -18.7802124003038 -20 -13.5357379481099 -7.37414647570998 -3.43249197352201 -0.549770619063731 1.67210521796057 3.41727471095166 4.78460402929104 5.83116595617037 6.59004183114756 7.07825527094924 7.30001189442233 7.24697164439836 6.89566843203983 6.20068516920254 5.07923692395424 3.37410974828334 0.747862388026215 -3.73518278747168 -15.4419272062462 -9.36851193014072 -1.30150885826994 2.77474040579634 5.43286222898379 7.31510956220803 8.67758073232768 9.64291416637067 10.1446346074122 10.5407028880059 10.6284186457853 10.3870355237671 9.76229186700523 8.64402148460293 6.80432783421587 3.69044651277207 -2.69960674192689 -14.4220111757538 1.75376751353253
-11.8429399063921 -9.03900571242406 -7.26122592606096 -6.21864448703326 -5.81932930815107 -6.09017151634223 -7.19721865875533 -9.61116694944903 -15.0090733800658 -20 -11.7654744730894 -5.55269943706844 -1.73815926508533 0.971392594918354 3.00047072337255 4.54028769970379 5.69087090826149 6.50777677445475 7.02063568540711 7.24084155825891 7.16375991354427 6.76677330202815 6.00198160672227 4.77848252432785 2.91792048887007 0.0207958148869633 -5.11594003804288 -20 -7.24048795649687 -0.50021741621503 3.17036766924781 5.60334668449022 7.32231358072204 8.54517139638777 9.20182567444352 9.77283872504956 10.0128069062165 9.91113014424806 9.42181809979472 8.44405171523442 6.7662458060925 3.88139891254452 -1.95792964291553 -19.2244577345851 1.19029057412885 7.22169469020063
-7.54444284085198 -5.36639902901356 -3.88348447785231 -2.95359278673208 -2.52858967633359 -2.62495021698066 -3.33205830853823 -4.86994435930855 -7.80525241832043 -14.2804158009644 -20 -8.93532852890344 -3.44577852368586 -0.0387609217742216 2.34962566719146 4.08997750204813 5.35243496666918 6.22534929120581 6.75535548840918 6.96297174638896 6.84797126023251 6.38843062337159 5.53280676039095 4.17896451029201 2.11886096684988 -1.13914537382247 -7.2564955555234 -20 -5.60275150006743 0.057308756907271 3.33294880112177 5.53297478289339 7.07781332697907 8.14870607623526 8.69399550435816 9.10758440581702 9.16437783238527 8.82975763690864 8.01547597972256 6.53152647422609 3.92954213557583 -1.2401088167482 -20 -0.032454687428008 6.57923470547189 10.5825141728354
-4.45735103272326 -2.62925759648498 -1.33037007704389 -0.48243650246467 -0.0597902883889176 -0.0770250135220735 -0.594483856472972 -1.74733480903802 -3.83646226674614 -7.6788106722942 -17.3443464770261 -14.9920835832186 -5.77980618963539 -1.34939130683577 1.4862310081329 3.45165375422861 4.82802132477202 5.74938509579123 6.28415252569693 6.4637912620911 6.2929669779803 5.750011933212 4.77810635463045 3.25964681925191 0.944692870423399 -2.79873016478339 -10.4977072213323 -16.6218563488055 -4.46548897210327 0.313858783648951 3.21428869372639 5.17895787557744 6.5417079211569 7.26064269508612 7.87201610198523 8.10653748659222 7.9446909547307 7.31363629258421 6.0480922715381 3.76282534877858 -0.705321592236478 -16.8843833965017 -2.02559339367823 5.46058842450685 9.80295270431993 12.9059718239134
-2.19906136504449 -0.581416389126597 0.599871259827929 1.39069327941995 1.80396769266656 1.82503299170977 1.40713434319197 0.453216994636729 -1.23475386520886 -4.11758186665092 -9.69247044621654 -20 -8.95460312341992 -2.95127791215228 0.431176654964063 2.63906925901505 4.12341175748917 5.07884158360289 5.60015992073308 5.73122367089562 5.48170766043276 4.82935852054532 3.70977864607466 1.98397981631852 -0.658127331437983 -5.07210361104699 -15.7498672999516 -12.3293030055818 -3.84308364802974 0.208806560379511 2.75631373119721 4.4862829010842 5.66090117750952 6.24931329483764 6.68212279967365 6.71063091170799 6.28029917220732 5.25223636689129 3.30307018798898 -0.481899129736891 -11.2785882098138 -5.03450061768291 3.81348916434513 8.6011557253814 11.9673568702776 14.5670726147125
-0.574169741864121 0.918842793938107 2.02879345436702 2.78349396389701 3.18827977262576 3.22817349891069 2.86382409008861 2.01836853603453 0.543852496932363 -1.87449630194482 -6.0844669390173 -16.4235687117949 -13.4634435472772 -4.8305024644404 -0.795183597228787 1.66030890402496 3.23620479269545 4.20297962278769 4.68555016920387 4.74089975481164 4.38330549338786 3.58855283655339 2.28143674188943 0.293102701135128 -2.77531704422014 -8.16103331293131 -20 -10.1952158322276 -3.77499698004597 -0.336048746969101 1.87970074202829 3.37729968311968 4.15627079896488 4.8101245088239 5.04680077734915 4.8337022727683 4.05927247676708 2.4575097981954 -0.683030365380862 -8.5096988461356 -9.64776801343098 1.54578797386586 6.92666387713263 10.619652663252 13.4537267254112 15.7414358930968
0.52870104441633 1.95957282931078 3.03494919645803 3.77235555898634 4.17285943113528 4.2215732531477 3.88385374758133 3.09486460946602 1.73457874411161 -0.438357155815117 -4.00909112056372 -11.1592600370866 -20 -6.96215815406661 -2.17463029370229 0.514876098515261 2.15262193489545 3.09773835567267 3.5071796987536 3.45077091923378 2.94630541930365 1.96553752360074 0.417912064902456 -1.9078189281488 -5.54685614573572 -12.4611329755365 -20 -9.39574704951453 -4.35021417493831 -1.44120326410043 0.461030606488975 1.73019642306153 2.36215231818646 2.8254973331013 2.84663766024828 2.34235647945104 1.09819983168123 -1.43650467612522 -7.29351498903503 -17.9121892833902 -1.50203034920802 4.69552579770063 8.80114765823342 11.9216754728915 14.4377362363877 16.5250023324018
1.17606819265785 2.59804123775988 3.67165553162948 4.40960008475377 4.81143349929325 4.86323261519592 4.53400720117393 3.76686330242845 2.4587958306271 0.409845075827434 -2.83467727610242 -8.72440459209038 -20 -9.30229369295885 -3.69533532235888 -0.811299390298395 0.842063882695556 1.71919378403748 2.00830273611635 1.79043179349166 1.08491681276093 -0.143551444001806 -2.00738242738564 -4.7794495894333 -9.21626622689935 -18.9350048610318 -18.9532231927984 -9.78705508883731 -5.76027364942309 -3.32567701715113 -1.72200359959278 -0.890808533821173 -0.182658410128981 0.0920023985089286 -0.119866000156569 -0.987441562302783 -2.93730679149244 -7.33784271918463 -20 -5.6215947363134 1.76565824030673 6.40803570890541 9.88854931780152 12.6871571571405 15.0129937499938 16.9752842405079
1.40692157706566 2.87226184244777 3.97637126166532 4.73244555652343 5.14158780742537 5.19226271365617 4.85704993743747 4.08490672400405 2.78385407770579 0.778722427660246 -2.31344616671735 -7.60919118911456 -20 -11.7810707966731 -5.3601855848595 -2.35423960627428 -0.752712346966542 -0.0092131298416481 0.091387379472416 -0.362148903885989 -1.3523823341871 -2.9264420426816 -5.22848541646653 -8.6242740498057 -14.2595333279978 -20 -17.9332344219203 -11.6447394307565 -8.46202422245801 -6.47832523396431 -5.15942118596371 -4.47904403212164 -3.92690349708432 -3.80417030426565 -4.2429654616772 -5.57947632292721 -8.77252508716938 -19.4298766063493 -11.416729190729 -2.12220147538106 3.25408896052338 7.20934125959202 10.3747318319616 13.0063597118213 15.2331267933408 17.12875646646
1.24081980107032 2.80727344722404 3.97603459259009 4.76800689256434 5.18999235325083 5.23501859503304 4.87987021362885 4.07835108354219 2.74587690218835 0.722234986989452 -2.33504059257787 -7.37334138896109 -19.8660975989677 -14.3069183286976 -7.201323241406 -4.18702553336286 -2.73550386841195 -2.22488989861941 -2.4225794364128 -3.23950779008002 -4.66786852799174 -6.77692028459274 -9.76153392749339 -14.138056674721 -20 -20 -20 -16.2378396135899 -13.9526431106946 -12.4833642007078 -11.6580488822815 -10.7952238864222 -10.1984976062582 -9.99433223151637 -10.4880343612656 -12.4087258520086 -18.64923787176 -20 -7.51918885716288 -1.04320566530472 3.59822860516035 7.28326538444593 10.3390210656509 12.924418087014 15.1292102144724 17.0092284416398
0.681187054552107 2.41874088472986 3.69028214121319 4.53617871784932 4.97519144482117 5.00812243612327 4.617208982202 3.76069547746344 2.3588748448257 0.259743467231075 -2.85822362488518 -7.85872964283567 -19.2000484443868 -16.8005461316303 -9.30577528588044 -6.45148163759964 -5.3041877073112 -5.20033389634257 -5.91195650448011 -7.37415223441423 -9.62282786489111 -12.8025345144834 -17.2521716183739 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -16.0491293438489 -7.51436801179771 -1.6450343425199 2.92486188611991 6.6651723560282 9.80060304687237 12.4582971612037 14.7178159752505 16.632273129922
-0.284716683549486 1.71508778195465 3.13346703573638 4.0512350864519 4.50888821938087 4.51958710647014 4.07278702240086 3.13097550599683 1.61707650510005 -0.618419488473989 -3.89098500993474 -9.03609317373598 -20 -19.2778044585195 -11.8684875916248 -9.44079467810356 -8.89358424109673 -9.6005492086022 -11.4396702516588 -14.5713590927705 -19.5881108301719 -20 -20 -20 -20 -20 -20 -15.875952661102 -13.3177640088264 -12.2216630889571 -11.6976095667758 -12.2394473024474 -14.0260420898361 -17.5734197822486 -20 -20 -20 -20 -11.3781101391039 -4.27132315932881 1.0468264242542 5.27030368409474 8.7280461213513 11.6024285336837 14.0048255905976 16.0077441945528
-1.6893069475749 0.698786115540736 2.31592302714042 3.32249557633221 3.7960640596738 3.76842338128747 3.23831549775262 2.17196419406076 0.492013154503317 -1.95509827511487 -5.49378193019957 -10.9785609114005 -20 -20 -15.3418363843716 -13.8944690435376 -14.8149396486927 -18.0685826707356 -20 -20 -20 -19.1366836314374 -19.8642923034742 -20 -20 -17.9620585105881 -12.5061820317625 -9.36686923110152 -7.53252540276508 -6.81006401380247 -6.63754493454078 -7.41817333552727 -9.40046404365063 -13.3198816933804 -20 -20 -17.1824071083089 -17.0718256577755 -20 -11.7679736465098 -2.84269091556852 2.82083130064723 7.02371095504702 10.327364025551 12.9869643170859 15.1412969410622
-3.5936809302567 -0.632833140911803 1.24465486900927 2.35410896104663 2.83389693866835 2.74255854521051 2.0899545955759 0.844241837898151 -1.07750907845511 -3.84353763500681 -7.80931132698487 -13.9080502994789 -20 -20 -20 -20 -20 -20 -17.0740997923467 -14.0203940550001 -12.9653051743303 -13.6401738680662 -16.7086453952652 -20 -20 -12.4191704900509 -8.26780491181532 -5.82946643020191 -4.73298973577525 -4.06883624891728 -4.28865796174654 -5.53241940327279 -8.27093793358901 -14.2149588328162 -20 -12.6774199405871 -8.00339786969165 -6.44536613821838 -7.44972755825405 -13.812339013933 -13.4354476507261 -1.51602357375941 4.46335771192657 8.5705843785029 11.6517879778505 14.0353686187521
-6.10825811263145 -2.2869902617207 -0.0765779407193999 1.14373413507165 1.60904589219414 1.41420626676975 0.580472693405952 -0.927484299362526 -3.21027307362236 -6.47489466027996 -11.1592527006061 -18.4092109833612 -20 -20 -20 -20 -17.2044592528672 -12.9546560052753 -10.6135278879496 -9.64255233240546 -9.95378071926861 -11.8655829624115 -16.8562317731181 -20 -14.776951849859 -8.80066330094998 -5.54774231595781 -3.65918285240794 -2.89176722539055 -2.63913942368745 -3.32366775699896 -5.24811105816414 -9.42651526727509 -20 -13.0183449003567 -5.78388256944907 -2.42842400509649 -0.879789318033047 -0.812935121270775 -2.64782946837935 -8.98648248168794 -12.1802827982086 0.481470586750503 6.21220053685173 9.97622470103448 12.6898642244854
-9.44435977206919 -4.27484886349841 -1.64808247484783 -0.320485098711286 0.0921864801120724 -0.269573172374233 -1.37773493798366 -3.28674739231032 -6.1488639950048 -10.2868904328401 -16.4264657633769 -20 -20 -20 -20 -15.4043850346886 -11.3710796666134 -8.96636731857515 -7.77576470188511 -7.68623753773839 -8.83545854135523 -11.8554474938541 -19.8414708364011 -20 -10.8505648715156 -6.35073066670338 -3.79041306734914 -2.64339973169504 -1.93171538105014 -2.12488353305482 -3.40018141790807 -6.38973216096296 -13.9248315522116 -17.1773246020458 -5.85049667747845 -1.17207945837306 1.462726736409 2.85285965042861 3.17720314133038 2.28764807924505 -0.52754477438469 -9.02934203487726 -7.03236181010483 3.00950610214624 7.92324054129189 11.1026821585366
-14.0729577722256 -6.6106242798505 -3.47671054568905 -2.06599871457083 -1.77290189083023 -2.40713239954385 -3.95321834640301 -6.53455257673383 -10.4825810045298 -16.6454201718774 -20 -20 -20 -20 -16.037137789121 -11.3237987480743 -8.48433328501278 -6.91483580093941 -6.40407672887604 -6.96385744959928 -8.88895596726161 -13.2927027614873 -20 -15.0775322358567 -8.23684778503379 -4.75230053315193 -2.76736072331295 -1.96121622903493 -1.68693418908443 -2.4025244712882 -4.50312162187573 -9.47277879739424 -20 -7.59582248072285 -1.35298940508591 2.1580215896455 4.32804028111162 5.54961741772785 5.92307525181173 5.36738084537345 3.53640002394277 -0.746595047449994 -18.1471234187717 -1.62312078439618 5.43538066616715 9.27012120768122
-20 -9.31016967395691 -5.58166146084613 -4.14811856783691 -4.09286544336279 -5.19169657118491 -7.51282582796073 -11.4595345845521 -18.4032411834515 -20 -20 -20 -20 -19.3735078747679 -12.6986782014916 -9.00561914208482 -6.88677440864925 -5.90827806470499 -5.95197668143518 -7.12580279456014 -9.93438119968378 -16.518432841183 -20 -11.5220097235797 -6.56876939694258 -3.85400139200249 -2.65100462993392 -1.90444026739185 -2.10889039363289 -3.49288872916488 -6.91727064028785 -17.4935178684238 -11.3491174667052 -2.64555110021139 1.80517262794857 4.63752357242924 6.47834285610092 7.54493927941704 7.89247077686425 7.46118102837526 6.03181232928954 2.98665320601537 -4.20999134501415 -9.84432369010533 2.42211364366289 7.18705817660889
-20 -12.3892629886526 -8.00740094460887 -6.67677404805453 -7.08347400025095 -9.06166038065353 -13.1030115678784 -20 -20 -19.3875885762952 -18.4719766927336 -20 -20 -16.0315604767234 -10.6120019846621 -7.65999104426518 -6.11454252358989 -5.65188262502392 -6.2298634026849 -8.07198604000557 -12.0413899488 -20 -17.3802247594165 -9.42183747701657 -5.67575668705473 -3.58876339049044 -2.74567303373123 -2.45932176393008 -3.22955810535406 -5.57178501247679 -11.700638693795 -19.4668846586905 -5.06099465267758 0.590829059389955 4.10604368770459 6.49299054402419 8.08651761317166 9.01433800620797 9.30355853915584 8.90141018540236 7.64486720390014 5.12591523081156 0.0576199098864226 -20 -1.2671706141248 4.84643115391673
-20 -15.8640974498515 -10.8533868992212 -9.8843994338622 -11.2562492716612 -15.3863288620112 -20 -20 -15.7627993265831 -14.3662409929508 -16.0405261747698 -20 -20 -13.7507222879721 -9.33549723336634 -7.01930254144307 -5.99871229640587 -6.0422400663596 -7.18983212921512 -9.83516264862529 -15.5736224856124 -20 -13.8230088053691 -8.36058275168408 -5.49010689042643 -4.23268342650348 -3.45159679776917 -3.66769016328829 -5.17363160246003 -9.14268606314878 -20 -8.92486940130954 -1.47152403914961 2.84140588647345 5.78463992617223 7.85859392956314 9.25903646227 10.0622945088555 10.2767853255911 9.85124935503266 8.6507264444933 6.36594409167655 2.15311473260134 -8.25906752365736 -5.91012456371176 2.23668116097922
-20 -19.7652222804201 -14.3512233069019 -14.3497062501526 -18.3643831612007 -20 -18.9593474431266 -13.5996806616187 -11.8206849680885 -12.2921401686521 -15.4259971533153 -20 -20 -12.2534139873413 -8.70946936619519 -6.98969175965476 -6.49193507501656 -7.07213592364024 -8.87420617330054 -12.5788844990984 -20 -20 -12.2028508992015 -8.19896209169368 -6.01939888430765 -5.13930810681084 -4.83051710816296 -5.63970366685423 -8.23596972832283 -16.0175946314975 -15.3655215004089 -4.50502451439018 0.840735542620854 4.40880805315904 6.97469725293047 8.82052115641439 10.0662115598137 10.756089224394 10.8853459507026 10.4017278540085 9.18465617316279 6.97639492621623 3.13715240706407 -4.82238166448643 -12.1250164110197 -0.666410394779041
-20 -20 -19.1242037339506 -20 -20 -17.6795950613162 -12.4979897382491 -10.3225687429185 -10.0393506506431 -11.6080678776237 -16.0671986960542 -20 -17.5316152410993 -11.4361147962948 -8.69112746766301 -7.56736225307175 -7.62533212791776 -8.81230900939418 -11.4211299941971 -16.6919874566753 -20 -17.9382264137305 -11.9531991828435 -8.95709229941312 -7.65408295473134 -6.82610779907737 -7.01715400615406 -8.60130532468124 -13.1830480114539 -20 -8.83594958197384 -1.99340553981369 2.3350484134228 5.4495141678642 7.76004244991272 9.43753960029299 10.5568247631244 11.1411659145306 11.1759360141734 10.6064579735286 9.31859786545294 7.08141496747851 3.3587413134414 -3.65058988433587 -20 -3.92288316140474
-20 -20 -20 -20 -17.7556431665972 -12.303615275365 -9.65474494106623 -8.76068581629968 -9.4043745201829 -11.8926171169832 -17.908394258382 -20 -15.9150424156217 -11.2859315205812 -9.31561413106956 -8.82601549983908 -9.51549566210939 -11.4378146208076 -15.1264696368053 -20 -20 -17.2512152043121 -13.0685691045156 -10.8410234040303 -9.91947594755617 -9.53183627817488 -10.2792573091437 -13.0356538513893 -20 -15.2912049409129 -5.89126603928236 -0.558311500226045 3.21665454906939 6.05480925477624 8.19689521725385 9.75160089560251 10.7658520201019 11.2488242846484 11.178342954558 10.4961561912704 9.08886633375742 6.73626359684227 2.95156425895143 -3.75246565710499 -20 -7.69419403198647
-20 -20 -20 -19.2209327062207 -13.0192424380606 -9.74230958221276 -8.24745272203718 -8.18827480742757 -9.59852435763781 -13.0297980469171 -20 -20 -15.2451956623777 -11.8709156847394 -10.7094533609179 -10.9538468854695 -12.4302489397503 -15.3348032332392 -20 -20 -20 -19.0558001255446 -16.1096914925528 -14.8047963718807 -13.8563183864933 -13.8158066057653 -15.1925897571108 -20 -20 -11.355089143401 -4.54776333532731 0.0968232814374342 3.59068374658289 6.28192818966824 8.32498206459757 9.79373853229828 10.7187414324473 11.1002024573948 10.9099782719483 10.0848357716196 8.50665470666321 5.95213865527968 1.9445302213465 -4.87960916895507 -20 -12.4573469753783
-20 -20 -20 -14.83580748708 -10.6209634475295 -8.42930632397505 -7.72146938859359 -8.3598144747184 -10.5240401635187 -15.0610608721629 -20 -20 -15.5540935982742 -13.384770462811 -13.1766512786934 -14.4035626450288 -17.0417877823696 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -19.6780276372422 -10.29975400145 -4.33548061452908 0.0880582523415226 3.51197817715859 6.16833090822397 8.17366919208652 9.58749888009337 10.4337559462134 10.7081661692367 10.3776145400421 9.37157237146754 7.56011030958304 4.7000826751229 0.281664884526671 -7.09119218721922 -20 -20
-20 -20 -18.3848493283227 -12.4798279860524 -9.33747273669318 -7.91907514784166 -7.88194605887698 -9.20187276007553 -12.2003036899933 -18.185037306279 -20 -20 -17.0951830599317 -16.3280654547431 -17.5549169186125 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -11.3592943956988 -5.19908066968497 -0.56482373625045 3.00426086324547 5.73914659187344 7.76563167071539 9.15092859921464 9.92305650677014 10.0777510661377 9.57708081419927 8.33883113952624 6.2095260115641 2.89807018997677 -2.21365284138944 -10.8204071218612 -20 -20
-20 -20 -15.8761890088607 -11.1374823429252 -8.79684918187538 -8.05395219980124 -8.67779059954572 -10.7426430742271 -14.7563345527504 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -17.1599716680983 -16.242539954716 -16.5981068918469 -19.0792296865533 -20 -20 -20 -20 -15.5952927170559 -7.42532672626217 -1.92863387068636 2.06706656923825 5.01155195510226 7.11918425855042 8.49757698614609 9.19277736869769 9.20528272385354 8.49079090756306 6.94647342959375 4.37217014372691 0.367483962932132 -5.99543039138389 -17.7708166873795 -20 -17.7708166873794
-20 -20 -14.2989015581228 -10.4901279907696 -8.87005593128592 -8.80244701696439 -10.1530354837072 -13.1160949420823 -18.4953988717076 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -18.3413504425918 -14.171766660712 -12.5641976381439 -11.9153942609353 -12.982776524296 -16.482707535035 -20 -20 -18.0024964829167 -18.5812816790013 -20 -12.1880242825193 -4.20578561162916 0.675606365722434 3.99776117279324 6.24978126611605 7.63665871262618 8.24205931030864 8.07584938754861 7.08198085562182 5.11772905137706 1.88299867006262 -3.30608759798983 -12.5784502742695 -20 -20 -12.5784502742695
-20 -20 -13.3814210906479 -10.4328713006899 -9.54303136554067 -10.2262214033923 -12.4646148510331 -16.644475572988 -20 -20 -20 -20 -20 -20 -17.9734518284387 -18.1572908759071 -20 -20 -19.541100500989 -13.4569479951249 -10.5425850048312 -9.57285923249716 -9.68641913589986 -11.7098373824612 -17.3830442998111 -20 -14.8629537450022 -10.66805712486 -10.0098609137176 -13.3627086120398 -20 -7.93851370223514 -1.22647338400891 2.70752828339951 5.17084972101555 6.57229210558828 7.06070315833449 6.65811536916466 5.28248427502336 2.70574867235676 -1.62120793867381 -9.39841444872637 -20 -17.871724941456 -20 -9.39841444872632
-20 -18.7147880013449 -13.0442947628715 -10.9680754451996 -10.8952056960632 -12.5116784912785 -15.9973838201429 -20 -20 -20 -20 -20 -17.9273940402062 -15.3311570568728 -14.8495386866137 -16.8124029370539 -20 -20 -14.3998557956049 -10.1694163297032 -8.5367636391688 -7.81914288211183 -8.77732545250261 -12.2332256908153 -20 -16.1852165927698 -8.7998311656713 -5.80153776149517 -5.0850013644498 -6.73513565267578 -13.5072715705488 -15.1596818911988 -3.74674845227712 1.15075916124308 3.89385137425201 5.30147891609185 5.62459828891127 4.89392926500824 2.96509770790173 -0.599427013130274 -7.17799029411361 -20 -13.915619435533 -13.915619435533 -20 -7.17799029411355
-20 -17.6141806442905 -13.3072751009832 -12.1924745105518 -13.1445557388089 -16.1259867361409 -20 -20 -20 -20 -20 -17.1548346668092 -13.9839088774317 -12.8217604362817 -13.6361137585152 -17.4989908367399 -20 -17.3052478404751 -10.9206525382425 -7.93803841040686 -6.93508873835122 -7.00749960990725 -9.03993585459466 -15.1858804826867 -20 -9.29050988779128 -4.51333986518958 -2.25896946620652 -1.69308249112612 -2.87902566715481 -6.94318492414335 -20 -7.09499955698613 -0.659329686881868 2.4271685984627 3.81009808929122 3.88694380554503 2.67591960161869 -0.129130358890177 -5.62042799263388 -20 -12.7205756370966 -9.23947287116858 -12.7205756370967 -20 -5.62042799263384
-20 -17.2181703328165 -14.2832340291594 -14.3547340375889 -16.850478468849 -20 -20 -20 -20 -20 -17.7768401095195 -13.6569078226275 -11.7469780501508 -11.6594491837794 -13.7637530357163 -20 -20 -12.9159422954396 -8.53022372091147 -6.85415148075676 -6.10473826325227 -7.06990200440097 -10.7210686104049 -20 -11.8644373078212 -4.77827296405244 -1.30041332085583 0.421425923445264 0.783582774253102 -0.292429923182836 -3.48882683467981 -12.4704814113057 -11.7414913075718 -2.70234607355343 0.772988701616497 2.06536068766733 1.76021716813371 -0.208205850855908 -4.64072328926739 -16.3953004531764 -13.2095812029488 -7.32277839319524 -7.32277839319525 -13.2095812029489 -16.395300453176 -4.64072328926737
-20 -17.6359496638721 -16.2469574603304 -18.1071438555964 -20 -20 -20 -20 -20 -20 -14.3097008994176 -11.4858417864057 -10.5696379766148 -11.5080525379035 -15.2440987500471 -20 -16.8028784054081 -10.0337472937974 -6.95956154483842 -5.92778594322626 -5.99429324587406 -8.11572635046925 -14.9763436961545 -18.0515360879856 -6.3344740345647 -1.49310242123738 1.1716521395378 2.47618513943498 2.61913968592616 1.50457357711693 -1.373224625953 -8.08103845951473 -19.1556205504955 -4.94681379248639 -1.07932894982451 0.00105032326427 -0.926004271633636 -4.25085842263105 -13.097736567727 -15.36308573847 -6.79037104438634 -4.99453861583849 -6.79037104438636 -15.3630857384701 -13.0977365677269 -4.25085842263102
-20 -19.1451154091862 -19.9321734005136 -20 -20 -20 -20 -20 -20 -16.1261780525499 -12.0175108387258 -10.2240532150423 -10.2257173212512 -12.3142870307879 -18.6847243278174 -20 -12.7062878078578 -8.14264634057576 -6.42013323869826 -5.64870458951348 -6.64938526227625 -10.5682635535728 -20 -9.41394772499364 -2.63768360560486 1.00148779347478 3.08810731792378 4.04339008071811 3.96084629645109 2.72840217160998 -0.0785854334271355 -5.93877803278367 -20 -7.3489781737842 -3.16634459878945 -2.51462804406566 -4.54652502098261 -11.0861420446195 -20 -7.2764695730007 -4.05101243326502 -4.05101243326501 -7.27646957300072 -20 -11.0861420446195 -4.54652502098257
-20 -20 -20 -20 -20 -19.4001372503482 -20 -20 -19.7890167334192 -13.4482137012738 -10.579332347205 -9.7015853410482 -10.6534013400866 -14.2422019054238 -20 -17.3729516871459 -10.1826927418014 -7.013205623565 -5.95465748698687 -6.02442395897918 -8.25843668022357 -16.0076044113259 -15.2353246143714 -4.76667661097621 0.0624105576426975 2.92426220762295 4.5630432320134 5.2103392390056 4.89631650760642 3.49333351923452 0.61337639205044 -4.95676823672394 -20 -9.86116827211532 -5.57699102525703 -5.76327120181292 -10.1833877815234 -20 -8.71961321350016 -4.03549530201006 -2.78844683444869 -4.03549530201007 -8.7196132135002 -20 -10.1833877815234 -5.76327120181289
-20 -20 -20 -20 -17.3089472526226 -17.8574153108725 -20 -20 -16.1268504631616 -11.6825714919634 -9.84731976587902 -9.85765938540578 -11.9036671377566 -17.8741470511067 -20 -13.4042012890245 -8.65964100106935 -6.89192685376233 -6.10083091351047 -7.14231996957295 -11.3609715821701 -20 -8.17105440998662 -1.63062187278738 2.10227511769398 4.40274910717467 5.67150854781053 6.03483462183489 5.48019581582879 3.86354805061389 0.807522763886337 -4.782372556373 -20 -12.4620331494199 -8.51352825829989 -10.4753454955852 -20 -11.2586136016547 -4.80398333668492 -2.44825022988915 -2.44825022988916 -4.80398333668494 -11.2586136016551 -20 -10.4753454955852 -8.51352825829985
-20 -20 -20 -16.1948382756518 -15.4944327126313 -18.0064617217709 -20 -20 -13.719035165664 -10.6591277256493 -9.75798529445245 -10.7037136863309 -14.1749518306001 -20 -18.7930920783789 -11.1638783416026 -7.90360427842551 -6.81937736818582 -6.89086400138312 -9.23882912485872 -18.0554161866817 -13.8330064447116 -4.1795227500434 0.64800195191336 3.65582447470919 5.51853661488997 6.46489364236846 6.55573398098468 5.74628372935063 3.873653165611 0.551694972349294 -5.28351915629037 -19.7892014867598 -15.2261193202679 -12.4747521058838 -19.860636391122 -15.3258260516415 -6.35834135143429 -2.84117207133552 -1.81945731771041 -2.84117207133554 -6.35834135143433 -15.3258260516416 -19.8606363911219 -12.4747521058837 -15.2261193202679
-20 -20 -15.8947108121057 -14.1787341049853 -15.0385734404688 -19.7592634382778 -20 -17.2133796564984 -12.2272851072173 -10.2951115049219 -10.3035631364136 -12.3271608554282 -18.0072060483165 -20 -14.9023560207897 -9.98619649681095 -8.17722775349577 -7.36417333024549 -8.43768659284745 -12.9657620439903 -20 -7.87623961622212 -1.4824357100081 2.34787228589687 4.82673119790182 6.32696098241149 6.97891826835024 6.79845732378162 5.71330939445683 3.53724042959242 -0.143666062424463 -6.43464527825588 -20 -18.4706976730983 -19.1541735061904 -20 -8.82297830167431 -3.92701266332068 -1.91178332439959 -1.9117833243996 -3.92701266332069 -8.82297830167444 -20 -19.1541735061903 -18.4706976730984 -20
-20 -16.3761077114922 -13.666924008884 -13.3530222865568 -15.696042796092 -20 -20 -14.8156072264525 -11.4921961619856 -10.5637729446827 -11.5281406029526 -14.9400402854957 -20 -20 -12.9628365031043 -9.62406352876894 -8.51433741248578 -8.57603208910095 -11.0197118370675 -20 -13.546317993778 -4.41881829061875 0.455019215741807 3.61765182212456 5.68260027654398 6.86672922616532 7.23793176801618 6.77779298292563 5.38736866698283 2.84951659911265 -1.30133408197459 -8.29396710112094 -20 -20 -20 -12.5033310243911 -5.76874447233314 -2.65504460322607 -1.71497683381478 -2.65504460322608 -5.76874447233316 -12.503331024391 -20 -20 -20 -8.29396710112092
-17.7254398570535 -13.8794806549097 -12.5385566131946 -13.451949151965 -17.5488256393113 -20 -19.1925650206864 -13.4795129546423 -11.445533142581 -11.4855157839411 -13.544220669341 -19.05437879335 -20 -17.2626528440936 -12.2006760871736 -10.3581320261888 -9.51439017959374 -10.5924449101575 -15.4115879857683 -20 -8.45203869663689 -2.09951875812822 1.87317643395848 4.54806069983772 6.27001904450541 7.16492624606518 7.25715516443632 6.49901445536187 4.76209475831357 1.78560084427008 -2.98463989085929 -11.0313484573827 -20 -20 -18.1144696918916 -8.55644866368991 -4.0798216074967 -2.14947712954554 -2.14947712954554 -4.07982160749672 -8.55644866369016 -18.1144696918919 -20 -20 -11.0313484573826 -2.98463989085932
-14.8468374974269 -12.442939242226 -12.2449900809088 -14.4296574740983 -20 -20 -16.6149227147873 -12.9950423677216 -12.081298236314 -13.1344797354081 -16.5863068457242 -20 -20 -15.7581632013946 -12.3677169005628 -11.2308808570287 -11.2524939356761 -13.7389404552892 -20 -14.3160118061749 -5.4719237793824 -0.465566129165683 2.90469725401766 5.19947029366217 6.62189138819403 7.23962016092115 7.0436072940545 5.95766804090685 3.81661065525859 0.293505321335092 -5.32264382831635 -15.0506421161677 -20 -20 -12.7368616124455 -6.32449711388119 -3.21939414011758 -2.2712258108931 -3.21939414011759 -6.32449711388121 -12.7368616124456 -20 -20 -15.0506421161678 -5.32264382831635 0.293505321335116
-13.0405711489419 -11.8019860428207 -12.7017700554101 -16.4024714544482 -20 -20 -15.3850181783076 -13.2926260169291 -13.4531561160013 -15.665596555073 -20 -20 -20 -15.656285890784 -13.7971362619154 -12.8977722443112 -13.9078618254829 -18.9358110569258 -20 -9.97492696080908 -3.51352311302673 0.697036719938738 3.63291027931394 5.61419556792458 6.76115434458727 7.1010464469011 6.59600621001198 5.13793463232768 2.51029200654067 -1.72292139650023 -8.58156365531401 -20 -20 -19.584412422691 -9.7252196851407 -5.02570830310731 -2.99817319139458 -2.99817319139459 -5.02570830310733 -9.72521968514082 -19.5844124226913 -20 -20 -8.581563655314 -1.72292139650023 2.51029200654067
-12.0314475716051 -11.8545116468402 -13.9286702470189 -19.7472286730703 -20 -19.0925004170142 -15.1869236521958 -14.3980454970673 -15.6955490018629 -19.3870121624559 -20 -20 -20 -16.7952930927764 -15.6237518151732 -15.5144767648806 -17.8865203707705 -20 -16.3323524005511 -7.48232698011269 -2.18180158739297 1.51122736562918 4.11477590393668 5.82241675852163 6.70256384087547 6.75179903515044 5.90362278625594 4.00891142619707 0.771436108688606 -4.44624595648253 -13.4127002326562 -20 -20 -15.2002032292408 -7.82679359519215 -4.39917532766836 -3.36529647509976 -4.39917532766838 -7.82679359519219 -15.2002032292408 -20 -20 -13.4127002326562 -4.44624595648253 0.771436108688627 4.00891142619709
-11.7015322874786 -12.5831499970173 -16.0519130500489 -20 -20 -17.983605223483 -15.9582486272302 -16.4454250589375 -19.0897247496866 -20 -20 -20 -20 -19.7984904831771 -18.7447543117639 -19.4218548136389 -20 -20 -12.7864900612668 -5.9282197959077 -1.27966292462093 2.05730729030378 4.39113485373222 5.8450339270947 6.45329746903538 6.18614086917258 4.94370416586858 2.51707439882703 -1.52833771940903 -8.26995649125976 -20 -20 -20 -12.2946698534937 -6.67022293841128 -4.35999968907758 -4.35999968907758 -6.67022293841129 -12.294669853494 -20 -20 -20 -8.26995649125977 -1.52833771940902 2.51707439882705 4.94370416586857
-12.0113435751881 -14.0384866590286 -19.3841680625702 -20 -20 -18.2198569656738 -17.8237651867567 -19.7674519862401 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -10.9298276544814 -4.95703267916608 -0.687549030040796 2.39230279344437 4.49147254262561 5.69484732052025 6.01268442828377 5.38826809667653 3.67644382156256 0.57042699793039 -4.64056281566061 -14.3216238437603 -20 -20 -20 -10.3009677559263 -6.12658340402979 -4.91861130898138 -6.12658340402981 -10.3009677559264 -20 -20 -20 -14.3216238437603 -4.64056281566061 0.570426997930396 3.67644382156258 5.38826809667653
-12.9768834560067 -16.3563069841474 -20 -20 -20 -19.8255684015317 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -18.1094242416371 -9.98457784532596 -4.37805636370206 -0.322544921562172 2.55837585311105 4.43597004482616 5.37669514403548 5.37109306836639 4.32895481928335 2.03498833217418 -1.99869601930787 -9.16183060482403 -20 -19.8709037991856 -20 -16.9320047551249 -9.01878218433445 -6.17570101765029 -6.17570101765029 -9.01878218433447 -16.9320047551254 -20 -19.8709037991855 -20 -9.16183060482401 -1.99869601930786 2.03498833217419 4.32895481928333 5.37109306836639
-14.6713479442813 -19.8272797355536 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -17.6800903640388 -9.62096548808753 -4.06432045333839 -0.12227702765672 2.58630908480767 4.23606788321474 4.8868059626162 4.50770916142546 2.95917075658958 -0.0961592113094436 -5.53875642176649 -17.2762514556781 -20 -17.3655766792816 -20 -14.0649324277287 -8.38350248825906 -6.87953241109061 -8.38350248825908 -14.0649324277288 -20 -17.3655766792815 -20 -17.2762514556781 -5.53875642176649 -0.0961592113094333 2.9591707565896 4.50770916142547 4.88680596261621
-17.2505669718857 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -18.5725630863369 -9.63705562525566 -3.91772851816642 -0.0388109355467472 2.49651749286492 3.89414037840021 4.2113476773645 3.38643661634955 1.19718154598347 -2.93489831139657 -10.9915097239581 -20 -14.9084557609625 -17.4366454004395 -20 -12.2024062381034 -8.41282910899 -8.41282910899001 -12.2024062381034 -20 -17.4366454004392 -14.9084557609624 -20 -10.9915097239582 -2.93489831139655 1.19718154598347 3.38643661634953 4.2113476773645 3.8941403784002
-20 -20 -20 -20 -20 -20 -20 -20 -20 -20 -18.8991734658016 -17.7654762199899 -18.6745610448118 -20 -20 -20 -20 -20 -9.86528497219775 -3.85725914679688 -0.0373083197003219 2.29881031938627 3.40253805448329 3.32380938645728 1.94804966053932 -1.10052266337517 -6.96972511693199 -20 -15.331264760343 -13.1537639457851 -19.6620534889842 -20 -11.2052309964112 -9.21417368058883 -11.2052309964112 -20 -19.6620534889841 -13.1537639457851 -15.3312647603429 -20 -6.96972511693198 -1.10052266337517 1.94804966053937 3.32380938645728 3.40253805448331 2.29881031938625
-20 -20 -20 -20 -20 -20 -20 -20 -20 -18.3200317191788 -16.105706820076 -15.5494356842089 -17.9235429159639 -20 -20 -19.8509029185606 -20 -20 -10.1389179664809 -3.8181776968318 -0.0969014189593329 1.99160117403063 2.74194896526169 2.18021844736119 0.0938344928609618 -4.21668675455605 -13.7715581701895 -19.082881388113 -11.7890836882643 -13.1331907749221 -20 -16.6255960322652 -11.0615843933948 -11.0615843933948 -16.6255960322652 -20 -13.133190774922 -11.7890836882643 -19.0828813881131 -13.7715581701895 -4.21668675455602 0.0938344928609769 2.18021844736117 2.74194896526169 1.99160117403061 -0.0969014189593492
-20 -20 -20 -20 -20 -20 -20 -20 -19.2991328584851 -15.0315094639527 -13.8661296799569 -14.5975291659236 -19.0929380591564 -20 -18.701279993769 -15.0751445827901 -17.2724979058657 -20 -10.2923704882347 -3.75681771849935 -0.212108357558473 1.56088984667567 1.87859216709432 0.709748526558276 -2.35311219924213 -8.84573281316301 -20 -12.2882003678375 -10.5361500205955 -14.5139334439515 -20 -14.7118104695541 -11.9009428349491 -14.7118104695541 -20 -14.5139334439516 -10.5361500205954 -12.2882003678374 -20 -8.845732813163 -2.35311219924212 0.709748526558326 1.87859216709432 1.56088984667566 -0.21210835755847 -3.7568177184992
-20 -20 -20 -20 -20 -20 -20 -20 -15.4584831823724 -13.2450389692312 -12.6284517012989 -14.8746457318073 -20 -20 -13.6359896573958 -11.686486720468 -14.2195549600331 -20 -10.1920816562366 -3.65623969337749 -0.393677047470154 0.978897148638611 0.758942411031579 -1.20566625987696 -5.7589339744402 -17.8348755338192 -14.9381711677696 -9.72028056604208 -10.606836490306 -17.5550941734077 -20 -14.1365052688126 -14.1365052688126 -20 -17.5550941734075 -10.6068364903057 -9.72028056604204 -14.9381711677697 -17.8348755338193 -5.75893397444014 -1.20566625987695 0.758942411031554 0.978897148638603 -0.393677047470171 -3.65623969337749 -10.1920816562367
-20 -20 -20 -19.1529169606132 -19.3121054343095 -20 -20 -17.1162939432451 -12.837008349019 -11.6519368156205 -12.3251824425909 -16.7911812763783 -20 -14.7370643338149 -10.0788986037452 -9.23879511309859 -12.3074981221918 -20 -9.78113575956578 -3.52850690002476 -0.668514953924411 0.201609561237348 -0.701176912373445 -3.7821834746541 -11.1257775413306 -20 -10.298144302458 -8.81505113734443 -11.7815388393493 -20 -19.212964974826 -14.9265385235868 -19.212964974826 -20 -11.7815388393493 -8.81505113734438 -10.298144302458 -20 -11.1257775413306 -3.78218347465406 -0.701176912373381 0.201609561237344 -0.668514953924404 -3.52850690002478 -9.78113575956547 -20
-20 -20 -18.7959265188471 -17.5504279344411 -19.8572572253339 -20 -20 -13.7426311374977 -11.5159724457206 -10.870273323787 -13.0862044147632 -20 -18.7219309623474 -10.3570497044233 -7.47124192335402 -7.5085081392211 -11.2723262699198 -20 -9.10065593468428 -3.41169370859018 -1.07931145060694 -0.836547426114653 -2.6415282585066 -7.49191925086606 -20 -12.4966529980304 -8.3235912399763 -8.99836782789528 -14.1641138772998 -20 -17.6859524218754 -17.6859524218754 -20 -14.1641138772997 -8.99836782789511 -8.32359123997627 -12.4966529980304 -20 -7.49191925086599 -2.64152825850657 -0.836547426114673 -1.07931145060696 -3.41169370859021 -9.10065593468425 -20 -11.2723262699197
-20 -19.2881434914896 -16.7321768270295 -17.2150028800151 -20 -20 -15.7754854391693 -11.46337181225 -10.2633850490871 -10.9146644455877 -15.4279414085938 -20 -12.28351971492 -7.26675108501673 -5.55685004820927 -6.37718143527242 -11.0283227402734 -20 -8.26599292130606 -3.36326700772576 -1.68539745747029 -2.23497625301419 -5.32322731389804 -13.8044645001653 -17.7064635819971 -8.968981235669 -7.66597696789438 -10.1263104482261 -18.2800655875001 -20 -18.2817234878164 -20 -18.2800655875 -10.1263104482261 -7.66597696789435 -8.96898123566898 -17.7064635819971 -13.8044645001653 -5.32322731389805 -2.23497625301413 -1.6853974574703 -3.36326700772577 -8.2659929213061 -20 -11.0283227402734 -6.37718143527242
-20 -16.716075976879 -15.7740164068812 -18.2111316174939 -20 -19.6253111360711 -12.6520747668061 -10.4087247128837 -9.74610951355456 -11.9649844113282 -20 -16.6340879313428 -8.27713817696671 -4.9976523992303 -4.20096457720767 -5.7875287726071 -11.6156800215564 -20 -7.41880989639068 -3.45370155434189 -2.56747108857089 -4.156868841043 -9.35024829489365 -20 -10.9472324599714 -7.38316524821237 -7.95038866937396 -12.2689890371041 -20 -20 -20 -20 -12.268989037104 -7.95038866937382 -7.38316524821235 -10.9472324599714 -20 -9.35024829489358 -4.15686884104301 -2.56747108857092 -3.45370155434189 -7.41880989639074 -20 -11.6156800215563 -5.78752877260709 -4.20096457720764
-17.4865087694199 -15.2070758628834 -15.8395097651541 -20 -20 -14.9252754949722 -10.5752344534789 -9.36321039757532 -10.0070968690662 -14.5925243285657 -20 -10.6281136151907 -5.45016142040114 -3.33622606029903 -3.33087093302827 -5.72741557057945 -13.2441597041604 -16.923335879323 -6.69055939498297 -3.76414315742104 -3.84124327443805 -6.91270889620716 -16.9150005745853 -15.1443520517043 -8.08311282993191 -6.9038725074304 -9.08319425321236 -15.7459630598233 -20 -20 -20 -15.7459630598232 -9.08319425321238 -6.90387250743037 -8.08311282993189 -15.1443520517043 -16.9150005745853 -6.91270889620716 -3.84124327443795 -3.76414315742105 -6.69055939498299 -16.9233358793232 -13.2441597041609 -5.72741557057943 -3.33087093302826 -3.33622606029904
-15.3971902937929 -14.6032377508599 -17.0949769052353 -20 -19.0191079718149 -11.948879265301 -9.68885183327729 -9.0153447379535 -11.2497838263888 -20 -15.1662380865516 -6.86673149703815 -3.37935313569463 -2.17124830836728 -2.91272750766907 -6.2298206192263 -16.5398315688281 -13.4779501914345 -6.19071772175291 -4.39124570513864 -5.69313966185361 -11.2652429363718 -20 -9.94365997487602 -6.76098955707538 -7.27070837995647 -11.1290854139827 -20 -20 -20 -20 -11.1290854139826 -7.27070837995635 -6.76098955707535 -9.94365997487601 -20 -11.2652429363717 -5.69313966185358 -4.39124570513866 -6.19071772175292 -13.4779501914346 -16.539831568828 -6.22982061922628 -2.91272750766906 -2.17124830836728 -3.37935313569468
-14.201300205007 -14.9098056152144 -20 -20 -14.3868343999063 -9.99992865718404 -8.77803664933542 -9.42099250727321 -14.0836527899599 -20 -9.47307797088639 -4.21324557175189 -1.87174086028802 -1.44382689101273 -2.94319688820115 -7.39066942791448 -20 -11.0344260632443 -6.01337196778655 -5.46397687009532 -8.48419823775207 -20 -13.6225905001564 -7.50328547531563 -6.40959225007537 -8.42462764094073 -14.3348920555677 -20 -20 -20 -14.3348920555677 -8.42462764094078 -6.40959225007535 -7.50328547531561 -13.6225905001565 -20 -8.4841982377521 -5.46397687009528 -6.01337196778657 -11.0344260632443 -20 -7.39066942791469 -2.94319688820115 -1.44382689101272 -1.87174086028805 -4.21324557175189
-13.8152976524349 -16.3286330589246 -20 -18.6590076097119 -11.4998424764634 -9.22463871801156 -8.54368096613878 -10.7976165087996 -20 -14.1198698274466 -5.88620040068571 -2.27523713305534 -0.827680766759067 -1.12801884194438 -3.45013883146958 -9.42584604289296 -20 -9.37381160167224 -6.25404011858082 -7.18687372003778 -13.1590574450366 -20 -9.29739793352038 -6.36179739817036 -6.83988235722159 -10.4332164067835 -19.3401270153031 -20 -20 -19.340127015303 -10.4332164067834 -6.83988235722147 -6.36179739817035 -9.29739793352039 -20 -13.1590574450365 -7.18687372003773 -6.25404011858084 -9.37381160167227 -20 -9.42584604289291 -3.45013883146958 -1.12801884194438 -0.827680766759051 -2.2752371330554 -5.8862004006857
-14.2779959183184 -19.5382009965601 -20 -14.0534971319699 -9.6336807814059 -8.4037740048739 -9.04856703088701 -13.783912970593 -20 -8.66087073365761 -3.35630221786316 -0.873291187046434 -0.195522653198812 -1.22387307591748 -4.50346487360719 -12.8647640303626 -17.5358705600508 -8.39670650447428 -7.03682897438085 -9.96647926493167 -20 -12.6817164965843 -7.13557505789285 -6.10042807888708 -8.01735320782149 -13.513782093642 -20 -20 -20 -13.513782093642 -8.01735320782153 -6.10042807888705 -7.13557505789283 -12.6817164965843 -20 -9.96647926493166 -7.03682897438072 -8.3967065044743 -17.535870560051 -12.8647640303627 -4.50346487360737 -1.22387307591747 -0.195522653198812 -0.873291187046441 -3.35630221786313 -8.66087073365761
-15.805578806087 -20 -18.4564921659301 -11.2207562131916 -8.93260977792856 -8.24640072461973 -10.519467826188 -20 -13.3777378272027 -5.20369518842098 -1.51430263198853 0.0844930586004942 0.0459930338598461 -1.75793553416161 -6.24611466665427 -19.5686254005895 -13.144420737045 -8.08092777193025 -8.56792150011412 -14.9405652616693 -19.7654641172306 -8.89082402205932 -6.116632513987 -6.57706196952015 -10.0148669769216 -18.1855837629862 -20 -20 -18.1855837629861 -10.0148669769215 -6.57706196952011 -6.11663251398699 -8.89082402205927 -19.7654641172305 -14.9405652616691 -8.56792150011407 -8.08092777193026 -13.144420737045 -19.5686254005892 -6.24611466665418 -1.7579355341616 0.0459930338598461 0.0844930586004961 -1.51430263198857 -5.20369518842099 -13.3777378272026
-19.0715360015195 -20 -13.8553086542516 -9.40806093549096 -8.1718377679323 -8.8193606332253 -13.6174035409466 -20 -8.09644939204031 -2.76628045378216 -0.191083044710276 0.644578233570774 -0.106026051227284 -2.79177865773419 -8.98326363723998 -20 -10.8387381611014 -8.47935848721413 -11.2839997126631 -20 -12.0993788452571 -6.91261664253131 -5.91655371847007 -7.77495158056316 -13.0378096381218 -20 -20 -20 -13.0378096381218 -7.77495158056324 -5.91655371847005 -6.9126166425313 -12.0993788452571 -20 -11.2839997126631 -8.47935848721404 -10.8387381611014 -20 -8.98326363723996 -2.79177865773433 -0.106026051227277 0.644578233570771 -0.191083044710271 -2.76628045378216 -8.09644939204031 -20
-20 -18.3519436055831 -11.0546020988601 -8.75613717571267 -8.06623469986348 -10.3557421800873 -20 -12.8643880626257 -4.73837699207964 -0.997988944045214 0.699152779655106 0.82432403624964 -0.679256714065502 -4.44550627399403 -13.5161281245856 -17.7362750366792 -9.76482252027347 -9.76011262550617 -16.5045883990576 -18.4402216603503 -8.64486010278356 -5.97458625352265 -6.42513750418338 -9.77253345761022 -17.5530129353437 -20 -20 -17.5530129353437 -9.77253345761019 -6.42513750418327 -5.97458625352263 -8.64486010278364 -18.4402216603501 -16.5045883990573 -9.76011262550614 -9.76482252027351 -17.7362750366793 -13.5161281245854 -4.44550627399402 -0.679256714065498 0.824324036249647 0.699152779655097 -0.997988944045223 -4.73837699207963 -12.8643880626256 -20
-20 -13.7442294146498 -9.27588425642648 -8.03496451637733 -8.68510718058924 -13.5325168686194 -20 -7.71844457481415 -2.37335670226102 0.261900773882877 1.19839847964787 0.617573996881777 -1.73418904016549 -6.96138940480839 -20 -13.1827575780184 -9.69678772192865 -12.3603271704296 -20 -11.7488218036837 -6.78541499182957 -5.81429997878486 -7.63861838101945 -12.7713684456505 -20 -20 -20 -12.7713684456504 -7.63861838101954 -5.81429997878483 -6.78541499182955 -11.7488218036837 -20 -12.3603271704297 -9.69678772192852 -13.1827575780185 -20 -6.96138940480834 -1.73418904016562 0.617573996881784 1.19839847964787 0.261900773882858 -2.373356702261 -7.71844457481413 -20 -13.5325168686195
-18.3042844890601 -10.9619446451248 -8.65599995254106 -7.96362294909183 -10.2655691602342 -20 -12.5296563198236 -4.43826175755393 -0.665581809710587 1.0938731549381 1.32009761567856 -0.006473712451757 -3.3858235374186 -10.9163744721699 -20 -11.1606005260029 -10.6857337372865 -17.7373536862969 -17.6917650173921 -8.50503222735017 -5.89852365683176 -6.34366020246396 -9.64061013279289 -17.2161377528056 -20 -20 -17.2161377528056 -9.64061013279282 -6.34366020246381 -5.89852365683175 -8.50503222735017 -17.6917650173921 -17.7373536862965 -10.6857337372864 -11.160600526003 -20 -10.9163744721698 -3.38582353741856 -0.0064737124517584 1.32009761567856 1.0938731549381 -0.665581809710622 -4.43826175755395 -12.5296563198236 -20 -10.2655691602342
-13.687411132257 -9.20478765194521 -7.96075170812566 -8.61286428406759 -13.4942120601556 -20 -7.48675485986434 -2.13330291489237 0.53851405771226 1.53559107737134 1.05398144330427 -1.11194525136708 -5.86128799718108 -18.3845413419693 -15.1390036190139 -10.5873281154428 -13.1249450199915 -20 -11.5527630247483 -6.71925297241614 -5.76271740189364 -7.56848086819732 -12.6330581699936 -20 -20 -20 -12.6330581699935 -7.5684808681974 -5.76271740189363 -6.71925297241612 -11.5527630247483 -20 -13.1249450199916 -10.5873281154427 -15.1390036190139 -18.3845413419692 -5.86128799718104 -1.11194525136719 1.05398144330427 1.53559107737134 0.538514057712255 -2.13330291489238 -7.4867548598643 -20 -13.4942120601557 -8.61286428406764
-10.9164799671713 -8.60601007926008 -7.91220228729938 -10.2218550748426 -20 -12.3410639624339 -4.27043060794004 -0.479749496951263 1.31444512976723 1.59611001655719 0.364004895528325 -2.81936068219009 -9.68635085854166 -20 -12.0986394397134 -11.2746949021622 -18.5308905433572 -17.3067889001325 -8.43508362981561 -5.86289585367632 -6.30533552946936 -9.57717729512297 -17.0548029067758 -20 -20 -17.0548029067757 -9.57717729512289 -6.3053355294693 -5.86289585367631 -8.43508362981562 -17.3067889001326 -18.5308905433569 -11.2746949021621 -12.0986394397135 -20 -9.68635085854155 -2.81936068219005 0.364004895528318 1.59611001655719 1.31444512976723 -0.479749496951279 -4.27043060794002 -12.3410639624339 -20 -10.2218550748427 -7.91220228729937
-9.17424661027367 -7.9286561916474 -8.58181183279471 -13.4804211297876 -20 -7.37679055935695 -2.01955411378744 0.669637128912956 1.69528408867358 1.25974499245148 -0.822132981530258 -5.36731389384311 -16.6349632708952 -16.2923770606128 -11.0601040756211 -13.5225751728701 -20 -11.4654885984278 -6.69169710408105 -5.7418365423092 -7.53948647395769 -12.5751041379832 -20 -20 -20 -12.5751041379831 -7.53948647395778 -5.74183654230918 -6.69169710408104 -11.4654885984278 -20 -13.5225751728701 -11.0601040756209 -16.2923770606128 -16.634963270895 -5.36731389384309 -0.822132981530375 1.25974499245148 1.69528408867358 0.669637128912926 -2.01955411378743 -7.37679055935692 -20 -13.4804211297876 -8.58181183279472 -7.92865619164737
-8.59100613271012 -7.89672932658276 -10.2089883056796 -20 -12.2801944165814 -4.21646852731995 -0.419991735954601 1.38538595145889 1.68475996698056 0.482440121155834 -2.64057013658742 -9.3160958598734 -20 -12.4313623276906 -11.477087439215 -18.805323551949 -17.1880334859313 -8.41405923301603 -5.85267561387186 -6.29429875416919 -9.55858970915058 -17.0074232363536 -20 -20 -17.0074232363535 -9.55858970915058 -6.29429875416914 -5.85267561387184 -8.41405923301603 -17.1880334859313 -18.8053235519487 -11.477087439215 -12.4313623276906 -20 -9.31609585987333 -2.64057013658738 0.482440121155818 1.68475996698056 1.3853859514589 -0.41999173595462 -4.21646852731998 -12.2801944165813 -20 -10.2089883056796 -7.89672932658278 -8.59100613271014


==> Passaloi/directivity_data.dat <==
  -9.0000000e+01   5.9737127e-01
  -8.9500000e+01   4.9012597e-01
  -8.9000000e+01   3.9178690e-01
  -8.8500000e+01   3.0374335e-01
  -8.8000000e+01   2.2729985e-01
  -8.7500000e+01   1.6365953e-01
  -8.7000000e+01   1.1390844e-01
  -8.6500000e+01   7.9000787e-02
  -8.6000000e+01   5.9745445e-02
  -8.5500000e+01   5.6793849e-02
  -8.5000000e+01   7.0629410e-02
  -8.4500000e+01   1.0155864e-01
  -8.4000000e+01   1.4970409e-01
  -8.3500000e+01   2.1499926e-01
  -8.3000000e+01   2.9718557e-01
  -8.2500000e+01   3.9581139e-01
  -8.2000000e+01   5.1023344e-01
  -8.1500000e+01   6.3962028e-01
  -8.1000000e+01   7.8295818e-01
  -8.0500000e+01   9.3905921e-01
  -8.0000000e+01   1.1065716e+00
  -7.9500000e+01   1.2839924e+00
  -7.9000000e+01   1.4696818e+00
  -7.8500000e+01   1.6618803e+00
  -7.8000000e+01   1.8587266e+00
  -7.7500000e+01   2.0582780e+00
  -7.7000000e+01   2.2585322e+00
  -7.6500000e+01   2.4574499e+00
  -7.6000000e+01   2.6529783e+00
  -7.5500000e+01   2.8430762e+00
  -7.5000000e+01   3.0257382e+00
  -7.4500000e+01   3.1990200e+00
  -7.4000000e+01   3.3610626e+00
  -7.3500000e+01   3.5101163e+00
  -7.3000000e+01   3.6445638e+00
  -7.2500000e+01   3.7629410e+00
  -7.2000000e+01   3.8639577e+00
  -7.1500000e+01   3.9465145e+00
  -7.1000000e+01   4.0097186e+00
  -7.0500000e+01   4.0528963e+00
  -7.0000000e+01   4.0756028e+00
  -6.9500000e+01   4.0776287e+00
  -6.9000000e+01   4.0590039e+00
  -6.8500000e+01   4.0199968e+00
  -6.8000000e+01   3.9611115e+00
  -6.7500000e+01   3.8830805e+00
  -6.7000000e+01   3.7868546e+00
  -6.6500000e+01   3.6735892e+00
  -6.6000000e+01   3.5446276e+00
  -6.5500000e+01   3.4014814e+00
  -6.5000000e+01   3.2458089e+00
  -6.4500000e+01   3.0793902e+00
  -6.4000000e+01   2.9041016e+00
  -6.3500000e+01   2.7218883e+00
  -6.3000000e+01   2.5347355e+00
  -6.2500000e+01   2.3446403e+00
  -6.2000000e+01   2.1535829e+00
  -6.1500000e+01   1.9634985e+00
  -6.1000000e+01   1.7762505e+00
  -6.0500000e+01   1.5936050e+00
  -6.0000000e+01   1.4172078e+00
  -5.9500000e+01   1.2485629e+00
  -5.9000000e+01   1.0890149e+00
  -5.8500000e+01   9.3973354e-01
  -5.8000000e+01   8.0170202e-01
  -5.7500000e+01   6.7570879e-01
  -5.7000000e+01   5.6234271e-01
  -5.6500000e+01   4.6199197e-01
  -5.6000000e+01   3.7484654e-01
  -5.5500000e+01   3.0090401e-01
  -5.5000000e+01   2.3997875e-01
  -5.4500000e+01   1.9171398e-01
  -5.4000000e+01   1.5559654e-01
  -5.3500000e+01   1.3097401e-01
  -5.3000000e+01   1.1707367e-01
  -5.2500000e+01   1.1302293e-01
  -5.2000000e+01   1.1787078e-01
  -5.1500000e+01   1.3060973e-01
  -5.1000000e+01   1.5019778e-01
  -5.0500000e+01   1.7557997e-01
  -5.0000000e+01   2.0570906e-01
  -4.9500000e+01   2.3956489e-01
  -4.9000000e+01   2.7617202e-01
  -4.8500000e+01   3.1461544e-01
  -4.8000000e+01   3.5405391e-01
  -4.7500000e+01   3.9373077e-01
  -4.7000000e+01   4.3298215e-01
  -4.6500000e+01   4.7124227e-01
  -4.6000000e+01   5.0804603e-01
  -4.5500000e+01   5.4302885e-01
  -4.5000000e+01   5.7592373e-01
  -4.4500000e+01   6.0655590e-01
  -4.4000000e+01   6.3483518e-01
  -4.3500000e+01   6.6074632e-01
  -4.3000000e+01   6.8433760e-01
  -4.2500000e+01   7.0570823e-01
  -4.2000000e+01   7.2499461e-01
  -4.1500000e+01   7.4235626e-01
  -4.1000000e+01   7.5796145e-01
  -4.0500000e+01   7.7197323e-01
  -4.0000000e+01   7.8453619e-01
  -3.9500000e+01   7.9576424e-01
  -3.9000000e+01   8.0573000e-01
  -3.8500000e+01   8.1445599e-01
  -3.8000000e+01   8.2190795e-01
  -3.7500000e+01   8.2799066e-01
  -3.7000000e+01   8.3254626e-01
  -3.6500000e+01   8.3535552e-01
  -3.6000000e+01   8.3614183e-01
  -3.5500000e+01   8.3457824e-01
  -3.5000000e+01   8.3029727e-01
  -3.4500000e+01   8.2290356e-01
  -3.4000000e+01   8.1198915e-01
  -3.3500000e+01   7.9715108e-01
  -3.3000000e+01   7.7801116e-01
  -3.2500000e+01   7.5423752e-01
  -3.2000000e+01   7.2556744e-01
  -3.1500000e+01   6.9183122e-01
  -3.1000000e+01   6.5297648e-01
  -3.0500000e+01   6.0909245e-01
  -3.0000000e+01   5.6043369e-01
  -2.9500000e+01   5.0744281e-01
  -2.9000000e+01   4.5077151e-01
  -2.8500000e+01   3.9129960e-01
  -2.8000000e+01   3.3015135e-01
  -2.7500000e+01   2.6870885e-01
  -2.7000000e+01   2.0862181e-01
  -2.6500000e+01   1.5181348e-01
  -2.6000000e+01   1.0048246e-01
  -2.5500000e+01   5.7099926e-02
  -2.5000000e+01   2.4402295e-02
  -2.4500000e+01   5.3790420e-03
  -2.4000000e+01   3.2557256e-03
  -2.3500000e+01   2.1472195e-02
  -2.3000000e+01   6.3656114e-02
  -2.2500000e+01   1.3359198e-01
  -2.2000000e+01   2.3518591e-01
  -2.1500000e+01   3.7242651e-01
  -2.1000000e+01   5.4934227e-01
  -2.0500000e+01   7.6995588e-01
  -2.0000000e+01   1.0382361e+00
  -1.9500000e+01   1.3580477e+00
  -1.9000000e+01   1.7331000e+00
  -1.8500000e+01   2.1668945e+00
  -1.8000000e+01   2.6626733e+00
  -1.7500000e+01   3.2233670e+00
  -1.7000000e+01   3.8515449e+00
  -1.6500000e+01   4.5493665e+00
  -1.6000000e+01   5.3185364e+00
  -1.5500000e+01   6.1602613e+00
  -1.5000000e+01   7.0752122e+00
  -1.4500000e+01   8.0634899e+00
  -1.4000000e+01   9.1245963e+00
  -1.3500000e+01   1.0257410e+01
  -1.3000000e+01   1.1460169e+01
  -1.2500000e+01   1.2730457e+01
  -1.2000000e+01   1.4065202e+01
  -1.1500000e+01   1.5460671e+01
  -1.1000000e+01   1.6912484e+01
  -1.0500000e+01   1.8415622e+01
  -1.0000000e+01   1.9964454e+01
  -9.5000000e+00   2.1552761e+01
  -9.0000000e+00   2.3173769e+01
  -8.5000000e+00   2.4820192e+01
  -8.0000000e+00   2.6484280e+01
  -7.5000000e+00   2.8157863e+01
  -7.0000000e+00   2.9832416e+01
  -6.5000000e+00   3.1499118e+01
  -6.0000000e+00   3.3148916e+01
  -5.5000000e+00   3.4772597e+01
  -5.0000000e+00   3.6360857e+01
  -4.5000000e+00   3.7904383e+01
  -4.0000000e+00   3.9393920e+01
  -3.5000000e+00   4.0820358e+01
  -3.0000000e+00   4.2174802e+01
  -2.5000000e+00   4.3448655e+01
  -2.0000000e+00   4.4633692e+01
  -1.5000000e+00   4.5722135e+01
  -1.0000000e+00   4.6706722e+01
  -5.0000000e-01   4.7580780e+01
   0.0000000e+00   4.8338285e+01
   5.0000000e-01   4.8973920e+01
   1.0000000e+00   4.9483133e+01
   1.5000000e+00   4.9862180e+01
   2.0000000e+00   5.0108167e+01
   2.5000000e+00   5.0219083e+01
   3.0000000e+00   5.0193824e+01
   3.5000000e+00   5.0032213e+01
   4.0000000e+00   4.9735003e+01
   4.5000000e+00   4.9303883e+01
   5.0000000e+00   4.8741463e+01
   5.5000000e+00   4.8051261e+01
   6.0000000e+00   4.7237671e+01
   6.5000000e+00   4.6305930e+01
   7.0000000e+00   4.5262075e+01
   7.5000000e+00   4.4112886e+01
   8.0000000e+00   4.2865832e+01
   8.5000000e+00   4.1528998e+01
   9.0000000e+00   4.0111015e+01
   9.5000000e+00   3.8620983e+01
   1.0000000e+01   3.7068382e+01
   1.0500000e+01   3.5462990e+01
   1.1000000e+01   3.3814791e+01
   1.1500000e+01   3.2133880e+01
   1.2000000e+01   3.0430378e+01
   1.2500000e+01   2.8714332e+01
   1.3000000e+01   2.6995631e+01
   1.3500000e+01   2.5283916e+01
   1.4000000e+01   2.3588495e+01
   1.4500000e+01   2.1918266e+01
   1.5000000e+01   2.0281644e+01
   1.5500000e+01   1.8686491e+01
   1.6000000e+01   1.7140060e+01
   1.6500000e+01   1.5648942e+01
   1.7000000e+01   1.4219024e+01
   1.7500000e+01   1.2855455e+01
   1.8000000e+01   1.1562618e+01
   1.8500000e+01   1.0344121e+01
   1.9000000e+01   9.2027834e+00
   1.9500000e+01   8.1406454e+00
   2.0000000e+01   7.1589755e+00
   2.0500000e+01   6.2582925e+00
   2.1000000e+01   5.4383933e+00
   2.1500000e+01   4.6983881e+00
   2.2000000e+01   4.0367423e+00
   2.2500000e+01   3.4513238e+00
   2.3000000e+01   2.9394558e+00
   2.3500000e+01   2.4979723e+00
   2.4000000e+01   2.1232780e+00
   2.4500000e+01   1.8114093e+00
   2.5000000e+01   1.5580968e+00
   2.5500000e+01   1.3588282e+00
   2.6000000e+01   1.2089106e+00
   2.6500000e+01   1.1035314e+00
   2.7000000e+01   1.0378175e+00
   2.7500000e+01   1.0068915e+00
   2.8000000e+01   1.0059253e+00
   2.8500000e+01   1.0301902e+00
   2.9000000e+01   1.0751024e+00
   2.9500000e+01   1.1362650e+00
   3.0000000e+01   1.2095059e+00
   3.0500000e+01   1.2909103e+00
   3.1000000e+01   1.3768500e+00
   3.1500000e+01   1.4640073e+00
   3.2000000e+01   1.5493947e+00
   3.2500000e+01   1.6303708e+00
   3.3000000e+01   1.7046512e+00
   3.3500000e+01   1.7703161e+00
   3.4000000e+01   1.8258137e+00
   3.4500000e+01   1.8699593e+00
   3.5000000e+01   1.9019319e+00
   3.5500000e+01   1.9212662e+00
   3.6000000e+01   1.9278414e+00
   3.6500000e+01   1.9218674e+00
   3.7000000e+01   1.9038668e+00
   3.7500000e+01   1.8746545e+00
   3.8000000e+01   1.8353143e+00
   3.8500000e+01   1.7871719e+00
   3.9000000e+01   1.7317664e+00
   3.9500000e+01   1.6708186e+00
   4.0000000e+01   1.6061970e+00
   4.0500000e+01   1.5398822e+00
   4.1000000e+01   1.4739297e+00
   4.1500000e+01   1.4104309e+00
   4.2000000e+01   1.3514746e+00
   4.2500000e+01   1.2991065e+00
   4.3000000e+01   1.2552908e+00
   4.3500000e+01   1.2218716e+00
   4.4000000e+01   1.2005364e+00
   4.4500000e+01   1.1927813e+00
   4.5000000e+01   1.1998802e+00
   4.5500000e+01   1.2228558e+00
   4.6000000e+01   1.2624569e+00
   4.6500000e+01   1.3191385e+00
   4.7000000e+01   1.3930485e+00
   4.7500000e+01   1.4840192e+00
   4.8000000e+01   1.5915654e+00
   4.8500000e+01   1.7148881e+00
   4.9000000e+01   1.8528844e+00
   4.9500000e+01   2.0041643e+00
   5.0000000e+01   2.1670723e+00
   5.0500000e+01   2.3397153e+00
   5.1000000e+01   2.5199952e+00
   5.1500000e+01   2.7056454e+00
   5.2000000e+01   2.8942724e+00
   5.2500000e+01   3.0833982e+00
   5.3000000e+01   3.2705062e+00
   5.3500000e+01   3.4530868e+00
   5.4000000e+01   3.6286838e+00
   5.4500000e+01   3.7949387e+00
   5.5000000e+01   3.9496335e+00
   5.5500000e+01   4.0907300e+00
   5.6000000e+01   4.2164055e+00
   5.6500000e+01   4.3250832e+00
   5.7000000e+01   4.4154575e+00
   5.7500000e+01   4.4865136e+00
   5.8000000e+01   4.5375404e+00
   5.8500000e+01   4.5681368e+00
   5.9000000e+01   4.5782126e+00
   5.9500000e+01   4.5679813e+00
   6.0000000e+01   4.5379480e+00
   6.0500000e+01   4.4888918e+00
   6.1000000e+01   4.4218417e+00
   6.1500000e+01   4.3380498e+00
   6.2000000e+01   4.2389598e+00
   6.2500000e+01   4.1261728e+00
   6.3000000e+01   4.0014118e+00
   6.3500000e+01   3.8664844e+00
   6.4000000e+01   3.7232463e+00
   6.4500000e+01   3.5735650e+00
   6.5000000e+01   3.4192856e+00
   6.5500000e+01   3.2621986e+00
   6.6000000e+01   3.1040114e+00
   6.6500000e+01   2.9463228e+00
   6.7000000e+01   2.7906025e+00
   6.7500000e+01   2.6381738e+00
   6.8000000e+01   2.4902020e+00
   6.8500000e+01   2.3476874e+00
   6.9000000e+01   2.2114619e+00
   6.9500000e+01   2.0821910e+00
   7.0000000e+01   1.9603801e+00
   7.0500000e+01   1.8463832e+00
   7.1000000e+01   1.7404162e+00
   7.1500000e+01   1.6425724e+00
   7.2000000e+01   1.5528398e+00
   7.2500000e+01   1.4711205e+00
   7.3000000e+01   1.3972503e+00
   7.3500000e+01   1.3310195e+00
   7.4000000e+01   1.2721923e+00
   7.4500000e+01   1.2205260e+00
   7.5000000e+01   1.1757887e+00
   7.5500000e+01   1.1377751e+00
   7.6000000e+01   1.1063202e+00
   7.6500000e+01   1.0813105e+00
   7.7000000e+01   1.0626926e+00
   7.7500000e+01   1.0504787e+00
   7.8000000e+01   1.0447497e+00
   7.8500000e+01   1.0456554e+00
   7.9000000e+01   1.0534117e+00
   7.9500000e+01   1.0682958e+00
   8.0000000e+01   1.0906384e+00
   8.0500000e+01   1.1208147e+00
   8.1000000e+01   1.1592327e+00
   8.1500000e+01   1.2063215e+00
   8.2000000e+01   1.2625170e+00
   8.2500000e+01   1.3282481e+00
   8.3000000e+01   1.4039222e+00
   8.3500000e+01   1.4899105e+00
   8.4000000e+01   1.5865342e+00
   8.4500000e+01   1.6940508e+00
   8.5000000e+01   1.8126417e+00
   8.5500000e+01   1.9424010e+00
   8.6000000e+01   2.0833252e+00
   8.6500000e+01   2.2353051e+00
   8.7000000e+01   2.3981187e+00
   8.7500000e+01   2.5714263e+00
   8.8000000e+01   2.7547672e+00
   8.8500000e+01   2.9475580e+00
   8.9000000e+01   3.1490929e+00
   8.9500000e+01   3.3585460e+00
   9.0000000e+01   3.5749741e+00

